Leveraging Adversarial Examples to Quantify Membership Information Leakage

The use of personal data for training machine learning systems comes with a privacy threat and measuring the level of privacy of a model is one of the major challenges in machine learning today. Identifying training data based on a trained model is a standard way of measuring the privacy risks induced by the model. We develop a novel approach to address the problem of membership inference in pattern recognition models, relying on information provided by adversarial examples. The strategy we propose consists of measuring the magnitude of a perturbation necessary to build an adversarial example. Indeed, we argue that this quantity reflects the likelihood of belonging to the training data. Extensive numerical experiments on multivariate data and an array of state-of-the-art target models show that our method performs comparable or even outperforms state-of-the-art strategies, but without requiring any additional training samples.

==> plots/AlexNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.8352806,0.6502,0.43270904,0.56555,0.8189,0.677711145
Adversarial Distance Linf,0.9963379,0.8486,-1e-05,0.5,1.0,0.8405576000000001
Adversarial Distance L2,0.0,0.7369,-1e-05,0.5,1.0,0.7670909800000001
Adversarial Distance L1,0.0,0.7369,-1e-05,0.5,1.0,0.7393336450000001
Gradient Norm,-68.74948,0.73875,-115.870415,0.7049,0.5402,0.7626340800000001
Loss,-0.7656969,0.74035,-1.5556039,0.7304,0.48919999999999997,0.7683422299999999
ML attacker,0.78637445,0.832875,0.42516942491531373,0.7949375,0.3599800149887584,0.8873882647808988


==> plots/AlexNet/Mean_AlexNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.8464305130000002,0.6506399999999999,0.43532291400000006,0.56674,0.81652,0.679109345
Adversarial Distance Linf,0.9974466700000002,0.8511900000000001,0.0,0.73914,0.4387,0.8434352345
Gradient Norm,-65.91019610000001,0.741285,-112.4732865,0.71147,0.52706,0.7644823115
Loss,-0.767431307,0.74161,-1.54859714,0.73075,0.4885,0.7690635560000001
ML attacker,0.665986982,0.8331500000000001,0.31688731780052176,0.7981187500000002,0.3533420931752772,0.8878121424377147


==> plots/AlexNet/RocGnorm_AlexNet.csv <==
Gradient Norm FPR,Gradient Norm TPR,Gradient Norm TPR STD
0.0,1e-05,2.9999999999999997e-05
0.001001001001001001,0.00040999999999999994,0.00018138357147217052
0.002002002002002002,0.00135,0.00026925824035672517
0.003003003003003003,0.00261,0.00043000000000000004
0.004004004004004004,0.0031899999999999997,0.0004635730794599704
0.005005005005005005,0.00396,0.0006280127387243031
0.006006006006006006,0.00507,0.000702922470831599
0.007007007007007007,0.006279999999999999,0.0007984985911070852
0.008008008008008008,0.007450000000000001,0.0008581957818586621
0.009009009009009009,0.008499999999999999,0.0007099295739719537
0.01001001001001001,0.009269999999999999,0.0009198369420718002
0.011011011011011011,0.010129999999999998,0.0009338629449764028
0.012012012012012012,0.011790000000000002,0.0008324061508662704
0.013013013013013013,0.01315,0.0009156964562561108
0.014014014014014014,0.014489999999999998,0.0008154140052758476
0.015015015015015015,0.01588,0.0007833262411026458
0.016016016016016016,0.016809999999999995,0.0007244998274671983
0.017017017017017015,0.01767,0.0007389857914736931
0.018018018018018018,0.0186,0.0006587867636800242
0.01901901901901902,0.02041,0.0007119691004531022
0.02002002002002002,0.02111,0.0006549045732013176
0.02102102102102102,0.02259,0.0007105631569396211
0.022022022022022022,0.02394,0.0009404254356407001
0.023023023023023025,0.024940000000000004,0.0009551963149007644
0.024024024024024024,0.026039999999999997,0.0009264987857520378
0.025025025025025023,0.027849999999999996,0.000995238664843765
0.026026026026026026,0.029000000000000005,0.0008062257748298549
0.02702702702702703,0.030440000000000002,0.0009425497334358544
0.028028028028028028,0.03158,0.0007453858061433688
0.029029029029029027,0.032990000000000005,0.0006655073252789933
0.03003003003003003,0.03426,0.0009446692542895644
0.031031031031031032,0.035050000000000005,0.0009583840566286564
0.03203203203203203,0.03714,0.0011680753400359067
0.03303303303303303,0.03853,0.0008843641783790202
0.03403403403403403,0.04056,0.0009057593499379394
0.035035035035035036,0.042019999999999995,0.0009368030742904294
0.036036036036036036,0.04351,0.000897162192694275
0.037037037037037035,0.045,0.0008717797887081348
0.03803803803803804,0.04674,0.0010209799214480177
0.03903903903903904,0.048209999999999996,0.0010501904589168577
0.04004004004004004,0.049589999999999995,0.0011440716760762846
0.04104104104104104,0.05075,0.0012002083152519818
0.04204204204204204,0.05292000000000001,0.0010486181383134675
0.043043043043043044,0.05462,0.0011115754585272197
0.044044044044044044,0.056289999999999986,0.001014347080638576
0.04504504504504504,0.05774,0.0010061808982484229
0.04604604604604605,0.05891,0.0008203048213926336
0.04704704704704705,0.060939999999999994,0.0008662563131083086
0.04804804804804805,0.06264,0.0009134549797335389
0.04904904904904905,0.06335,0.0011681181447096857
0.050050050050050046,0.06447,0.0012853404218338405
0.05105105105105105,0.06584,0.0013320660644277388
0.05205205205205205,0.06723,0.0013601838111078962
0.05305305305305305,0.06817999999999999,0.00114873843846195
0.05405405405405406,0.06999,0.001124677731619151
0.055055055055055056,0.07166999999999998,0.0011916794871105229
0.056056056056056056,0.07243999999999999,0.0010974515934655163
0.057057057057057055,0.07401,0.001031939920731823
0.058058058058058054,0.07877999999999999,0.0010906878563548788
0.05905905905905906,0.08005999999999999,0.0009840731680114054
0.06006006006006006,0.08155,0.0009330058949438663
0.06106106106106106,0.08419000000000001,0.0008757282683572593
0.062062062062062065,0.08729,0.0009893937537704578
0.06306306306306306,0.09154999999999999,0.0013001922934704699
0.06406406406406406,0.09278,0.0013962807740565627
0.06506506506506507,0.09459999999999999,0.0017487138130637618
0.06606606606606606,0.09752000000000001,0.0020711349545599403
0.06706706706706707,0.10006,0.0022240503591420746
0.06806806806806806,0.10188000000000001,0.0022071701339044965
0.06906906906906907,0.10416999999999998,0.0023874882198662256
0.07007007007007007,0.10676999999999999,0.0024710524073762587
0.07107107107107107,0.1085,0.002426520142096497
0.07207207207207207,0.11052999999999999,0.002250355527466715
0.07307307307307308,0.11217000000000002,0.0021977488482535948
0.07407407407407407,0.11466999999999998,0.0024409219569662627
0.07507507507507508,0.11617999999999999,0.0023798319268385298
0.07607607607607608,0.11801999999999999,0.002360847305524015
0.07707707707707707,0.11961000000000002,0.0024279415149463554
0.07807807807807808,0.12242,0.0025759658382827986
0.07907907907907907,0.12462999999999999,0.002748108440364029
0.08008008008008008,0.12669999999999998,0.0027509998182479022
0.08108108108108109,0.12987,0.0029742393985689878
0.08208208208208208,0.13168000000000002,0.0030042636369000666
0.08308308308308308,0.13384000000000001,0.0029893812068720856
0.08408408408408408,0.13643999999999998,0.003129920126776405
0.08508508508508508,0.13834,0.0032979387501892742
0.08608608608608609,0.13982,0.0033337066457623465
0.08708708708708708,0.14397000000000001,0.0035938976056643624
0.08808808808808809,0.14623,0.0035488167041987408
0.0890890890890891,0.14950000000000002,0.0035071355833500377
0.09009009009009009,0.15158000000000002,0.0033748481447318504
0.09109109109109109,0.15409,0.003421826997380202
0.0920920920920921,0.15728,0.0035569087702666756
0.09309309309309309,0.15977000000000002,0.003505153348999156
0.0940940940940941,0.16185,0.003668582832648047
0.09509509509509509,0.16407,0.0036458332380952395
0.0960960960960961,0.16547000000000003,0.0037170014796876257
0.0970970970970971,0.16884,0.003460693572103722
0.0980980980980981,0.17233,0.0032848287626602414
0.0990990990990991,0.17582,0.0028933717355362426
0.10010010010010009,0.17831,0.0029323881052821057
0.1011011011011011,0.18096,0.002842956207893469
0.1021021021021021,0.18351,0.002870696779529321
0.1031031031031031,0.18628,0.0028484381685407916
0.1041041041041041,0.18785000000000002,0.0026627992789543878
0.10510510510510511,0.18994,0.0029319618005697163
0.1061061061061061,0.19148,0.0029372776511593173
0.10710710710710711,0.19486,0.002861887489053338
0.10810810810810811,0.19651,0.0029662939840818235
0.1091091091091091,0.19821,0.003033298534598926
0.11011011011011011,0.20096000000000003,0.0030223169919781703
0.1111111111111111,0.20364,0.0029285491288349587
0.11211211211211211,0.20795,0.003213487202401778
0.11311311311311312,0.20951,0.0034083573756283243
0.11411411411411411,0.21137999999999998,0.0033489699909076557
0.11511511511511512,0.21396,0.0035460400448951465
0.11611611611611611,0.21882000000000001,0.003782538829939489
0.11711711711711711,0.22091000000000002,0.0036835987837982574
0.11811811811811812,0.22386,0.003686244701589955
0.11911911911911911,0.22578,0.00383009138272183
0.12012012012012012,0.23013,0.0040358518307787306
0.12112112112112113,0.23158000000000004,0.004198999880924028
0.12212212212212212,0.23358000000000004,0.004027853026117014
0.12312312312312312,0.23567,0.004254186173641209
0.12412412412412413,0.23986999999999997,0.004831573242744022
0.12512512512512514,0.24455,0.00512157202429098
0.12612612612612611,0.24970999999999996,0.005524029326497095
0.12712712712712712,0.25214000000000003,0.005605925436535881
0.12812812812812813,0.25511999999999996,0.005885711511788525
0.12912912912912913,0.25999000000000005,0.006217467330030772
0.13013013013013014,0.26211,0.006361202716468015
0.13113113113113112,0.2649,0.0065649067015457275
0.13213213213213212,0.26629,0.0065835324864391784
0.13313313313313313,0.26924000000000003,0.0064276278672617615
0.13413413413413414,0.27233,0.006224636535573779
0.13513513513513514,0.27454999999999996,0.00632491106656845
0.13613613613613612,0.27735000000000004,0.0064912633593161295
0.13713713713713713,0.28073000000000004,0.0063289888607896945
0.13813813813813813,0.28226,0.006143158796580145
0.13913913913913914,0.28658,0.006277387991832276
0.14014014014014015,0.28853,0.006350755860525566
0.14114114114114115,0.29135,0.00667566476090583
0.14214214214214213,0.29637,0.006334042942702556
0.14314314314314314,0.3,0.0063386118354100286
0.14414414414414414,0.30288000000000004,0.006214145154403776
0.14514514514514515,0.30472,0.0061497642231227
0.14614614614614616,0.30850000000000005,0.006487372349418521
0.14714714714714713,0.31185,0.006494035725186614
0.14814814814814814,0.31499999999999995,0.006327874840734445
0.14914914914914915,0.31733,0.006463907486961735
0.15015015015015015,0.32121,0.006548809052033809
0.15115115115115116,0.32467999999999997,0.0065211655399936
0.15215215215215216,0.3284,0.006470239562798264
0.15315315315315314,0.33044999999999997,0.006445812594235121
0.15415415415415415,0.33588,0.006357326482099216
0.15515515515515516,0.33915999999999996,0.006508640411022881
0.15615615615615616,0.34249,0.006459481403332625
0.15715715715715717,0.34501,0.0064539057941683685
0.15815815815815815,0.34940999999999994,0.006386149074363985
0.15915915915915915,0.35181000000000007,0.006575781322398125
0.16016016016016016,0.35602999999999996,0.006482291261583363
0.16116116116116116,0.3593799999999999,0.006658498329203062
0.16216216216216217,0.36202999999999996,0.006692540623709348
0.16316316316316315,0.36534,0.006568439692956
0.16416416416416416,0.36863,0.0063250375492956605
0.16516516516516516,0.37084,0.006409243325073548
0.16616616616616617,0.37422999999999995,0.0064502790637304954
0.16716716716716717,0.37812999999999997,0.006449038688052653
0.16816816816816815,0.38132,0.006460928725810244
0.16916916916916916,0.38506,0.006205674822289682
0.17017017017017017,0.38802000000000003,0.0060380129181710086
0.17117117117117117,0.39058000000000004,0.00618721261958889
0.17217217217217218,0.39395,0.006033448433524562
0.17317317317317318,0.39730999999999994,0.005903295689697414
0.17417417417417416,0.40087,0.0060016747662631625
0.17517517517517517,0.40338,0.005906741910732178
0.17617617617617617,0.40557999999999994,0.005983610949919787
0.17717717717717718,0.4085599999999999,0.006262459580707881
0.1781781781781782,0.41235,0.006135837351168954
0.17917917917917917,0.41437999999999997,0.006126303942835357
0.18018018018018017,0.41812000000000005,0.006217523622793876
0.18118118118118118,0.42002999999999996,0.006289205037204621
0.18218218218218218,0.42562,0.006472835545570428
0.1831831831831832,0.42921000000000004,0.006674945692662982
0.1841841841841842,0.43116000000000004,0.0067275850050371
0.18518518518518517,0.43324999999999997,0.006850875856414266
0.18618618618618618,0.43611000000000005,0.006735495527427816
0.1871871871871872,0.43838999999999995,0.006774429865309696
0.1881881881881882,0.44075999999999993,0.006675956860256066
0.1891891891891892,0.44460000000000005,0.006456934257060375
0.19019019019019018,0.44762,0.006469435833208334
0.19119119119119118,0.44930000000000003,0.006627971031922214
0.1921921921921922,0.4523,0.00668251449680433
0.1931931931931932,0.45596999999999993,0.00667188878804196
0.1941941941941942,0.4588900000000001,0.006426577627322337
0.19519519519519518,0.46201,0.006473708365380698
0.1961961961961962,0.46448,0.0063283173118926376
0.1971971971971972,0.46607000000000004,0.00634256257359752
0.1981981981981982,0.46809,0.00650468292847545
0.1991991991991992,0.47101,0.006186024571564523
0.20020020020020018,0.47357999999999995,0.0062391986664955615
0.2012012012012012,0.47448999999999997,0.006162864593677197
0.2022022022022022,0.47734,0.00621501407882556
0.2032032032032032,0.48106,0.006045858086326544
0.2042042042042042,0.48430999999999996,0.005891256232757146
0.20520520520520522,0.48544,0.005790716708663962
0.2062062062062062,0.48916000000000004,0.00583527205878184
0.2072072072072072,0.49178,0.005691186168102399
0.2082082082082082,0.49529000000000006,0.005568383966645981
0.2092092092092092,0.49786,0.005848281798955994
0.21021021021021022,0.49971,0.0056489733580536595
0.2112112112112112,0.5024099999999999,0.005988731084294895
0.2122122122122122,0.50465,0.006007370473010627
0.2132132132132132,0.50811,0.005934551373103131
0.21421421421421422,0.51083,0.005894073294420417
0.21521521521521522,0.51222,0.005778892627484952
0.21621621621621623,0.51483,0.005829931388961633
0.2172172172172172,0.5173599999999999,0.005800551697899088
0.2182182182182182,0.52015,0.0057107355042936596
0.21921921921921922,0.5223599999999999,0.005671542999925143
0.22022022022022023,0.5242200000000001,0.005446246413815667
0.22122122122122123,0.52749,0.005242604314651254
0.2222222222222222,0.5299699999999999,0.005267646533320174
0.22322322322322322,0.5325300000000001,0.005537517494329032
0.22422422422422422,0.53502,0.005389396997809682
0.22522522522522523,0.5383199999999999,0.0054957801993893544
0.22622622622622623,0.5410600000000001,0.005228039785617557
0.2272272272272272,0.54382,0.00526968689771982
0.22822822822822822,0.54798,0.005587629193137286
0.22922922922922923,0.55176,0.005531943600580178
0.23023023023023023,0.55629,0.005399157341659895
0.23123123123123124,0.55903,0.0057121011895798855
0.23223223223223222,0.56296,0.0060834529668601965
0.23323323323323322,0.5639999999999998,0.006359716974834622
0.23423423423423423,0.5669000000000002,0.006231211760163495
0.23523523523523523,0.56927,0.006343666132450558
0.23623623623623624,0.5727099999999999,0.006391940237517865
0.23723723723723725,0.5755999999999999,0.006103277807866841
0.23823823823823823,0.57731,0.006159618494679674
0.23923923923923923,0.5791299999999999,0.006296673725071044
0.24024024024024024,0.5812099999999999,0.006103187691690307
0.24124124124124124,0.5838099999999999,0.005986058803586895
0.24224224224224225,0.5875,0.006053759162702113
0.24324324324324323,0.5899800000000001,0.006063299431827516
0.24424424424424424,0.59139,0.005911590310567901
0.24524524524524524,0.5941600000000001,0.005781729844951256
0.24624624624624625,0.59589,0.005662587747664493
0.24724724724724725,0.5992900000000001,0.005508075889092287
0.24824824824824826,0.6024099999999999,0.005616662710186554
0.24924924924924924,0.60603,0.006061526210452273
0.2502502502502503,0.6080099999999999,0.006241866707964854
0.25125125125125125,0.61125,0.006275388434192742
0.25225225225225223,0.6151500000000001,0.006221776273701902
0.25325325325325326,0.61846,0.006080328938470347
0.25425425425425424,0.62137,0.006304609424857333
0.2552552552552553,0.62364,0.006439285674669198
0.25625625625625625,0.62655,0.0062198472650057705
0.25725725725725723,0.62883,0.006430248828777935
0.25825825825825827,0.63174,0.006300507916033416
0.25925925925925924,0.63495,0.005908003046715551
0.2602602602602603,0.63717,0.00605674004725317
0.26126126126126126,0.6402300000000001,0.006024956431377752
0.26226226226226224,0.64505,0.005635822921277779
0.26326326326326327,0.6497299999999999,0.005507821710985208
0.26426426426426425,0.65327,0.00544977981206581
0.2652652652652653,0.6550800000000001,0.005566650698579897
0.26626626626626626,0.6570599999999999,0.0054009628771173905
0.26726726726726724,0.65956,0.005317931928861067
0.2682682682682683,0.66193,0.005278835098769424
0.26926926926926925,0.66297,0.005391113057616209
0.2702702702702703,0.66511,0.005645254644389409
0.27127127127127126,0.66674,0.0056703086335754185
0.27227227227227224,0.6693300000000001,0.005561483615007772
0.2732732732732733,0.6719799999999999,0.005433010215341045
0.27427427427427425,0.67412,0.005152630396215106
0.2752752752752753,0.6750499999999999,0.004984024478270546
0.27627627627627627,0.6764300000000001,0.005027534186855426
0.2772772772772773,0.68032,0.004667933161475218
0.2782782782782783,0.6839799999999998,0.004769654075506939
0.27927927927927926,0.68601,0.004867946178831482
0.2802802802802803,0.6889000000000001,0.004680170937049208
0.28128128128128127,0.6909400000000001,0.004927920453903463
0.2822822822822823,0.69368,0.004860617244754004
0.2832832832832833,0.6965,0.004746788387952437
0.28428428428428426,0.69817,0.00447795712351068
0.2852852852852853,0.70027,0.004552592667920115
0.2862862862862863,0.7026700000000001,0.004482867385948424
0.2872872872872873,0.70482,0.00446873583913838
0.2882882882882883,0.70662,0.004299255749545505
0.28928928928928926,0.70867,0.004342361108889964
0.2902902902902903,0.71028,0.00433538925588003
0.2912912912912913,0.71214,0.004152396898178203
0.2922922922922923,0.7146600000000001,0.004031922618305069
0.2932932932932933,0.7161000000000001,0.0038999999999999907
0.29429429429429427,0.7178499999999999,0.0037837151055543196
0.2952952952952953,0.72143,0.0037552762881045035
0.2962962962962963,0.72319,0.0037827106682906653
0.2972972972972973,0.72604,0.0036227613777338515
0.2982982982982983,0.7277199999999999,0.0036389009329741355
0.29929929929929927,0.7301399999999999,0.003583071308249396
0.3003003003003003,0.73305,0.0033654865918615745
0.3013013013013013,0.7354299999999999,0.003258542619024635
0.3023023023023023,0.73736,0.0033941714747490396
0.3033033033033033,0.73949,0.0033179662445540336
0.30430430430430433,0.7419399999999999,0.003372002372478417
0.3053053053053053,0.74468,0.0033875654975217863
0.3063063063063063,0.7456699999999998,0.0033376788341600632
0.3073073073073073,0.74856,0.00306111090945753
0.3083083083083083,0.75038,0.0031943074366754276
0.30930930930930933,0.75258,0.0030449302126649706
0.3103103103103103,0.7544799999999999,0.003011245589452988
0.3113113113113113,0.7555799999999999,0.0030928304188881915
0.3123123123123123,0.75898,0.003284448203275557
0.3133133133133133,0.7615900000000001,0.0032776363434645953
0.31431431431431434,0.76274,0.0033326265917440956
0.3153153153153153,0.76459,0.0034083573756283196
0.3163163163163163,0.76654,0.0035114669299311273
0.3173173173173173,0.76813,0.00344268790336853
0.3183183183183183,0.7697,0.003396468754456592
0.31931931931931934,0.77105,0.0034080052816860317
0.3203203203203203,0.77295,0.0032536902126662297
0.3213213213213213,0.77539,0.002937839342101604
0.32232232232232233,0.7773,0.0032465366161495896
0.3233233233233233,0.77834,0.0033666600660001334
0.32432432432432434,0.78034,0.003240432069956109
0.3253253253253253,0.78172,0.0032242208361090924
0.3263263263263263,0.7830800000000001,0.0032899240112805074
0.32732732732732733,0.78481,0.0034346615553792186
0.3283283283283283,0.7859300000000001,0.0032018900668199205
0.32932932932932935,0.78774,0.0032882214037378995
0.3303303303303303,0.7895599999999998,0.0033574395005718243
0.3313313313313313,0.79088,0.0033420951512487026
0.33233233233233234,0.7927299999999999,0.0032062595029098886
0.3333333333333333,0.79408,0.003276522546847497
0.33433433433433435,0.79521,0.00318855766766104
0.3353353353353353,0.79643,0.00305059010684819
0.3363363363363363,0.7976899999999999,0.003108198835338565
0.33733733733733734,0.79967,0.0029980160106310057
0.3383383383383383,0.8019800000000001,0.003180188673648161
0.33933933933933935,0.8037699999999999,0.003198140084486619
0.34034034034034033,0.80496,0.0033577373333839085
0.34134134134134136,0.8064200000000001,0.003305086988265209
0.34234234234234234,0.80744,0.0032781702213277412
0.3433433433433433,0.8085100000000001,0.003350358189806002
0.34434434434434436,0.8096200000000001,0.0033704005696652737
0.34534534534534533,0.8116,0.0032115416858574477
0.34634634634634637,0.8130000000000001,0.0033352661063249488
0.34734734734734735,0.8149599999999999,0.0032988482838712
0.3483483483483483,0.8163,0.003331065895475497
0.34934934934934936,0.8185499999999999,0.003135362817920754
0.35035035035035034,0.81942,0.0031157021680513785
0.35135135135135137,0.82047,0.0029168647551780836
0.35235235235235235,0.8225,0.0030489342400255364
0.3533533533533533,0.82398,0.003234748831053191
0.35435435435435436,0.82553,0.0031837242342891464
0.35535535535535534,0.82659,0.002965282448604168
0.3563563563563564,0.8277556356356357,0.002985114565075229
0.35735735735735735,0.8285899999999999,0.0031187978453243895
0.35835835835835833,0.82973,0.0030724745727182057
0.35935935935935936,0.8315699999999999,0.002960422267177429
0.36036036036036034,0.8330400000000001,0.0028348544936204565
0.3613613613613614,0.83518,0.0026517164252611897
0.36236236236236236,0.8381700000000001,0.0026926009730370284
0.36336336336336333,0.8401099999999999,0.0028126322191143424
0.36436436436436437,0.84175,0.002802588089605753
0.36536536536536535,0.8433399999999999,0.0029193149881436265
0.3663663663663664,0.8451600000000001,0.002826021939051423
0.36736736736736736,0.84694,0.0027539789396434896
0.3683683683683684,0.8483099999999999,0.002770721927584923
0.36936936936936937,0.8497300000000001,0.0028632324390450775
0.37037037037037035,0.8510300000000001,0.0027680498550423493
0.3713713713713714,0.8514200000000001,0.002792776396348247
0.37237237237237236,0.85298,0.002787041442103076
0.3733733733733734,0.85379,0.002755521729183062
0.3743743743743744,0.85517,0.002781024990898146
0.37537537537537535,0.8564699999999998,0.002839031525009894
0.3763763763763764,0.8573699999999999,0.00284712135322681
0.37737737737737737,0.8586600000000001,0.002881735588148233
0.3783783783783784,0.8598100000000001,0.0029381797085950992
0.3793793793793794,0.86032,0.0028767342595380613
0.38038038038038036,0.8613899999999999,0.0030846231536445423
0.3813813813813814,0.8620800000000001,0.0032158358167045766
0.38238238238238237,0.8630600000000002,0.003314573879098186
0.3833833833833834,0.8643700000000001,0.0033202560142253875
0.3843843843843844,0.86531,0.003251599606347623
0.38538538538538536,0.8661900000000001,0.0032203881753602157
0.3863863863863864,0.8679500000000001,0.003159509455595892
0.38738738738738737,0.86879,0.003184163940503069
0.3883883883883884,0.8692399999999999,0.0032081770524707703
0.3893893893893894,0.8700300000000001,0.003073776179229711
0.39039039039039036,0.87117,0.0029896655331324387
0.3913913913913914,0.8721099999999999,0.0030200827803224225
0.3923923923923924,0.8730100000000001,0.0029282930181250455
0.3933933933933934,0.87421,0.0027930091299528574
0.3943943943943944,0.8748699999999999,0.0027942977650923283
0.39539539539539537,0.8765699999999998,0.002738996166481427
0.3963963963963964,0.8774499999999998,0.0028734126052483325
0.3973973973973974,0.8785299999999999,0.002888961751217903
0.3983983983983984,0.87957,0.003057466271277586
0.3993993993993994,0.88028,0.003074345458792824
0.40040040040040037,0.8811500000000001,0.0029793455657241346
0.4014014014014014,0.88177,0.0029216604867780293
0.4024024024024024,0.8826,0.0028792360097775905
0.4034034034034034,0.8841300000000001,0.0030734508292796802
0.4044044044044044,0.88505,0.0029930753415174805
0.40540540540540543,0.8859899999999999,0.00310304688975207
0.4064064064064064,0.88676,0.003028266831043797
0.4074074074074074,0.88731,0.00300847137264091
0.4084084084084084,0.88806,0.003007390895776595
0.4094094094094094,0.88863,0.0029526428839261993
0.41041041041041043,0.88948,0.0029741553422778758
0.4114114114114114,0.89007,0.0030023490803036275
0.4124124124124124,0.8907699999999998,0.0029288393605658744
0.4134134134134134,0.8913499999999999,0.0029093813775440346
0.4144144144144144,0.89193,0.0029836387180756417
0.41541541541541543,0.8927399999999999,0.0030133702062640805
0.4164164164164164,0.8932499999999999,0.0029333428030150336
0.4174174174174174,0.89427,0.0030126566349320265
0.4184184184184184,0.8951,0.0029849623113198747
0.4194194194194194,0.8956000000000002,0.0029973321470934695
0.42042042042042044,0.8963000000000001,0.002892749557082329
0.4214214214214214,0.89727,0.0029302047710015014
0.4224224224224224,0.8985100000000001,0.0029548096385385
0.42342342342342343,0.89971,0.002850771825313262
0.4244244244244244,0.90012,0.0027523807876091446
0.42542542542542544,0.9009999999999998,0.0026739483914241884
0.4264264264264264,0.90191,0.0026841944787961793
0.4274274274274274,0.9030000000000001,0.0024718414188616574
0.42842842842842843,0.9037900000000001,0.002465948093533204
0.4294294294294294,0.9044699999999999,0.002421177399531069
0.43043043043043044,0.9048999999999999,0.0024608941464435317
0.4314314314314314,0.9061,0.0025984610830258564
0.43243243243243246,0.90685,0.0025574401263763888
0.43343343343343343,0.90751,0.0025085653270345647
0.4344344344344344,0.9079500000000001,0.0023593431289238077
0.43543543543543545,0.9084899999999999,0.002476469260863153
0.4364364364364364,0.9093600000000001,0.002531481779511766
0.43743743743743746,0.9098199999999999,0.002528161387253573
0.43843843843843844,0.9103899999999999,0.0024877499874384644
0.4394394394394394,0.9108699999999998,0.002419111407107981
0.44044044044044045,0.9117900000000001,0.0022429667853091314
0.44144144144144143,0.91266,0.0021978170988505887
0.44244244244244246,0.9132999999999999,0.0021661024906499617
0.44344344344344344,0.91368,0.0020979990467109265
0.4444444444444444,0.9142300000000001,0.0021904565734111154
0.44544544544544545,0.9147999999999998,0.002265833180090707
0.44644644644644643,0.91525,0.002294013949390905
0.44744744744744747,0.91578,0.002263537055141796
0.44844844844844844,0.9162948448448448,0.002239299757702452
0.4494494494494494,0.9167500000000001,0.0023079211425003315
0.45045045045045046,0.9171799999999999,0.002331008365493354
0.45145145145145144,0.9181900000000001,0.0023398504225697913
0.45245245245245247,0.9187799999999999,0.002389895395200377
0.45345345345345345,0.9193200000000001,0.0024015828113975292
0.4544544544544544,0.91966,0.002469898783351241
0.45545545545545546,0.9204999999999999,0.0025250742563338625
0.45645645645645644,0.9209000000000002,0.002641968962724612
0.4574574574574575,0.9216099999999999,0.0026534694269955317
0.45845845845845845,0.92197,0.002642366363697541
0.45945945945945943,0.9222300000000001,0.0026187974339379433
0.46046046046046046,0.9228400000000001,0.0025271327626383328
0.46146146146146144,0.9233100000000001,0.002435754503228926
0.4624624624624625,0.9238999999999999,0.002468197723035976
0.46346346346346345,0.92469,0.002557518328380065
0.46446446446446443,0.9250999999999999,0.00260844781431409
0.46546546546546547,0.92562,0.002529347742007813
0.46646646646646645,0.92608,0.002540000000000001
0.4674674674674675,0.92685,0.0024536707195546843
0.46846846846846846,0.9272,0.0023647410006171795
0.4694694694694695,0.92752,0.0023982493615135017
0.47047047047047047,0.92803,0.0023418155350069625
0.47147147147147145,0.9284100000000001,0.00242546902680696
0.4724724724724725,0.9289099999999998,0.002518511465131743
0.47347347347347346,0.9293700000000001,0.002483565984627759
0.4744744744744745,0.9296,0.002583408601054041
0.4754754754754755,0.9301600000000001,0.002678507046845323
0.47647647647647645,0.93068,0.00267424755772535
0.4774774774774775,0.9308799999999999,0.0026350711565345008
0.47847847847847846,0.9314499999999999,0.0025208133608024363
0.4794794794794795,0.93183,0.002506411777821035
0.4804804804804805,0.9329400000000001,0.00241958674157388
0.48148148148148145,0.9332699999999999,0.0024000208332429123
0.4824824824824825,0.9337800000000002,0.002563123094976134
0.48348348348348347,0.93401,0.0025828085488475623
0.4844844844844845,0.93434,0.002725876005984129
0.4854854854854855,0.9346,0.0027842413688471757
0.48648648648648646,0.93498,0.0028287099533179537
0.4874874874874875,0.93546,0.0028862432329933643
0.48848848848848847,0.9357700000000001,0.0028551882599926926
0.4894894894894895,0.93614,0.0028199999999999805
0.4904904904904905,0.9366100000000002,0.0027613221470882405
0.49149149149149146,0.9370399999999999,0.0028111207729302756
0.4924924924924925,0.9375599999999998,0.002738685816226452
0.4934934934934935,0.93787,0.002740091239356817
0.4944944944944945,0.93843,0.0028174633981650973
0.4954954954954955,0.93903,0.0028167534503395876
0.4964964964964965,0.93954,0.002850333313842428
0.4974974974974975,0.9400299999999999,0.00284149608481167
0.4984984984984985,0.9403599999999999,0.0027767607026893777
0.4994994994994995,0.9405300000000001,0.0027828223083768877
0.5005005005005005,0.94076,0.0028629355563826483
0.5015015015015015,0.94098,0.0028364766877237027
0.5025025025025025,0.9412800000000001,0.002861398259592682
0.5035035035035035,0.94167,0.002910687204080863
0.5045045045045045,0.94217,0.0028372698144519147
0.5055055055055055,0.9424999999999999,0.002946183972531231
0.5065065065065065,0.9428699999999999,0.003040082235729825
0.5075075075075075,0.9432,0.0029852973051272508
0.5085085085085085,0.94374,0.00294421466608671
0.5095095095095095,0.9440200000000001,0.0029167790454540893
0.5105105105105106,0.94428,0.0028400000000000005
0.5115115115115115,0.9445200000000001,0.0028501929759228726
0.5125125125125125,0.9449099999999999,0.0027772108310317174
0.5135135135135135,0.94533,0.0028411441357312473
0.5145145145145145,0.9457599999999999,0.0029131426329653005
0.5155155155155156,0.9460799999999999,0.0029109448637856523
0.5165165165165165,0.9465199999999999,0.0029033773437154246
0.5175175175175175,0.9467500000000001,0.0029384519734036805
0.5185185185185185,0.9470399999999998,0.0029820127430981915
0.5195195195195195,0.9472799999999999,0.003033084238856549
0.5205205205205206,0.94762,0.002984560269118385
0.5215215215215215,0.94787,0.0029325927095319574
0.5225225225225225,0.9482799999999999,0.00291231866388278
0.5235235235235235,0.94885,0.002715234796477077
0.5245245245245245,0.94906,0.0027864672974933676
0.5255255255255256,0.9493300000000001,0.0027900000000000004
0.5265265265265265,0.9497199999999999,0.0028802083257986736
0.5275275275275275,0.94999,0.0029770623103993013
0.5285285285285285,0.9502700000000001,0.002927131701854209
0.5295295295295295,0.9506,0.002920958746713135
0.5305305305305306,0.9510500000000002,0.0027394342481614742
0.5315315315315315,0.9515399999999999,0.002583486016993302
0.5325325325325325,0.9518599999999999,0.0024856387509048805
0.5335335335335335,0.95222,0.002426025556336942
0.5345345345345345,0.9526700000000001,0.0024124883419407396
0.5355355355355356,0.9527800000000001,0.0023957462303006937
0.5365365365365365,0.9529599999999998,0.002384617369726219
0.5375375375375375,0.95322,0.0023802520874898797
0.5385385385385385,0.95351,0.0024055976388415346
0.5395395395395395,0.9536899999999999,0.0024221684499637864
0.5405405405405406,0.9539200000000001,0.0024608128738284737
0.5415415415415415,0.9541699999999999,0.0024867850731416317
0.5425425425425425,0.9544500000000001,0.002466272491027723
0.5435435435435435,0.95486,0.0024021656895393357
0.5445445445445445,0.9550699999999999,0.0023584104816591965
0.5455455455455456,0.95526,0.002399666643515286
0.5465465465465466,0.9557100000000001,0.0023539116381037
0.5475475475475475,0.95601,0.002301499511188306
0.5485485485485485,0.95609,0.002287553278068061
0.5495495495495496,0.95631,0.0023653540961133036
0.5505505505505506,0.9566399999999998,0.0023397435756937163
0.5515515515515516,0.95679,0.0023226924032251936
0.5525525525525525,0.9571600000000002,0.0022055384830013684
0.5535535535535535,0.9573300000000001,0.002175339054032714
0.5545545545545546,0.9574900000000002,0.0021153959440256076
0.5555555555555556,0.9576,0.0021410277905716305
0.5565565565565566,0.95792,0.0020138520303140356
0.5575575575575575,0.95816,0.0019719026345131675
0.5585585585585585,0.95832,0.001990376848739968
0.5595595595595596,0.9585400000000002,0.0019915822855207477
0.5605605605605606,0.9587899999999999,0.0018859745491390041
0.5615615615615616,0.95889,0.0018538878067456057
0.5625625625625625,0.95921,0.0017991386828146265
0.5635635635635635,0.95945,0.0017362315513778724
0.5645645645645646,0.95977,0.0016093787621315199
0.5655655655655656,0.9600800000000002,0.0016660132052297735
0.5665665665665666,0.9603299999999999,0.0016970857373745137
0.5675675675675675,0.96058,0.0016448708155961593
0.5685685685685685,0.9607999999999999,0.001697056274847718
0.5695695695695696,0.9610299999999998,0.0017291905620839022
0.5705705705705706,0.96125,0.0016983815825661775
0.5715715715715716,0.96153,0.001666163257307029
0.5725725725725725,0.9617199999999999,0.0016473008225579107
0.5735735735735735,0.9619100000000002,0.0016699999999999933
0.5745745745745746,0.96203,0.0016697604618627203
0.5755755755755756,0.9622000000000002,0.0016703293088489947
0.5765765765765766,0.9624,0.0016321764610482512
0.5775775775775776,0.9627199999999998,0.0016600000000000005
0.5785785785785785,0.9628500000000001,0.00171362189528495
0.5795795795795796,0.9629999999999999,0.001688194301613426
0.5805805805805806,0.96315,0.0016578600664712278
0.5815815815815816,0.9633100000000001,0.0015883639381451622
0.5825825825825826,0.9635300000000001,0.0015881120867243608
0.5835835835835835,0.9637800000000001,0.0016073580808270505
0.5845845845845846,0.96416,0.001557690598289667
0.5855855855855856,0.96433,0.0015000333329629847
0.5865865865865866,0.9645300000000001,0.0015421089455677304
0.5875875875875876,0.9646700000000001,0.0015330035877322542
0.5885885885885885,0.96481,0.0015142324788485944
0.5895895895895896,0.9650500000000001,0.001523318745371414
0.5905905905905906,0.9653700000000001,0.0016031531430278356
0.5915915915915916,0.96556,0.0015422062118925647
0.5925925925925926,0.96601,0.0014808443537387686
0.5935935935935935,0.9661,0.0015013327412669165
0.5945945945945946,0.9662999999999998,0.0015132745950421811
0.5955955955955956,0.9665199999999998,0.0015854336946085207
0.5965965965965966,0.9667200000000001,0.0016473008225579113
0.5975975975975976,0.96699,0.001711987149484489
0.5985985985985985,0.9670499999999999,0.001713621895284944
0.5995995995995996,0.9672300000000001,0.0017064876208165087
0.6006006006006006,0.9673499999999999,0.0016566532527961392
0.6016016016016016,0.96778,0.0017267310155319633
0.6026026026026026,0.96789,0.0017483992679019394
0.6036036036036035,0.96799,0.0017495427974187985
0.6046046046046046,0.96832,0.0016533602148352277
0.6056056056056056,0.96854,0.0016487571076419993
0.6066066066066066,0.9687600000000002,0.0015875767697972705
0.6076076076076076,0.9691000000000001,0.0015703502793963002
0.6086086086086087,0.96926,0.001522629304853953
0.6096096096096096,0.9693800000000001,0.0015045265035884478
0.6106106106106106,0.9695199999999999,0.0015986244086714206
0.6116116116116116,0.9697100000000001,0.0016114899937635333
0.6126126126126126,0.9698699999999999,0.0016031531430278272
0.6136136136136137,0.97005,0.0016014056325615992
0.6146146146146146,0.9702100000000001,0.0016027788368954716
0.6156156156156156,0.97036,0.0015337535656030211
0.6166166166166166,0.9705299999999999,0.0015811704525445717
0.6176176176176176,0.97073,0.001547934107124714
0.6186186186186187,0.9708600000000001,0.0015001333274079274
0.6196196196196196,0.97102,0.0015374004032781986
0.6206206206206206,0.97116,0.0015812653161313803
0.6216216216216216,0.9713899999999999,0.0015858436240689289
0.6226226226226226,0.9714500000000001,0.0015774980190161976
0.6236236236236237,0.9716099999999999,0.0015565667348366346
0.6246246246246246,0.97173,0.0015492256130079907
0.6256256256256256,0.9718199999999999,0.0015484185480676572
0.6266266266266266,0.9719899999999999,0.001552707313050348
0.6276276276276276,0.9720400000000001,0.0015994999218505764
0.6286286286286287,0.9721300000000002,0.0015671949463930822
0.6296296296296297,0.9722000000000002,0.0015974980438172846
0.6306306306306306,0.9724,0.0015968719422671466
0.6316316316316316,0.9725400000000001,0.001627390549315056
0.6326326326326326,0.97269,0.0017084788555905299
0.6336336336336337,0.9728,0.0017303178898687888
0.6346346346346347,0.9730699999999999,0.0017816004041310727
0.6356356356356356,0.9732600000000001,0.0018095303258027955
0.6366366366366366,0.9733700000000001,0.0018094474294656896
0.6376376376376376,0.97345,0.0017940178371465536
0.6386386386386387,0.9735699999999999,0.0017646812743382322
0.6396396396396397,0.9737,0.0018248287590894878
0.6406406406406406,0.97401,0.0017218884981322028
0.6416416416416416,0.9741800000000002,0.0017075128110793168
0.6426426426426426,0.97432,0.001658794743179533
0.6436436436436437,0.97447,0.001673947430476835
0.6446446446446447,0.9745899999999998,0.0016908281994336544
0.6456456456456456,0.97484,0.0016255460620972857
0.6466466466466466,0.97495,0.001568598100215617
0.6476476476476476,0.975,0.0016024980499208196
0.6486486486486487,0.9752599999999999,0.0014907716122867212
0.6496496496496497,0.97539,0.001506950563223614
0.6506506506506506,0.97549,0.001484216965271579
0.6516516516516516,0.9756199999999999,0.0015164432069813777
0.6526526526526526,0.97576,0.001473227748856245
0.6536536536536537,0.9758999999999999,0.0015145956556124186
0.6546546546546547,0.9760399999999999,0.0014941218156495856
0.6556556556556556,0.9761900000000001,0.0014590750494748318
0.6566566566566566,0.9763,0.001442220510185601
0.6576576576576576,0.9765500000000001,0.0014472387501721997
0.6586586586586587,0.97669,0.001442532495301242
0.6596596596596597,0.9768800000000001,0.0014246403054806389
0.6606606606606606,0.9769699999999999,0.0014471005493745112
0.6616616616616616,0.97711,0.0014720394016465945
0.6626626626626626,0.97729,0.001484216965271602
0.6636636636636637,0.97744,0.0015180250327316784
0.6646646646646647,0.97768,0.0015249918032566607
0.6656656656656657,0.97773,0.0015601602481796508
0.6666666666666666,0.9779599999999998,0.001518025032731684
0.6676676676676676,0.9780499999999999,0.0015370426148939571
0.6686686686686687,0.9781300000000002,0.0015284305676085
0.6696696696696697,0.97818,0.00150119952038362
0.6706706706706707,0.97827,0.001464274564417481
0.6716716716716716,0.97837,0.0014731259280862663
0.6726726726726726,0.9785299999999999,0.0014546820958546336
0.6736736736736737,0.97868,0.0013948476619330202
0.6746746746746747,0.9788399999999999,0.0014361058456813112
0.6756756756756757,0.97896,0.00141718029904456
0.6766766766766766,0.97919,0.0014956269588369848
0.6776776776776777,0.9793200000000001,0.0015171025014810333
0.6786786786786787,0.9795300000000001,0.0015297385397511764
0.6796796796796797,0.9796900000000001,0.0015049584711878334
0.6806806806806807,0.9797100000000001,0.0014942891286494804
0.6816816816816816,0.9798700000000002,0.0014656397920362334
0.6826826826826827,0.97998,0.001470918080655755
0.6836836836836837,0.98013,0.0014839474384222694
0.6846846846846847,0.9802200000000001,0.0014971973817770373
0.6856856856856857,0.9803599999999999,0.0015337535656030576
0.6866866866866866,0.9804300000000001,0.001523187447427271
0.6876876876876877,0.9806899999999998,0.0015404220200971035
0.6886886886886887,0.9808,0.0015205262246998626
0.6896896896896897,0.98092,0.0014372195378577414
0.6906906906906907,0.9810399999999999,0.0014157683426323762
0.6916916916916916,0.9812599999999998,0.0013544002362669508
0.6926926926926927,0.9813299999999998,0.001306177629574166
0.6936936936936937,0.9814,0.001293058390019582
0.6946946946946947,0.98148,0.0012812493902437621
0.6956956956956957,0.9815800000000001,0.001219672087079148
0.6966966966966966,0.9816900000000001,0.0012234786471369261
0.6976976976976977,0.9818200000000001,0.0012820296408429875
0.6986986986986987,0.98185,0.0012539936203984474
0.6996996996996997,0.98187,0.0012578155667664498
0.7007007007007007,0.9820399999999999,0.0012539537471533786
0.7017017017017017,0.9821099999999999,0.0012308127396155773
0.7027027027027027,0.9822299999999998,0.001266530694456307
0.7037037037037037,0.98231,0.0012949517365523492
0.7047047047047047,0.9824299999999999,0.001299269025259968
0.7057057057057057,0.98261,0.0012941792766073734
0.7067067067067067,0.9827199999999999,0.0012710625476348477
0.7077077077077077,0.98278,0.0012375782803523939
0.7087087087087087,0.9828300000000001,0.0012402015965156585
0.7097097097097097,0.98295,0.0012531959144523276
0.7107107107107107,0.9831000000000001,0.001211610498468869
0.7117117117117117,0.98321,0.0012477579893553068
0.7127127127127127,0.9833300000000001,0.0012586103447850736
0.7137137137137137,0.9833999999999999,0.001264911064067351
0.7147147147147147,0.98353,0.0012231516668017952
0.7157157157157157,0.9837499999999999,0.0012043670536842077
0.7167167167167167,0.9838699999999999,0.0012083459769453367
0.7177177177177178,0.9839699999999999,0.0012116517651536722
0.7187187187187187,0.9840900000000001,0.0012437443467208352
0.7197197197197197,0.9842000000000001,0.0012891857895586769
0.7207207207207207,0.98437,0.0013084723917607245
0.7217217217217217,0.9844700000000002,0.0012665306944563142
0.7227227227227228,0.9845499999999999,0.001279257597202373
0.7237237237237237,0.9845600000000001,0.0012908911650483883
0.7247247247247247,0.9846900000000002,0.0012533554962579285
0.7257257257257257,0.9847699999999999,0.0012157713600837777
0.7267267267267267,0.98486,0.0012117755567760868
0.7277277277277278,0.9849699999999999,0.0012182364302548221
0.7287287287287287,0.98508,0.0012064824905484587
0.7297297297297297,0.9852000000000001,0.0012132600710482544
0.7307307307307307,0.9852799999999998,0.0012310970717209966
0.7317317317317317,0.9853900000000003,0.0012589281155014384
0.7327327327327328,0.9854400000000002,0.0012705904139414873
0.7337337337337337,0.9855899999999999,0.001256542876307826
0.7347347347347347,0.98566,0.0012823416081528102
0.7357357357357357,0.9858100000000001,0.0013217034463146276
0.7367367367367368,0.98586,0.0013395521639712128
0.7377377377377378,0.9860000000000001,0.0013183322798141714
0.7387387387387387,0.9860600000000002,0.0013146862743635952
0.7397397397397397,0.9861000000000002,0.0013408952233489476
0.7407407407407407,0.9862299999999999,0.0012930970574554857
0.7417417417417418,0.98633,0.001258610344785065
0.7427427427427428,0.9864500000000002,0.0012555875118843694
0.7437437437437437,0.98659,0.001253355496257938
0.7447447447447447,0.9867100000000001,0.0012715738279785312
0.7457457457457457,0.98682,0.0012639620247459932
0.7467467467467468,0.9869199999999999,0.001262378707044761
0.7477477477477478,0.98694,0.0012338557452149783
0.7487487487487487,0.98698,0.0012375782803523967
0.7497497497497497,0.9870599999999999,0.0011799999999999899
0.7507507507507507,0.98709,0.0011536463929644688
0.7517517517517518,0.98719,0.0011648605066702116
0.7527527527527528,0.98726,0.0011341957503006215
0.7537537537537538,0.9873200000000001,0.0010759182125050235
0.7547547547547547,0.9873800000000001,0.001052425769353835
0.7557557557557557,0.98743,0.0010507616285342805
0.7567567567567568,0.9874500000000002,0.001075406899736099
0.7577577577577578,0.98751,0.001075592859775486
0.7587587587587588,0.9876399999999999,0.0010326664514740517
0.7597597597597597,0.98769,0.0010367738422626261
0.7607607607607607,0.9878600000000001,0.0010772186407596229
0.7617617617617618,0.9879000000000001,0.0010583005244258266
0.7627627627627628,0.9879300000000001,0.0010517128885774716
0.7637637637637638,0.98801,0.0010615554625171342
0.7647647647647647,0.9880599999999999,0.0010565983153497682
0.7657657657657657,0.98811,0.0010653168542738658
0.7667667667667668,0.9882799999999999,0.0010934349546269412
0.7677677677677678,0.9883400000000002,0.0011019981851164815
0.7687687687687688,0.98841,0.0011300000000000058
0.7697697697697697,0.9884700000000001,0.0011090987332063888
0.7707707707707707,0.9884999999999999,0.0011072488428533211
0.7717717717717718,0.9886199999999998,0.0010916043239196237
0.7727727727727728,0.98873,0.0009980480950334914
0.7737737737737738,0.9887799999999999,0.0009887365675446528
0.7747747747747747,0.9888400000000003,0.0009991996797437293
0.7757757757757757,0.98898,0.0010057832768543967
0.7767767767767768,0.9890500000000001,0.0010141498903022
0.7777777777777778,0.9891500000000001,0.0010180864403379326
0.7787787787787788,0.9892900000000001,0.0010319399207318286
0.7797797797797797,0.9893899999999999,0.0009751410154434213
0.7807807807807807,0.9894099999999998,0.0009873702446397824
0.7817817817817818,0.98955,0.001015135458941328
0.7827827827827828,0.9896,0.0009969954864491742
0.7837837837837838,0.98971,0.0009438749917229564
0.7847847847847848,0.9897899999999998,0.0009071383576941221
0.7857857857857857,0.98988,0.0009713907555664611
0.7867867867867868,0.98993,0.0009920181449953201
0.7877877877877878,0.98999,0.0010074224535913286
0.7887887887887888,0.9900100000000001,0.0010024470060806074
0.7897897897897898,0.9900399999999999,0.0009911609354690974
0.7907907907907907,0.9901399999999999,0.0009467840302835628
0.7917917917917918,0.9902599999999999,0.0009112628599915575
0.7927927927927928,0.9903600000000001,0.0008569714114251443
0.7937937937937938,0.99041,0.0008360023923410668
0.7947947947947948,0.9904699999999999,0.0008798295289429778
0.7957957957957957,0.9905799999999999,0.0009162968951164329
0.7967967967967968,0.9906299999999998,0.0009100000000000086
0.7977977977977978,0.99079,0.0009082400563727523
0.7987987987987988,0.99095,0.0009200543462209049
0.7997997997997998,0.99109,0.0008825531145489102
0.8008008008008007,0.99117,0.0008579627031520498
0.8018018018018018,0.99125,0.0008440971508066945
0.8028028028028028,0.99125,0.0008440971508066945
0.8038038038038038,0.99131,0.00082879430499973
0.8048048048048048,0.99136,0.0007977468270071589
0.8058058058058059,0.99138,0.0008084553172563025
0.8068068068068068,0.9914800000000001,0.0007665507158694559
0.8078078078078078,0.9915700000000001,0.0007603288762107951
0.8088088088088088,0.99169,0.0007712976079309492
0.8098098098098098,0.99177,0.0007642643521714185
0.8108108108108109,0.99183,0.0007759510293826512
0.8118118118118118,0.99185,0.0007774959806970038
0.8128128128128128,0.9919100000000001,0.0008129575634680987
0.8138138138138138,0.99193,0.000805046582503142
0.8148148148148148,0.99199,0.000790506166958867
0.8158158158158159,0.9920500000000001,0.0008176184929415406
0.8168168168168168,0.99206,0.0008163332652783397
0.8178178178178178,0.9921399999999998,0.000869712596206351
0.8188188188188188,0.9921699999999998,0.0008544588931013598
0.8198198198198198,0.9922600000000001,0.0008248636250920548
0.8208208208208209,0.99238,0.0008231646250902719
0.8218218218218218,0.9924,0.0008330666239863454
0.8228228228228228,0.99243,0.0008283115355951453
0.8238238238238238,0.9924899999999999,0.0008227393268830595
0.8248248248248248,0.9926300000000001,0.0007550496672404897
0.8258258258258259,0.9926600000000001,0.0007605261336732702
0.8268268268268268,0.99268,0.0007626270385975093
0.8278278278278278,0.9927199999999999,0.0007507329751649447
0.8288288288288288,0.99276,0.0007499333303701127
0.8298298298298298,0.9927999999999999,0.0007429670248402747
0.8308308308308309,0.99285,0.00076190550595203
0.8318318318318318,0.9928799999999999,0.0007639371701913814
0.8328328328328328,0.9929499999999999,0.0007965550828411059
0.8338338338338338,0.9930499999999999,0.0008015609770940709
0.8348348348348348,0.99314,0.0007485986908885287
0.8358358358358359,0.9931700000000001,0.0007510659092250288
0.8368368368368369,0.9932399999999999,0.000752595508889083
0.8378378378378378,0.99328,0.0007573638491504705
0.8388388388388388,0.9933400000000001,0.0007592101158441064
0.8398398398398398,0.9934000000000001,0.00078993670632527
0.8408408408408409,0.99352,0.0007639371701913844
0.8418418418418419,0.9935599999999999,0.0007683749084919532
0.8428428428428428,0.9936,0.0007974960814950837
0.8438438438438438,0.99365,0.0008090117428072421
0.8448448448448448,0.99375,0.0007978095010715254
0.8458458458458459,0.9938,0.0007823042886242983
0.8468468468468469,0.99384,0.0007952358140828212
0.8478478478478478,0.99386,0.000779999999999981
0.8488488488488488,0.9938799999999999,0.0007833262411026259
0.8498498498498498,0.99398,0.0007997499609252938
0.8508508508508509,0.9940700000000001,0.0007810889834071476
0.8518518518518519,0.99412,0.0007833262411026576
0.8528528528528528,0.99419,0.0007867019766086886
0.8538538538538538,0.99422,0.0007626270385975189
0.8548548548548548,0.9942500000000001,0.0007526619427073659
0.8558558558558559,0.9943199999999999,0.0007820485918406996
0.8568568568568569,0.9944200000000001,0.0007678541528181128
0.8578578578578578,0.9944899999999999,0.0007475961476626432
0.8588588588588588,0.99454,0.0007391887445030552
0.8598598598598598,0.99459,0.000747596147662627
0.8608608608608609,0.9946699999999999,0.0007470609078247722
0.8618618618618619,0.9947000000000003,0.0007668115805072089
0.8628628628628628,0.9947900000000001,0.0007422263805605287
0.8638638638638638,0.9948100000000002,0.000713372273080464
0.8648648648648649,0.99494,0.0006959885056522068
0.8658658658658659,0.9949899999999999,0.0006949100661236549
0.8668668668668669,0.99505,0.0006931810730249241
0.8678678678678678,0.99513,0.0006870953354520703
0.8688688688688688,0.9951699999999999,0.0006986415389883379
0.8698698698698699,0.9952099999999998,0.0006920260110718387
0.8708708708708709,0.9952499999999999,0.0006888396039717808
0.8718718718718719,0.99535,0.0006375735251717817
0.8728728728728729,0.99543,0.0006694027188471776
0.8738738738738738,0.9954699999999999,0.0006768308503607038
0.8748748748748749,0.9955,0.0006985699678629122
0.8758758758758759,0.9956499999999998,0.000669701426010123
0.8768768768768769,0.9957,0.0007113367697511477
0.8778778778778779,0.99576,0.0006916646586316228
0.8788788788788788,0.9957900000000001,0.0006847627326308001
0.8798798798798799,0.9958400000000001,0.0006770524351924325
0.8808808808808809,0.99587,0.0006542935121182286
0.8818818818818819,0.99591,0.0006394528911499432
0.8828828828828829,0.99595,0.0006422616289332731
0.8838838838838838,0.99602,0.0006193545026880916
0.8848848848848849,0.99606,0.0005800000000000059
0.8858858858858859,0.9960899999999999,0.0006040695324215674
0.8868868868868869,0.9961399999999998,0.0005834380858325929
0.8878878878878879,0.9962300000000001,0.0006213694553162337
0.8888888888888888,0.99624,0.00061188234163113
0.8898898898898899,0.9963200000000001,0.0005775811631277324
0.8908908908908909,0.99642,0.0006305553108173785
0.8918918918918919,0.9965399999999999,0.0006931089380465302
0.8928928928928929,0.99656,0.0006945502141674064
0.8938938938938938,0.99658,0.0007124605252222654
0.8948948948948949,0.9966299999999999,0.0007184010022264632
0.8958958958958959,0.99665,0.0007158910531638085
0.8968968968968969,0.99667,0.0006943342134735916
0.8978978978978979,0.9966899999999999,0.0006714908785679782
0.8988988988988988,0.9967599999999999,0.0006590902821313621
0.8998998998998999,0.9968300000000001,0.0006293647591023801
0.9009009009009009,0.99687,0.0006083584469702042
0.9019019019019019,0.9968999999999999,0.0006016643582596641
0.9029029029029029,0.99695,0.0005953990258641908
0.9039039039039038,0.9969899999999999,0.0005611595138639453
0.9049049049049049,0.99705,0.0005572252686302067
0.9059059059059059,0.9971,0.0005549774770204792
0.9069069069069069,0.9971599999999998,0.0005295280917949728
0.9079079079079079,0.99719,0.0005204805471869338
0.9089089089089089,0.9972199999999999,0.0005134199061197483
0.9099099099099099,0.9972299999999998,0.0005216320542298093
0.9109109109109109,0.9972799999999999,0.0005153639490690168
0.9119119119119119,0.9973599999999999,0.0005332916650389266
0.9129129129129129,0.99741,0.0004968903299521893
0.9139139139139139,0.99742,0.0004915282290977759
0.914914914914915,0.9975099999999999,0.0004392038251199559
0.9159159159159159,0.9975600000000002,0.0004127953488110088
0.9169169169169169,0.9976,0.0004427188724235695
0.9179179179179179,0.9976800000000001,0.0004894895300208086
0.9189189189189189,0.9977200000000002,0.0004728636167014648
0.91991991991992,0.9977400000000001,0.00044542114902639305
0.9209209209209209,0.99777,0.0004382921400162056
0.9219219219219219,0.9978299999999999,0.0003950949253027573
0.9229229229229229,0.9978699999999998,0.0004243819034784446
0.9239239239239239,0.99792,0.0003893584466786282
0.924924924924925,0.99796,0.0003638681079731991
0.9259259259259259,0.9980099999999998,0.000344818792991315
0.9269269269269269,0.9980199999999998,0.0003310589071449213
0.9279279279279279,0.9980399999999999,0.0003199999999999648
0.9289289289289289,0.9980499999999999,0.00033241540277187165
0.92992992992993,0.99807,0.00034073450074800695
0.9309309309309309,0.9981000000000002,0.0003098386676965879
0.9319319319319319,0.99814,0.0003199999999999897
0.9329329329329329,0.99821,0.0003299999999999997
0.933933933933934,0.9982200000000001,0.00033704599092706074
0.934934934934935,0.99824,0.0003231098884280773
0.9359359359359359,0.9982599999999999,0.000335261092284809
0.9369369369369369,0.9983000000000001,0.00031304951684997865
0.9379379379379379,0.9983299999999999,0.0002934280150224365
0.938938938938939,0.99838,0.0003310589071449475
0.93993993993994,0.9984299999999999,0.0003522782990761808
0.9409409409409409,0.9984299999999999,0.0003522782990761808
0.9419419419419419,0.99847,0.0003522782990761808
0.9429429429429429,0.99849,0.0003389690251335763
0.943943943943944,0.9985500000000002,0.00037215588131857464
0.944944944944945,0.9985900000000001,0.00039610604640676755
0.9459459459459459,0.9986,0.0003974921382870367
0.9469469469469469,0.9986200000000001,0.0004118252056394794
0.9479479479479479,0.9986499999999999,0.0004295346318982885
0.948948948948949,0.99867,0.0004290687590584957
0.94994994994995,0.9986900000000001,0.000418210473326528
0.950950950950951,0.99871,0.0004158124577258336
0.9519519519519519,0.9987299999999999,0.0004313930922024558
0.9529529529529529,0.99874,0.0004199999999999966
0.953953953953954,0.99877,0.0004196427051671421
0.954954954954955,0.9988199999999999,0.00035999999999999243
0.955955955955956,0.9988399999999998,0.00037735924528225443
0.9569569569569569,0.99885,0.00036400549446401637
0.9579579579579579,0.99888,0.0003655133376499332
0.958958958958959,0.99893,0.0003348133808556448
0.95995995995996,0.9989700000000001,0.0003318132004607224
0.960960960960961,0.9990599999999998,0.00035270384177096625
0.9619619619619619,0.9991200000000001,0.00034000000000000046
0.9629629629629629,0.99914,0.0003527038417709675
0.963963963963964,0.99918,0.0003487119154832518
0.964964964964965,0.99921,0.00034190641994557257
0.965965965965966,0.99921,0.00034190641994557257
0.9669669669669669,0.9992300000000001,0.0003163858403911291
0.9679679679679679,0.9992800000000001,0.00029597297173898125
0.968968968968969,0.99929,0.00028442925306656634
0.96996996996997,0.9993399999999999,0.000290516780926686
0.970970970970971,0.99939,0.0002913760456866803
0.9719719719719719,0.9994,0.0002966479394838388
0.9729729729729729,0.9994,0.0002966479394838388
0.973973973973974,0.9994299999999999,0.00026851443164196737
0.974974974974975,0.9994700000000002,0.0002451530134426445
0.975975975975976,0.9995,0.00023664319132400547
0.9769769769769769,0.9995,0.00023664319132400547
0.9779779779779779,0.9995499999999999,0.00022472205054245708
0.978978978978979,0.99956,0.00022449944320645327
0.97997997997998,0.9995999999999998,0.0002049390153191965
0.980980980980981,0.9996099999999999,0.00019723082923315594
0.9819819819819819,0.9996500000000001,0.00019621416870348405
0.9829829829829829,0.9996700000000001,0.00020518284528682932
0.983983983983984,0.9997,0.00018973665961009942
0.984984984984985,0.9997300000000001,0.00016763054614238364
0.985985985985986,0.99978,0.0001469693845669745
0.986986986986987,0.99978,0.0001469693845669745
0.9879879879879879,0.9997900000000002,0.00013747727084866004
0.988988988988989,0.9997900000000002,0.00013747727084866004
0.98998998998999,0.9998100000000001,0.0001220655561573236
0.990990990990991,0.99982,0.0001326649916142014
0.991991991991992,0.9998400000000001,0.00012806248474864286
0.992992992992993,0.9998699999999999,0.00010999999999998789
0.993993993993994,0.9998900000000001,0.00010440306508909401
0.994994994994995,0.9999,9.999999999998899e-05
0.995995995995996,0.9999399999999999,0.00010198039027184447
0.996996996996997,0.9999600000000001,6.633249580710069e-05
0.997997997997998,0.99997,6.403124237432143e-05
0.998998998998999,0.99999,2.9999999999996697e-05
1.0,1.0,0.0


==> plots/AlexNet/RocLinf_AlexNet.csv <==
Adversarial Distance Linf FPR,Adversarial Distance Linf TPR,Adversarial Distance Linf TPR STD
0.0,0.0,0.0
0.001001001001001001,0.004376674085644542,1.9621770340207877e-05
0.002002002002002002,0.008753348171289085,3.924354068041575e-05
0.003003003003003003,0.013130022256933624,5.8865311020623874e-05
0.004004004004004004,0.01750669634257817,7.84870813608315e-05
0.005005005005005005,0.02188337042822271,9.810885170103968e-05
0.006006006006006006,0.026260044513867247,0.00011773062204124775
0.007007007007007007,0.0306367185995118,0.00013735239238145568
0.008008008008008008,0.03501339268515634,0.000156974162721663
0.009009009009009009,0.03939006677080088,0.00017659593306187097
0.01001001001001001,0.04376674085644542,0.00019621770340207936
0.011011011011011011,0.04814341494208997,0.00021583947374228754
0.012012012012012012,0.052520089027734494,0.0002354612440824955
0.013013013013013013,0.056896763113379066,0.0002550830144227036
0.014014014014014014,0.0612734371990236,0.00027470478476291136
0.015015015015015015,0.06565011128466815,0.0002943265551031214
0.016016016016016016,0.07002678537031268,0.000313948325443326
0.017017017017017015,0.07440345945595721,0.00033357009578353496
0.018018018018018018,0.07878013354160177,0.00035319186612374194
0.01901901901901902,0.08315680762724631,0.0003728136364639489
0.02002002002002002,0.08753348171289084,0.0003924354068041587
0.02102102102102102,0.09191015579853538,0.00041205717714436554
0.022022022022022022,0.09628682988417994,0.0004316789474845751
0.023023023023023025,0.10066350396982449,0.00045130071782478607
0.024024024024024024,0.10504017805546899,0.000470922488164991
0.025025025025025023,0.10941685214111356,0.0004905442585051991
0.026026026026026026,0.11379352622675813,0.0005101660288454072
0.02702702702702703,0.11817020031240263,0.000529787799185616
0.028028028028028028,0.1225468743980472,0.0005494095695258227
0.029029029029029027,0.12692354848369175,0.0005690313398660324
0.03003003003003003,0.1313002225693363,0.0005886531102062427
0.031031031031031032,0.1356768966549808,0.0006082748805464472
0.03203203203203203,0.14005357074062535,0.000627896650886652
0.03303303303303303,0.1444302448262699,0.0006475184212268603
0.03403403403403403,0.14880691891191442,0.0006671401915670699
0.035035035035035036,0.153183592997559,0.0006867619619072784
0.036036036036036036,0.15756026708320353,0.0007063837322474839
0.037037037037037035,0.16193694116884808,0.0007260055025876937
0.03803803803803804,0.16631361525449262,0.0007456272729278978
0.03903903903903904,0.17069028934013714,0.000765249043268107
0.04004004004004004,0.17506696342578168,0.0007848708136083174
0.04104104104104104,0.17944363751142625,0.0008044925839485207
0.04204204204204204,0.18382031159707077,0.0008241143542887311
0.043043043043043044,0.18819698568271534,0.0008437361246289389
0.044044044044044044,0.19257365976835988,0.0008633578949691501
0.04504504504504504,0.19695033385400443,0.0008829796653093602
0.04604604604604605,0.20132700793964897,0.0009026014356495721
0.04704704704704705,0.2057036820252935,0.0009222232059897773
0.04804804804804805,0.21008035611093798,0.000941844976329982
0.04904904904904905,0.2144570301965826,0.0009614667466701905
0.050050050050050046,0.21883370428222712,0.0009810885170103982
0.05105105105105105,0.2232103783678717,0.0010007102873506046
0.05205205205205205,0.22758705245351626,0.0010203320576908145
0.05305305305305305,0.23196372653916075,0.0010399538280310263
0.05405405405405406,0.23634040062480527,0.001059575598371232
0.055055055055055056,0.2407170747104498,0.0010791973687114425
0.056056056056056056,0.2450937487960944,0.0010988191390516454
0.057057057057057055,0.2494704228817389,0.0011184409093918531
0.058058058058058054,0.2538470969673835,0.0011380626797320647
0.05905905905905906,0.258223771053028,0.0011576844500722676
0.06006006006006006,0.2626004451386726,0.0011773062204124855
0.06106106106106106,0.2669771192243171,0.0011969279907526886
0.062062062062062065,0.2713537933099616,0.0012165497610928944
0.06306306306306306,0.2757304673956062,0.001236171531433092
0.06406406406406406,0.2801071414812507,0.001255793301773304
0.06506506506506507,0.2844838155668953,0.0012754150721135215
0.06606606606606606,0.2888604896525398,0.0012950368424537206
0.06706706706706707,0.29323716373818437,0.0013146586127939376
0.06806806806806806,0.29761383782382883,0.0013342803831341398
0.06906906906906907,0.3019905119094734,0.0013539021534743475
0.07007007007007007,0.306367185995118,0.0013735239238145567
0.07107107107107107,0.3107438600807625,0.0013931456941547648
0.07207207207207207,0.31512053416640706,0.0014127674644949678
0.07307307307307308,0.31949720825205163,0.0014323892348351772
0.07407407407407407,0.32387388233769615,0.0014520110051753875
0.07507507507507508,0.3282505564233407,0.0014716327755155932
0.07607607607607608,0.33262723050898524,0.0014912545458557957
0.07707707707707707,0.33700390459462976,0.0015108763161960199
0.07807807807807808,0.34138057868027427,0.001530498086536214
0.07907907907907907,0.3457572527659188,0.001550119856876429
0.08008008008008008,0.35013392685156336,0.001569741627216635
0.08108108108108109,0.354510600937208,0.0015893633975568474
0.08208208208208208,0.3588872750228525,0.0016089851678970414
0.08308308308308308,0.363263949108497,0.0016286069382372567
0.08408408408408408,0.36764062319414154,0.0016482287085774622
0.08508508508508508,0.37201729727978616,0.0016678504789176692
0.08608608608608609,0.3763939713654307,0.0016874722492578778
0.08708708708708708,0.38077064545107514,0.0017070940195980894
0.08808808808808809,0.38514731953671977,0.0017267157899383003
0.0890890890890891,0.38952399362236434,0.0017463375602785054
0.09009009009009009,0.39390066770800886,0.0017659593306187204
0.09109109109109109,0.3982773417936534,0.001785581100958926
0.0920920920920921,0.40265401587929794,0.0018052028712991443
0.09309309309309309,0.40703068996494257,0.0018248246416393455
0.0940940940940941,0.411407364050587,0.0018444464119795547
0.09509509509509509,0.41578403813623155,0.0018640681823197628
0.0960960960960961,0.42016071222187595,0.001883689952659964
0.0970970970970971,0.4245373863075207,0.0019033117230001814
0.0980980980980981,0.4289140603931652,0.001922933493340381
0.0990990990990991,0.4332907344788097,0.0019425552636805894
0.10010010010010009,0.43766740856445424,0.0019621770340207964
0.1011011011011011,0.44204408265009876,0.0019817988043610095
0.1021021021021021,0.4464207567357434,0.002001420574701209
0.1031031031031031,0.45079743082138773,0.0020210423450414206
0.1041041041041041,0.45517410490703253,0.002040664115381629
0.10510510510510511,0.45955077899267704,0.002060285885721837
0.1061061061061061,0.4639274530783215,0.0020799076560620525
0.10710710710710711,0.46830412716396613,0.0020995294264022466
0.10810810810810811,0.47268080124961054,0.002119151196742464
0.1091091091091091,0.4770574753352551,0.0021387729670826637
0.11011011011011011,0.4814341494208996,0.002158394737422885
0.1111111111111111,0.48581082350654425,0.002178016507763073
0.11211211211211211,0.4901874975921888,0.002197638278103291
0.11311311311311312,0.4945641716778334,0.0022172600484434983
0.11411411411411411,0.4989408457634778,0.0022368818187837062
0.11511511511511512,0.5033175198491224,0.0022565035891239176
0.11611611611611611,0.507694193934767,0.0022761253594641294
0.11711711711711711,0.5120708680204115,0.0022957471298043104
0.11811811811811812,0.516447542106056,0.0023153689001445352
0.11911911911911911,0.5208242161917005,0.00233499067048473
0.12012012012012012,0.5252008902773452,0.002354612440824971
0.12112112112112113,0.5295775643629896,0.0023742342111651637
0.12212212212212212,0.5339542384486342,0.0023938559815053773
0.12312312312312312,0.5383309125342787,0.0024134777518455813
0.12412412412412413,0.5427075866199232,0.0024330995221857887
0.12512512512512514,0.5470842607055679,0.002452721292525998
0.12612612612612611,0.5514609347912124,0.002472343062866184
0.12712712712712712,0.555837608876857,0.0024919648332064146
0.12812812812812813,0.5602142829625014,0.002511586603546608
0.12912912912912913,0.564590957048146,0.0025312083738868443
0.13013013013013014,0.5689676311337906,0.002550830144227043
0.13113113113113112,0.573344305219435,0.0025704519145672363
0.13213213213213212,0.5777209793050796,0.002590073684907441
0.13313313313313313,0.5820976533907243,0.002609695455247654
0.13413413413413414,0.5864743274763687,0.002629317225587875
0.13513513513513514,0.5908510015620133,0.0026489389959280856
0.13613613613613612,0.5952276756476577,0.0026685607662682797
0.13713713713713713,0.5996043497333023,0.0026881825366084945
0.13813813813813813,0.6039810238189468,0.002707804306948695
0.13913913913913914,0.6083576979045914,0.0027274260772888925
0.14014014014014015,0.612734371990236,0.0027470478476291135
0.14114114114114115,0.6171110460758806,0.0027666696179693274
0.14214214214214213,0.621487720161525,0.0027862913883095297
0.14314314314314314,0.6258643942471696,0.002805913158649758
0.14414414414414414,0.6302410683328141,0.0028255349289899355
0.14514514514514515,0.6346177424184587,0.0028451566993301465
0.14614614614614616,0.6389944165041033,0.0028647784696703544
0.14714714714714713,0.6433710905897476,0.0028844002400105905
0.14814814814814814,0.6477477646753923,0.002904022010350775
0.14914914914914915,0.6521244387610368,0.0029236437806909807
0.15015015015015015,0.6565011128466814,0.0029432655510311864
0.15115115115115116,0.660877786932326,0.002962887321371413
0.15215215215215216,0.6652544610179705,0.0029825090917115914
0.15315315315315314,0.6696311351036149,0.0030021308620518023
0.15415415415415415,0.6740078091892595,0.0030217526323920397
0.15515515515515516,0.6783844832749042,0.0030413744027322446
0.15615615615615616,0.6827611573605485,0.003060996173072428
0.15715715715715717,0.6871378314461932,0.0030806179434126487
0.15815815815815815,0.6915145055318376,0.003100239713752858
0.15915915915915915,0.6958911796174823,0.0031198614840930567
0.16016016016016016,0.7002678537031267,0.00313948325443327
0.16116116116116116,0.7046445277887714,0.0031591050247734838
0.16216216216216217,0.709021201874416,0.0031787267951136947
0.16316316316316315,0.7133978759600604,0.0031983485654539013
0.16416416416416416,0.717774550045705,0.0032179703357940828
0.16516516516516516,0.7221512241313495,0.003237592106134324
0.16616616616616617,0.726527898216994,0.0032572138764745133
0.16716716716716717,0.7309045723026386,0.003276835646814726
0.16816816816816815,0.7352812463882831,0.0032964574171549244
0.16916916916916916,0.7396579204739276,0.003316079187495156
0.17017017017017017,0.7440345945595723,0.0033357009578353384
0.17117117117117117,0.7484112686452169,0.0033553227281755537
0.17217217217217218,0.7527879427308614,0.0033749444985157555
0.17317317317317318,0.7571646168165058,0.0033945662688559795
0.17417417417417416,0.7615412909021503,0.0034141880391961787
0.17517517517517517,0.7659179649877949,0.003433809809536381
0.17617617617617617,0.7702946390734395,0.0034534315798766006
0.17717717717717718,0.7746713131590841,0.0034730533502168102
0.1781781781781782,0.7790479872447287,0.0034926751205570108
0.17917917917917917,0.783424661330373,0.0035122968908972096
0.18018018018018017,0.7878013354160177,0.003531918661237441
0.18118118118118118,0.7921780095016622,0.0035515404315776475
0.18218218218218218,0.7965546835873069,0.003571162201917852
0.1831831831831832,0.8009313576729513,0.003590783972258053
0.1841841841841842,0.8053080317585959,0.0036104057425982885
0.18518518518518517,0.8096847058442403,0.003630027512938464
0.18618618618618618,0.8140613799298851,0.003649649283278691
0.1871871871871872,0.8184380540155296,0.0036692710536188975
0.1881881881881882,0.822814728101174,0.0036888928239591093
0.1891891891891892,0.8271914021868186,0.003708514594299304
0.19019019019019018,0.8315680762724631,0.0037281363646395256
0.19119119119119118,0.8359447503581077,0.003747758134979709
0.1921921921921922,0.8403214244437519,0.003767379905319928
0.1931931931931932,0.8446980985293969,0.003787001675660133
0.1941941941941942,0.8490747726150414,0.003806623446000363
0.19519519519519518,0.8534514467006857,0.003826245216340544
0.1961961961961962,0.8578281207863304,0.003845866986680762
0.1971971971971972,0.8622047948719749,0.003865488757020959
0.1981981981981982,0.8665814689576194,0.003885110527361179
0.1991991991991992,0.8709581430432639,0.0039047322977013646
0.20020020020020018,0.8753348171289085,0.003924354068041593
0.2012012012012012,0.8797114912145529,0.003943975838381806
0.2022022022022022,0.8840881653001975,0.003963597608722019
0.2032032032032032,0.8884648393858422,0.003983219379062195
0.2042042042042042,0.8928415134714868,0.004002841149402418
0.20520520520520522,0.8972181875571312,0.004022462919742631
0.2062062062062062,0.9015948616427755,0.004042084690082841
0.2072072072072072,0.9059784030725752,0.004061183760031705
0.2082082082082082,0.9093833224601978,0.0036740484993335394
0.2092092092092092,0.9105127182830335,0.002768559262957238
0.21021021021021022,0.9109347267701187,0.0029736706669667165
0.2112112112112112,0.9109600179858311,0.0029720960438672068
0.2122122122122122,0.910985654189389,0.002970981737579695
0.2132132132132132,0.9110112903929466,0.0029699491781444236
0.21421421421421422,0.9110369336255113,0.002969003099470191
0.21521521521521522,0.9110630797449121,0.00296852077795278
0.21621621621621623,0.9110954836756232,0.002970145756411939
0.2172172172172172,0.9111314432783365,0.0029720931748290946
0.2182182182182182,0.9111566598915243,0.0029753276242951506
0.21921921921921922,0.9111742098202331,0.002974518443694111
0.22022022022022023,0.9111899963230512,0.0029710674408395792
0.22122122122122123,0.9112068358789222,0.0029687323606667243
0.2222222222222222,0.9112251248842427,0.00296792434136246
0.22322322322322322,0.9112434138895631,0.00296712895915594
0.22422422422422422,0.9112617028948836,0.002966346224212498
0.22522522522522523,0.9112799919002044,0.0029655761465465424
0.22622622622622623,0.9112982809055247,0.0029648187360207636
0.2272272272272272,0.9113165699108452,0.0029640740023457414
0.22822822822822822,0.9113363584651655,0.002960750969095231
0.22922922922922923,0.9113575212757888,0.0029557175540502255
0.23023023023023023,0.9113829202732168,0.0029550564654297956
0.23123123123123124,0.9114162190647713,0.0029633165834356216
0.23223223223223222,0.9114477848111541,0.0029735696012018076
0.23323323323323322,0.9114799337561198,0.002984599706802566
0.23423423423423423,0.9115117316027346,0.002998450470785762
0.23523523523523523,0.9115396622144795,0.003015897221290801
0.23623623623623624,0.9115637562662988,0.003023476490586764
0.23723723723723725,0.9115963896340865,0.0030352595956158286
0.23823823823823823,0.9116320139938561,0.0030497729050032478
0.23923923923923923,0.9116621786184596,0.0030398410829088293
0.24024024024024024,0.911695521669613,0.0030358282337142528
0.24124124124124124,0.9117248913227558,0.0030388693927952985
0.24224224224224225,0.9117516826936353,0.003042603880539123
0.24324324324324323,0.9117780809389752,0.0030462401525243672
0.24424424424424424,0.9118044791843147,0.0030499540279998747
0.24524524524524524,0.9118308774296544,0.0030537452238283986
0.24624624624624625,0.911857275674994,0.0030576134523967323
0.24724724724724725,0.9118836739203336,0.0030615584217161657
0.24824824824824826,0.9119100721656734,0.0030655798355231087
0.24924924924924924,0.9119364704110129,0.003069677393380539
0.2502502502502503,0.9119628686563527,0.003073850790779855
0.25125125125125125,0.9119892669016922,0.003078099719243267
0.25225225225225223,0.9120157037505443,0.003082451252588937
0.25325325325325326,0.9120423449313723,0.003087031662089217
0.25425425425425424,0.9120702368849518,0.0030901905939908275
0.2552552552552553,0.9121014137685988,0.0030903511551692757
0.25625625625625625,0.9121334247561859,0.0030893839785795163
0.25725725725725723,0.9121654357437727,0.0030885202510387995
0.25825825825825827,0.9122061830926332,0.003094435737542057
0.25925925925925924,0.9122305387182024,0.0030948008626907096
0.2602602602602603,0.9122555591621175,0.003106325977159444
0.26126126126126126,0.9122790010747979,0.0031242042365896643
0.26226226226226224,0.9123025597224489,0.0031422324996990946
0.26326326326326327,0.912328370622352,0.0031631283346423666
0.26426426426426425,0.9123589187155888,0.003183490606952952
0.2652652652652653,0.9124036602469692,0.0032052825565109136
0.26626626626626626,0.9124512897106717,0.003215451882272831
0.26726726726726724,0.9124827236708069,0.0032146487172011575
0.2682682682682683,0.9125081923473022,0.003214143822172778
0.26926926926926925,0.9125322604099484,0.0032160783164930746
0.2702702702702703,0.912562016836979,0.0032177595028894186
0.27127127127127126,0.9125925103920999,0.003218479956831414
0.27227227227227224,0.912622816336847,0.0032173156548867313
0.2732732732732733,0.9126521259952817,0.0032188987625239728
0.27427427427427425,0.9126809682690386,0.0032220404060862382
0.2752752752752753,0.9127088405932542,0.0032246812635514607
0.27627627627627627,0.9127505164659928,0.0032273204256868856
0.2772772772772773,0.9127958707765395,0.003244100322204403
0.2782782782782783,0.9128302684970308,0.0032368990462203575
0.27927927927927926,0.9128819421637446,0.0032203807466178523
0.2802802802802803,0.9129232683948396,0.0032181642035111362
0.28128128128128127,0.9129609065212143,0.003218769649907607
0.2822822822822823,0.9130006914950988,0.0032248504313494826
0.2832832832832833,0.9130421695662951,0.0032284522957137414
0.28428428428428426,0.9130824173687462,0.0032320291560137553
0.2852852852852853,0.9131104557564221,0.0032310949447950555
0.2862862862862863,0.9131345159567967,0.003228500356373404
0.2872872872872873,0.9131600292904599,0.0032257099013085454
0.2882882882882883,0.9131849927846887,0.0032230829239790347
0.28928928928928926,0.9132050426530073,0.003228156559626042
0.2902902902902903,0.913224691929077,0.0032339362154120725
0.2912912912912913,0.9132562875820149,0.003237293840013827
0.2922922922922923,0.9132802865235515,0.003234907980898247
0.2932932932932933,0.91331660632029,0.0032216136783573325
0.29429429429429427,0.9133489110388153,0.0032127330429245027
0.2952952952952953,0.9133703760937625,0.0032194013987608505
0.2962962962962963,0.9133945268494564,0.003221785942894789
0.2972972972972973,0.9134190654003531,0.003223583815798336
0.2982982982982983,0.9134437918307745,0.0032251187578912453
0.29929929929929927,0.9134692787891655,0.0032254854564938793
0.3003003003003003,0.913494765747557,0.0032258992097043775
0.3013013013013013,0.913520252705948,0.0032263599994196723
0.3023023023023023,0.9135549593284479,0.0032134213062333656
0.3033033033033033,0.9135774253236442,0.003214649208781974
0.30430430430430433,0.9136093301858971,0.0032288292941527286
0.3053053053053053,0.9136232786857732,0.003230847598424434
0.3063063063063063,0.9136400973407302,0.0032284941546082044
0.3073073073073073,0.9136707198631031,0.003213067622443109
0.3083083083083083,0.9136918656539368,0.003209427561453715
0.30930930930930933,0.9137130114447704,0.003205869966909041
0.3103103103103103,0.9137341572356039,0.0032023951136492105
0.3113113113113113,0.9137553030264376,0.003199003271302431
0.3123123123123123,0.9137764488172714,0.003195694704186736
0.3133133133133133,0.913797594608105,0.0031924696712130186
0.31431431431431434,0.9138187403989384,0.0031893284257892324
0.3153153153153153,0.9138381092404091,0.0031855071527758976
0.3163163163163163,0.9138614955042591,0.0031749974152504535
0.3173173173173173,0.9138775130459121,0.003168274484348008
0.3183183183183183,0.913907415780268,0.003169546871424062
0.31931931931931934,0.9139507857764638,0.003158921709199819
0.3203203203203203,0.9139809299126718,0.0031672077306485777
0.3213213213213213,0.9140145631813432,0.003173552147503792
0.32232232232232233,0.914045295377251,0.003174145284056547
0.3233233233233233,0.9140745778014361,0.003174268127040072
0.32432432432432434,0.9141036055589009,0.0031743471805354235
0.3253253253253253,0.9141326333163657,0.0031745468573294664
0.3263263263263263,0.9141689284078156,0.0031693875371617735
0.32732732732732733,0.9141904671353153,0.0031703258381993115
0.3283283283283283,0.9142066955360348,0.0031713127883759083
0.32932932932932935,0.9142234107705336,0.003170501914206053
0.3303303303303303,0.9142451600256314,0.003177025752868224
0.3313313313313313,0.9142679702469451,0.0031842881121495873
0.33233233233233234,0.9142882748681578,0.003195282803981857
0.3333333333333333,0.9143077166908501,0.003207627146539492
0.33433433433433435,0.9143253178165679,0.003217525007420944
0.3353353353353353,0.9143440891863117,0.0032265195674148345
0.3363363363363363,0.9143661336772743,0.003237671052513475
0.33733733733733734,0.9143970622362874,0.0032424358938123185
0.3383383383383383,0.9144139249299075,0.0032549370202750298
0.33933933933933935,0.9144444807912393,0.003272956304356413
0.34034034034034033,0.9144672834356454,0.0032828451803883626
0.34134134134134136,0.9144854912470514,0.003291077056217687
0.34234234234234234,0.9145055936480165,0.0033006985068838065
0.3433433433433433,0.9145256960489817,0.0033103888232268665
0.34434434434434436,0.9145457984499468,0.003320147402264489
0.34534534534534533,0.9145659008509119,0.0033299736438595975
0.34634634634634637,0.9145860032518772,0.003339866950801101
0.34734734734734735,0.9146210900490033,0.0033281120535915503
0.3483483483483483,0.9146437817541917,0.0033307686742393475
0.34934934934934936,0.9146633836867171,0.003337651034428305
0.35035035035035034,0.9146800381550382,0.0033403498341086644
0.35135135135135137,0.9147008726746227,0.0033538173126618494
0.35235235235235235,0.9147373712338215,0.0033584550460467135
0.3533533533533533,0.9147583605028984,0.0033542502301080876
0.35435435435435436,0.9147789527082452,0.003350019763331467
0.35535535535535534,0.9147995449135919,0.0033460199327776854
0.3563563563563564,0.9148193981250754,0.003342944903349673
0.35735735735735735,0.9148315065597512,0.003345562318331562
0.35835835835835833,0.914862802958833,0.0033476221175195754
0.35935935935935936,0.9148958042554813,0.003360001636477948
0.36036036036036034,0.9149255094302113,0.003370762829433475
0.3613613613613614,0.9149520868669108,0.0033816232478002255
0.36236236236236236,0.9149828952506823,0.0033896013728289846
0.36336336336336333,0.9150183725236445,0.003389313247845147
0.36436436436436437,0.9150502032513284,0.003375908401848544
0.36536536536536535,0.9150681228735108,0.0033715111779460457
0.3663663663663664,0.9151041847306113,0.0033783580855012737
0.36736736736736736,0.9151487113082897,0.003386659699547071
0.3683683683683684,0.915178244973532,0.003393969555149249
0.36936936936936937,0.9152045934429964,0.003404866695224704
0.37037037037037035,0.9152194090328573,0.0034191287988147557
0.3713713713713714,0.9152266214092076,0.0034247027556758127
0.37237237237237236,0.9152455531338118,0.0034134608710683005
0.3733733733733734,0.9152744543970803,0.003400106220543704
0.3743743743743744,0.915306283486552,0.003392146027962431
0.37537537537537535,0.9153299114840646,0.003386964719670503
0.3763763763763764,0.9153498060560559,0.0033609637531292827
0.37737737737737737,0.9153651610433962,0.003338179470434265
0.3783783783783784,0.9153936322440348,0.003333989720347716
0.3793793793793794,0.9154294788545005,0.00332664312679538
0.38038038038038036,0.9154561494546085,0.0033220039708312765
0.3813813813813814,0.915486505043505,0.00333151797703353
0.38238238238238237,0.915518026301943,0.0033414931858936087
0.3833833833833834,0.9155441400448069,0.0033508013711649703
0.3843843843843844,0.9155827318249623,0.003334714621494622
0.38538538538538536,0.9156374674408472,0.003321907724405543
0.3863863863863864,0.9156660514360514,0.0033320512929486193
0.38738738738738737,0.9156888527799054,0.0033477613634819788
0.3883883883883884,0.9157078740645408,0.003360884350213215
0.3893893893893894,0.9157253694897906,0.0033662643117128447
0.39039039039039036,0.9157443253278397,0.0033658578750920256
0.3913913913913914,0.9157850944657442,0.003355948670872779
0.3923923923923924,0.9158056981708167,0.0033564946933744
0.3933933933933934,0.9158269292979984,0.003353677489900249
0.3943943943943944,0.9158449276355464,0.003332473905365122
0.39539539539539537,0.9158683020832419,0.0033227875129374623
0.3963963963963964,0.9158850897994769,0.003322892917613216
0.3973973973973974,0.9159077701950842,0.003305761666012441
0.3983983983983984,0.9159365750811747,0.0032935999566306075
0.3993993993993994,0.9159751972919208,0.0032715202417515727
0.40040040040040037,0.9160041525063148,0.0032771152566445005
0.4014014014014014,0.916013195563985,0.003274391848018155
0.4024024024024024,0.9160344684235933,0.0032627781875099638
0.4034034034034034,0.9160756723277015,0.0032499190285877272
0.4044044044044044,0.9161297844286823,0.0032637506794775074
0.40540540540540543,0.9161694847050652,0.0032745451972526754
0.4064064064064064,0.9161957553375188,0.003269307637592407
0.4074074074074074,0.9162064268077602,0.0032663136532239396
0.4084084084084084,0.9162184734734735,0.003261536443388035
0.4094094094094094,0.916246421183088,0.0032564902755479095
0.41041041041041043,0.9162793734911382,0.003273436195499335
0.4114114114114114,0.9163048181322078,0.0032705349005394016
0.4124124124124124,0.9163260455693789,0.0032819326381080165
0.4134134134134134,0.9163549412746079,0.003294289262815565
0.4144144144144144,0.9163685720720721,0.0033010873542172457
0.41541541541541543,0.9163838603524159,0.0033143693846241855
0.4164164164164164,0.9164197014438125,0.003323430182233386
0.4174174174174174,0.9164505317405318,0.0033368981958052982
0.4184184184184184,0.9164643683683684,0.003339575280644428
0.4194194194194194,0.9164895178511845,0.0033648905265870705
0.42042042042042044,0.9165155924193422,0.0033720629717051143
0.4214214214214214,0.9165630607750608,0.003361579168565795
0.4224224224224224,0.9165968140231735,0.003372362113136554
0.42342342342342343,0.9166182309199955,0.0033569396664024868
0.4244244244244244,0.9166581106106108,0.0033703386989643873
0.42542542542542544,0.91668,0.0033644613238971847
0.4264264264264264,0.9166853303303304,0.003356759104816552
0.4274274274274274,0.9167,0.003357677768934953
0.42842842842842843,0.91672,0.003359107024195568
0.4294294294294294,0.9167400000000001,0.0033526705773159414
0.43043043043043044,0.91676,0.003357439500571825
0.4314314314314314,0.9167636825714602,0.0033615573305413745
0.43243243243243246,0.9167941554054053,0.00335807970802744
0.43343343343343343,0.9168044477811146,0.00335233829420683
0.4344344344344344,0.91686,0.0033221077646578318
0.43543543543543545,0.9168899999999999,0.0033509550877324325
0.4364364364364364,0.91693,0.003339775441552902
0.43743743743743746,0.91694,0.003337124510712761
0.43843843843843844,0.9169738438438438,0.0033077288603294867
0.4394394394394394,0.917089368006881,0.0033070723516102304
0.44044044044044045,0.9172374227068687,0.0033011668652680568
0.44144144144144143,0.9173854774068563,0.0032952613789259014
0.44244244244244246,0.9175335321068442,0.0032893558925837243
0.44344344344344344,0.9176815868068318,0.0032834504062415754
0.4444444444444444,0.9178296415068194,0.003277544919899401
0.44544544544544545,0.9179776962068071,0.0032716394335572533
0.44644644644644643,0.9181257509067949,0.00326573394721509
0.44744744744744747,0.9182738056067828,0.003259828460872937
0.44844844844844844,0.9184218603067702,0.0032539229745307662
0.4494494494494494,0.9185699150067581,0.0032480174881886143
0.45045045045045046,0.9187179697067457,0.0032421120018464524
0.45145145145145144,0.9188660244067336,0.003236206515504282
0.45245245245245247,0.9190140791067212,0.003230301029162136
0.45345345345345345,0.9191621338067091,0.003224395542819957
0.4544544544544544,0.9193101885066965,0.003218490056477807
0.45545545545545546,0.9194582432066843,0.0032125845701356432
0.45645645645645644,0.919606297906672,0.00320667908379348
0.4574574574574575,0.9197543526066596,0.0032007735974513185
0.45845845845845845,0.9199024073066475,0.0031948681111091536
0.45945945945945943,0.9200504620066351,0.0031889626247669956
0.46046046046046046,0.920198516706623,0.00318305713842484
0.46146146146146144,0.9203465714066107,0.0031771516520826765
0.4624624624624625,0.9204946261065983,0.003171246165740508
0.46346346346346345,0.9206426808065862,0.0031653406793983674
0.46446446446446443,0.9207907355065738,0.0031594351930561947
0.46546546546546547,0.9209387902065614,0.0031535297067140475
0.46646646646646645,0.9210868449065492,0.003147624220371859
0.4674674674674675,0.9212348996065369,0.003141718734029707
0.46846846846846846,0.9213829543065245,0.0031358132476875587
0.4694694694694695,0.9215310090065124,0.003129907761345394
0.47047047047047047,0.9216790637065001,0.003124002275003238
0.47147147147147145,0.9218271184064877,0.00311809678866105
0.4724724724724725,0.9219751731064756,0.003112191302318921
0.47347347347347346,0.9221232278064632,0.003106285815976751
0.4744744744744745,0.9222712825064509,0.0031003803296345907
0.4754754754754755,0.9224193372064386,0.0030944748432924266
0.47647647647647645,0.9225673919064266,0.0030885693569502395
0.4774774774774775,0.922715446606414,0.0030826638706081097
0.47847847847847846,0.9228635013064016,0.0030767583842659474
0.4794794794794795,0.9230115560063894,0.003070852897923796
0.4804804804804805,0.9231596107063771,0.0030649474115816257
0.48148148148148145,0.9233076654063648,0.003059041925239439
0.4824824824824825,0.9234557201063526,0.003053136438897309
0.48348348348348347,0.9236037748063403,0.003047230952555147
0.4844844844844845,0.9237518295063281,0.0030413254662129802
0.4854854854854855,0.9238998842063157,0.003035419979870825
0.48648648648648646,0.9240479389063034,0.003029514493528645
0.4874874874874875,0.924195993606291,0.003023609007186502
0.48848848848848847,0.9243440483062789,0.0030177035208443295
0.4894894894894895,0.9244921030062665,0.0030117980345021763
0.4904904904904905,0.9246401577062544,0.0030058925481600213
0.49149149149149146,0.924788212406242,0.0029999870618178416
0.4924924924924925,0.9249362671062299,0.0029940815754756723
0.4934934934934935,0.9250843218062175,0.0029881760891335234
0.4944944944944945,0.9252323765062052,0.002982270602791359
0.4954954954954955,0.9253804312061928,0.0029763651164491866
0.4964964964964965,0.9255284859061804,0.0029704596301070316
0.4974974974974975,0.9256765406061683,0.002964554143764863
0.4984984984984985,0.9258245953061559,0.002958648657422716
0.4994994994994995,0.9259726500061436,0.002952743171080558
0.5005005005005005,0.9261207047061314,0.0029468376847383865
0.5015015015015015,0.9262687594061193,0.002940932198396214
0.5025025025025025,0.926416814106107,0.002935026712054077
0.5035035035035035,0.9265648688060943,0.002929121225711915
0.5045045045045045,0.9267129235060821,0.0029232157393697493
0.5055055055055055,0.9268609782060698,0.0029173102530275744
0.5065065065065065,0.9270090329060577,0.0029114047666853955
0.5075075075075075,0.9271570876060455,0.0029054992803432735
0.5085085085085085,0.9273051423060332,0.0028995937940011116
0.5095095095095095,0.9274531970060208,0.002893688307658953
0.5105105105105106,0.9276012517060085,0.0028877828213167735
0.5115115115115115,0.9277493064059963,0.002881877334974595
0.5125125125125125,0.927897361105984,0.002875971848632473
0.5135135135135135,0.9280454158059717,0.0028700663622903025
0.5145145145145145,0.9281934705059592,0.0028641608759481527
0.5155155155155156,0.9283415252059471,0.0028582553896059643
0.5165165165165165,0.9284895799059347,0.0028523499032638085
0.5175175175175175,0.9286376346059226,0.0028464444169216574
0.5185185185185185,0.9287856893059102,0.002840538930579502
0.5195195195195195,0.9289337440058978,0.002834633444237343
0.5205205205205206,0.9290817987058857,0.002828727957895161
0.5215215215215215,0.9292298534058734,0.002822822471553005
0.5225225225225225,0.9293779081058611,0.002816916985210854
0.5235235235235235,0.9295259628058489,0.0028110114988687046
0.5245245245245245,0.9296740175058364,0.0028051060125265314
0.5255255255255256,0.9298220722058241,0.002799200526184368
0.5265265265265265,0.9299701269058118,0.0027932950398421963
0.5275275275275275,0.9301181816057996,0.002787389553500053
0.5285285285285285,0.9302662363057873,0.002781484067157889
0.5295295295295295,0.9304142910057751,0.002775578580815731
0.5305305305305306,0.9305623457057628,0.0027696730944735673
0.5315315315315315,0.9307104004057505,0.0027637676081313954
0.5325325325325325,0.9308584551057383,0.002757862121789258
0.5335335335335335,0.931006509805726,0.002751956635447088
0.5345345345345345,0.9311545645057135,0.0027460511491049304
0.5355355355355356,0.9313026192057012,0.0027401456627627586
0.5365365365365365,0.931450673905689,0.002734240176420577
0.5375375375375375,0.9315987286056767,0.002728334690078447
0.5385385385385385,0.9317467833056645,0.002722429203736285
0.5395395395395395,0.9318948380056522,0.0027165237173941187
0.5405405405405406,0.9320428927056399,0.002710618231051955
0.5415415415415415,0.9321909474056277,0.0027047127447097762
0.5425425425425425,0.9323390021056153,0.002698807258367646
0.5435435435435435,0.932487056805603,0.002692901772025484
0.5445445445445445,0.9326351115055906,0.0026869962856833096
0.5455455455455456,0.9327831662055786,0.0026810907993411286
0.5465465465465466,0.9329312209055661,0.0026751853129989645
0.5475475475475475,0.9330792756055539,0.0026692798266568208
0.5485485485485485,0.9332273303055414,0.0026633743403146576
0.5495495495495496,0.9333753850055293,0.002657468853972483
0.5505505505505506,0.9335234397055169,0.0026515633676303207
0.5515515515515516,0.9336714944055047,0.0026456578812881766
0.5525525525525525,0.9338195491054926,0.0026397523949460207
0.5535535535535535,0.93396760380548,0.0026338469086038536
0.5545545545545546,0.934115658505468,0.0026279414222616796
0.5555555555555556,0.9342637132054555,0.002622035935919524
0.5565565565565566,0.9344117679054434,0.002616130449577373
0.5575575575575575,0.934559822605431,0.002610224963235209
0.5585585585585585,0.9347078773054187,0.002604319476893044
0.5595595595595596,0.9348559320054063,0.002598413990550879
0.5605605605605606,0.9350039867053942,0.0025925085042087233
0.5615615615615616,0.935152041405382,0.0025866030178665657
0.5625625625625625,0.9353000961053695,0.002580697531524423
0.5635635635635635,0.9354481508053573,0.0025747920451822436
0.5645645645645646,0.9355962055053448,0.00256888655884007
0.5655655655655656,0.9357442602053327,0.002562981072497923
0.5665665665665666,0.9358923149053204,0.002557075586155757
0.5675675675675675,0.9360403696053083,0.0025511700998136133
0.5685685685685685,0.9361884243052959,0.0025452646134714344
0.5695695695695696,0.9363364790052836,0.0025393591271292743
0.5705705705705706,0.9364845337052714,0.0025334536407871193
0.5715715715715716,0.9366325884052589,0.0025275481544449535
0.5725725725725725,0.9367806431052468,0.0025216426681028033
0.5735735735735735,0.9369286978052344,0.002515737181760631
0.5745745745745746,0.9370767525052222,0.002509831695418474
0.5755755755755756,0.9372248072052098,0.00250392620907631
0.5765765765765766,0.9373728619051974,0.0024980207227341586
0.5775775775775776,0.9375209166051853,0.0024921152363920024
0.5785785785785785,0.9376689713051729,0.0024862097500498305
0.5795795795795796,0.9378170260051608,0.002480304263707673
0.5805805805805806,0.9379650807051483,0.002474398777365494
0.5815815815815816,0.9381131354051362,0.0024684932910233577
0.5825825825825826,0.938261190105124,0.0024625878046811932
0.5835835835835835,0.9384092448051117,0.0024566823183390213
0.5845845845845846,0.9385572995050993,0.002450776831996853
0.5855855855855856,0.9387053542050869,0.0024448713456547053
0.5865865865865866,0.9388534089050747,0.002438965859312546
0.5875875875875876,0.9390014636050623,0.00243306037297039
0.5885885885885885,0.9391495183050502,0.002427154886628218
0.5895895895895896,0.9392975730050377,0.0024212494002860516
0.5905905905905906,0.9394456277050256,0.0024153439139439044
0.5915915915915916,0.9395936824050134,0.0024094384276017386
0.5925925925925926,0.939741737105001,0.002403532941259604
0.5935935935935935,0.9398897918049889,0.002397627454917409
0.5945945945945946,0.9400378465049762,0.002391721968575259
0.5955955955955956,0.9401859012049641,0.0023858164822330957
0.5965965965965966,0.9403339559049517,0.0023799109958909377
0.5975975975975976,0.9404820106049397,0.002374005509548795
0.5985985985985985,0.9406300653049273,0.0023681000232066
0.5995995995995996,0.940778120004915,0.002362194536864438
0.6006006006006006,0.9409261747049028,0.002356289050522275
0.6016016016016016,0.9410742294048902,0.0023503835641801173
0.6026026026026026,0.9412222841048783,0.002344478077837959
0.6036036036036035,0.9413703388048656,0.002338572591495779
0.6046046046046046,0.9415183935048533,0.0023326671051536294
0.6056056056056056,0.9416664482048412,0.0023267616188114675
0.6066066066066066,0.941814502904829,0.002320856132469323
0.6076076076076076,0.9419625576048167,0.002314950646127158
0.6086086086086087,0.9421106123048044,0.002309045159784993
0.6096096096096096,0.9422586670047922,0.0023031396734428285
0.6106106106106106,0.9424067217047798,0.0022972341871006666
0.6116116116116116,0.9425547764047675,0.0022913287007585137
0.6126126126126126,0.9427028311047552,0.0022854232144163414
0.6136136136136137,0.942850885804743,0.0022795177280741773
0.6146146146146146,0.9429989405047307,0.002273612241732028
0.6156156156156156,0.9431469952047185,0.002267706755389861
0.6166166166166166,0.9432950499047059,0.0022618012690477094
0.6176176176176176,0.9434431046046937,0.002255895782705538
0.6186186186186187,0.9435911593046814,0.002249990296363374
0.6196196196196196,0.9437392140046692,0.0022440848100212245
0.6206206206206206,0.9438872687046571,0.0022381793236790604
0.6216216216216216,0.9440353234046446,0.0022322738373369024
0.6226226226226226,0.9441833781046325,0.0022263683509947435
0.6236236236236237,0.9443314328046201,0.002220462864652573
0.6246246246246246,0.9444794875046079,0.0022145573783104006
0.6256256256256256,0.9446275422045955,0.0022086518919682595
0.6266266266266266,0.9447755969045831,0.0022027464056260998
0.6276276276276276,0.944923651604571,0.002196840919283936
0.6286286286286287,0.9450717063045586,0.002190935432941764
0.6296296296296297,0.9452197610045463,0.002185029946599614
0.6306306306306306,0.945367815704534,0.002179124460257456
0.6316316316316316,0.9455158704045218,0.0021732189739152906
0.6326326326326326,0.9456639251045095,0.002167313487573133
0.6336336336336337,0.945811979804497,0.0021614080012309525
0.6346346346346347,0.945960034504485,0.0021555025148888105
0.6356356356356356,0.9461080892044726,0.0021495970285466404
0.6366366366366366,0.9462561439044604,0.00214369154220451
0.6376376376376376,0.9464041986044481,0.0021377860558623317
0.6386386386386387,0.9465522533044357,0.002131880569520166
0.6396396396396397,0.9467003080044234,0.00212597508317801
0.6406406406406406,0.9468483627044112,0.00212006959683584
0.6416416416416416,0.9469964174043988,0.002114164110493709
0.6426426426426426,0.9471444721043867,0.0021082586241515143
0.6436436436436437,0.9472925268043744,0.0021023531378093585
0.6446446446446447,0.947440581504362,0.002096447651467201
0.6456456456456456,0.9475886362043499,0.002090542165125045
0.6466466466466466,0.9477366909043374,0.002084636678782893
0.6476476476476476,0.9478847456043253,0.002078731192440711
0.6486486486486487,0.9480328003043128,0.002072825706098555
0.6496496496496497,0.9481808550043006,0.0020669202197563805
0.6506506506506506,0.9483289097042883,0.0020610147334142416
0.6516516516516516,0.9484769644042761,0.0020551092470720814
0.6526526526526526,0.9486250191042638,0.0020492037607299247
0.6536536536536537,0.9487730738042514,0.002043298274387729
0.6546546546546547,0.948921128504239,0.002037392788045573
0.6556556556556556,0.9490691832042268,0.002031487301703407
0.6566566566566566,0.9492172379042148,0.0020255818153612475
0.6576576576576576,0.9493652926042022,0.0020196763290191
0.6586586586586587,0.9495133473041898,0.002013770842676928
0.6596596596596597,0.9496614020041777,0.002007865356334778
0.6606606606606606,0.9498094567041655,0.002001959869992599
0.6616616616616616,0.9499575114041532,0.0019960543836504466
0.6626626626626626,0.9501055661041408,0.0019901488973082908
0.6636636636636637,0.9502536208041287,0.0019842434109661163
0.6646646646646647,0.9504016755041163,0.0019783379246239665
0.6656656656656657,0.9505497302041039,0.001972432438281796
0.6666666666666666,0.9506977849040916,0.00196652695193965
0.6676676676676676,0.9508458396040794,0.0019606214655974877
0.6686686686686687,0.9509938943040671,0.0019547159792553297
0.6696696696696697,0.9511419490040547,0.0019488104929131656
0.6706706706706707,0.9512900037040426,0.0019429050065709952
0.6716716716716716,0.9514380584040302,0.0019369995202288422
0.6726726726726726,0.9515861131040181,0.001931094033886687
0.6736736736736737,0.9517341678040058,0.0019251885475445143
0.6746746746746747,0.9518822225039933,0.001919283061202365
0.6756756756756757,0.9520302772039813,0.0019133775748602089
0.6766766766766766,0.9521783319039688,0.0019074720885180415
0.6776776776776777,0.9523263866039567,0.0019015666021758749
0.6786786786786787,0.9524744413039441,0.0018956611158337108
0.6796796796796797,0.952622496003932,0.0018897556294915547
0.6806806806806807,0.9527705507039197,0.0018838501431493813
0.6816816816816816,0.9529186054039073,0.0018779446568072296
0.6826826826826827,0.9530666601038952,0.0018720391704650805
0.6836836836836837,0.9532147148038828,0.00186613368412291
0.6846846846846847,0.9533627695038704,0.001860228197780746
0.6856856856856857,0.9535108242038582,0.0018543227114385806
0.6866866866866866,0.9536588789038459,0.0018484172250964287
0.6876876876876877,0.9538069336038337,0.001842511738754273
0.6886886886886887,0.9539549883038214,0.0018366062524121092
0.6896896896896897,0.9541030430038091,0.0018307007660699596
0.6906906906906907,0.9542510977037967,0.0018247952797277645
0.6916916916916916,0.9543991524037846,0.0018188897933856198
0.6926926926926927,0.9545472071037722,0.0018129843070434698
0.6936936936936937,0.9546952618037601,0.0018070788207012979
0.6946946946946947,0.9548433165037477,0.0018011733343591563
0.6956956956956957,0.9549913712037353,0.001795267848016953
0.6966966966966966,0.9551394259037231,0.001789362361674831
0.6976976976976977,0.9552874806037106,0.0017834568753326689
0.6986986986986987,0.9554355353036984,0.0017775513889905048
0.6996996996996997,0.955583590003686,0.0017716459026483468
0.7007007007007007,0.955731644703674,0.0017657404163061651
0.7017017017017017,0.9558796994036616,0.0017598349299640236
0.7027027027027027,0.9560277541036493,0.0017539294436218428
0.7037037037037037,0.9561758088036371,0.0017480239572796954
0.7047047047047047,0.9563238635036247,0.0017421184709375287
0.7057057057057057,0.9564719182036125,0.0017362129845953642
0.7067067067067067,0.9566199729036,0.0017303074982532147
0.7077077077077077,0.9567680276035879,0.0017244020119110478
0.7087087087087087,0.9569160823035755,0.0017184965255688774
0.7097097097097097,0.9570641370035634,0.0017125910392267107
0.7107107107107107,0.957212191703551,0.0017066855528845581
0.7117117117117117,0.9573602464035387,0.0017007800665423938
0.7127127127127127,0.9575083011035265,0.0016948745802002445
0.7137137137137137,0.9576563558035144,0.0016889690938580659
0.7147147147147147,0.957804410503502,0.0016830636075159098
0.7157157157157157,0.9579524652034896,0.0016771581211737507
0.7167167167167167,0.9581005199034773,0.0016712526348315931
0.7177177177177178,0.9582485746034649,0.001665347148489437
0.7187187187187187,0.9583966293034528,0.0016594416621472652
0.7197197197197197,0.9585446840034404,0.0016535361758051234
0.7207207207207207,0.9586927387034283,0.0016476306894629418
0.7217217217217217,0.9588407934034159,0.0016417252031207838
0.7227227227227228,0.9589888481034035,0.0016358197167786281
0.7237237237237237,0.9591369028033914,0.0016299142304364643
0.7247247247247247,0.9592849575033788,0.0016240087440943121
0.7257257257257257,0.9594330122033667,0.0016181032577521324
0.7267267267267267,0.9595810669033545,0.001612197771409988
0.7277277277277278,0.9597291216033422,0.0016062922850678249
0.7287287287287287,0.95987717630333,0.0016003867987256688
0.7297297297297297,0.9600252310033175,0.0015944813123834954
0.7307307307307307,0.9601732857033053,0.001588575826041329
0.7317317317317317,0.9603213404032929,0.0015826703396991794
0.7327327327327328,0.9604693951032809,0.001576764853357024
0.7337337337337337,0.9606174498032685,0.0015708593670148599
0.7347347347347347,0.9607655045032562,0.0015649538806726793
0.7357357357357357,0.9609135592032437,0.0015590483943305347
0.7367367367367368,0.9610616139032316,0.0015531429079883785
0.7377377377377378,0.9612096686032194,0.0015472374216462233
0.7387387387387387,0.9613577233032068,0.0015413319353040503
0.7397397397397397,0.9615057780031945,0.0015354264489618782
0.7407407407407407,0.9616538327031824,0.0015295209626197338
0.7417417417417418,0.9618018874031702,0.0015236154762775691
0.7427427427427428,0.9619499421031579,0.0015177099899354022
0.7437437437437437,0.9620979968031456,0.0015118045035932472
0.7447447447447447,0.9622460515031331,0.0015058990172510751
0.7457457457457457,0.962394106203121,0.0014999935309089236
0.7467467467467468,0.9625421609031086,0.0014940880445667743
0.7477477477477478,0.9626902156030965,0.0014881825582246102
0.7487487487487487,0.9628382703030841,0.0014822770718824463
0.7497497497497497,0.9629863250030718,0.0014763715855402805
0.7507507507507507,0.9631343797030596,0.0014704660991981232
0.7517517517517518,0.9632824344030473,0.0014645606128559654
0.7527527527527528,0.963430489103035,0.0014586551265138008
0.7537537537537538,0.9635785438030225,0.0014527496401716146
0.7547547547547547,0.9637265985030105,0.00144684415382948
0.7557557557557557,0.9638746532029983,0.0014409386674873223
0.7567567567567568,0.9640227079029857,0.0014350331811451508
0.7577577577577578,0.9641707626029736,0.0014291276948029802
0.7587587587587588,0.9643188173029612,0.0014232222084608111
0.7597597597597597,0.964466872002949,0.0014173167221186592
0.7607607607607607,0.9646149267029365,0.001411411235776502
0.7617617617617618,0.9647629814029244,0.0014055057494343432
0.7627627627627628,0.964911036102912,0.0013996002630921713
0.7637637637637638,0.9650590908028999,0.0013936947767500076
0.7647647647647647,0.9652071455028874,0.0013877892904078436
0.7657657657657657,0.9653552002028751,0.001381883804065684
0.7667667667667668,0.965503254902863,0.0013759783177235423
0.7677677677677678,0.9656513096028506,0.0013700728313813706
0.7687687687687688,0.9657993643028385,0.0013641673450392067
0.7697697697697697,0.9659474190028259,0.0013582618586970342
0.7707707707707707,0.966095473702814,0.0013523563723548977
0.7717717717717718,0.9662435284028016,0.001346450886012731
0.7727727727727728,0.9663915831027892,0.001340545399670575
0.7737737737737738,0.9665396378027771,0.0013346399133284037
0.7747747747747747,0.9666876925027645,0.0013287344269862435
0.7757757757757757,0.9668357472027523,0.0013228289406440794
0.7767767767767768,0.9669838019027399,0.0013169234543019303
0.7777777777777778,0.9671318566027278,0.0013110179679597742
0.7787787787787788,0.9672799113027157,0.001305112481617586
0.7797797797797797,0.9674279660027032,0.0012992069952754573
0.7807807807807807,0.967576020702691,0.0012933015089332787
0.7817817817817818,0.9677240754026786,0.001287396022591144
0.7827827827827828,0.9678721301026665,0.0012814905362489566
0.7837837837837838,0.968020184802654,0.0012755850499067784
0.7847847847847848,0.9681682395026419,0.0012696795635646564
0.7857857857857857,0.9683162942026294,0.001263774077222478
0.7867867867867868,0.9684643489026173,0.0012578685908803252
0.7877877877877878,0.9686124036026049,0.0012519631045381533
0.7887887887887888,0.9687604583025925,0.0012460576181959897
0.7897897897897898,0.9689085130025804,0.0012401521318538367
0.7907907907907907,0.969056567702568,0.0012342466455116745
0.7917917917917918,0.9692046224025559,0.0012283411591695163
0.7927927927927928,0.9693526771025436,0.0012224356728273527
0.7937937937937938,0.9695007318025313,0.0012165301864851808
0.7947947947947948,0.9696487865025191,0.0012106247001430375
0.7957957957957957,0.9697968412025066,0.0012047192138008884
0.7967967967967968,0.9699448959024943,0.0011988137274587154
0.7977977977977978,0.9700929506024819,0.001192908241116545
0.7987987987987988,0.9702410053024698,0.00118700275477438
0.7997997997997998,0.9703890600024574,0.0011810972684322284
0.8008008008008007,0.9705371147024453,0.001175191782090064
0.8018018018018018,0.9706851694024328,0.0011692862957479147
0.8028028028028028,0.9708332241024207,0.0011633808094057346
0.8038038038038038,0.9709812788024083,0.0011574753230635766
0.8048048048048048,0.971129333502396,0.0011515698367214166
0.8058058058058059,0.971277388202384,0.0011456643503792608
0.8068068068068068,0.9714254429023713,0.0011397588640371114
0.8078078078078078,0.9715734976023593,0.0011338533776949313
0.8088088088088088,0.9717215523023469,0.0011279478913527692
0.8098098098098098,0.9718696070023347,0.001122042405010622
0.8108108108108109,0.9720176617023224,0.0011161369186684425
0.8118118118118118,0.97216571640231,0.0011102314323262997
0.8128128128128128,0.9723137711022977,0.001104325945984113
0.8138138138138138,0.9724618258022855,0.0010984204596419659
0.8148148148148148,0.9726098805022731,0.001092514973299804
0.8158158158158159,0.9727579352022608,0.0010866094869576418
0.8168168168168168,0.9729059899022486,0.001080704000615492
0.8178178178178178,0.9730540446022363,0.0010747985142733124
0.8188188188188188,0.9732020993022241,0.0010688930279311338
0.8198198198198198,0.9733501540022116,0.0010629875415889964
0.8208208208208209,0.9734982087021994,0.0010570820552468305
0.8218218218218218,0.9736462634021871,0.0010511765689046888
0.8228228228228228,0.9737943181021749,0.0010452710825624922
0.8238238238238238,0.9739423728021628,0.0010393655962203506
0.8248248248248248,0.9740904275021502,0.001033460109878193
0.8258258258258259,0.974238482202138,0.0010275546235360442
0.8268268268268268,0.9743865369021257,0.0010216491371938634
0.8278278278278278,0.9745345916021135,0.0010157436508516848
0.8288288288288288,0.9746826463021012,0.001009838164509544
0.8298298298298298,0.9748307010020886,0.001003932678167384
0.8308308308308309,0.9749787557020767,0.0009980271918252279
0.8318318318318318,0.9751268104020643,0.0009921217054830545
0.8328328328328328,0.9752748651020522,0.0009862162191408986
0.8338338338338338,0.9754229198020397,0.000980310732798741
0.8348348348348348,0.9755709745020275,0.0009744052464565834
0.8358358358358359,0.9757190292020151,0.0009684997601144246
0.8368368368368369,0.9758670839020027,0.0009625942737722511
0.8378378378378378,0.9760151386019906,0.0009566887874300951
0.8388388388388388,0.9761631933019782,0.000950783301087925
0.8398398398398398,0.9763112480019661,0.0009448778147457944
0.8408408408408409,0.9764593027019537,0.0009389723284036158
0.8418418418418419,0.9766073574019414,0.0009330668420614581
0.8428428428428428,0.9767554121019291,0.0009271613557192944
0.8438438438438438,0.9769034668019169,0.0009212558693771301
0.8448448448448448,0.9770515215019046,0.000915350383034977
0.8458458458458459,0.9771995762018921,0.000909444896692815
0.8468468468468469,0.9773476309018798,0.0009035394103506574
0.8478478478478478,0.9774956856018677,0.0008976339240084856
0.8488488488488488,0.9776437403018555,0.0008917284376663292
0.8498498498498498,0.9777917950018431,0.0008858229513241695
0.8508508508508509,0.977939849701831,0.0008799174649820117
0.8518518518518519,0.9780879044018184,0.0008740119786398458
0.8528528528528528,0.9782359591018064,0.0008681064922976754
0.8538538538538538,0.978384013801794,0.0008622010059555319
0.8548548548548548,0.9785320685017815,0.0008562955196133661
0.8558558558558559,0.9786801232017694,0.0008503900332712253
0.8568568568568569,0.978828177901757,0.0008444845469290451
0.8578578578578578,0.9789762326017449,0.000838579060586866
0.8588588588588588,0.9791242873017325,0.000832673574244717
0.8598598598598598,0.9792723420017202,0.0008267680879025654
0.8608608608608609,0.9794203967017079,0.0008208626015604098
0.8618618618618619,0.9795684514016958,0.000814957115218227
0.8628628628628628,0.9797165061016834,0.0008090516288760716
0.8638638638638638,0.9798645608016712,0.0008031461425339155
0.8648648648648649,0.9800126155016589,0.0007972406561917618
0.8658658658658659,0.9801606702016464,0.0007913351698495804
0.8668668668668669,0.9803087249016343,0.0007854296835074324
0.8678678678678678,0.9804567796016219,0.0007795241971652509
0.8688688688688688,0.9806048343016098,0.0007736187108231062
0.8698698698698699,0.9807528890015973,0.0007677132244809504
0.8708708708708709,0.9809009437015851,0.0007618077381387796
0.8718718718718719,0.9810489984015728,0.0007559022517965993
0.8728728728728729,0.9811970531015606,0.0007499967654544502
0.8738738738738738,0.9813451078015483,0.0007440912791122861
0.8748748748748749,0.981493162501536,0.0007381857927701341
0.8758758758758759,0.9816412172015238,0.0007322803064279788
0.8768768768768769,0.9817892719015113,0.0007263748200858046
0.8778778778778779,0.9819373266014992,0.0007204693337436493
0.8788788788788788,0.9820853813014867,0.0007145638474014793
0.8798798798798799,0.9822334360014745,0.0007086583610593334
0.8808808808808809,0.9823814907014622,0.0007027528747171514
0.8818818818818819,0.9825295454014498,0.0006968473883750124
0.8828828828828829,0.9826776001014377,0.0006909419020328393
0.8838838838838838,0.9828256548014254,0.0006850364156906877
0.8848848848848849,0.9829737095014132,0.0006791309293485301
0.8858858858858859,0.9831217642014007,0.0006732254430063583
0.8868868868868869,0.9832698189013884,0.0006673199566642005
0.8878878878878879,0.9834178736013763,0.0006614144703220304
0.8888888888888888,0.9835659283013639,0.000655508983979887
0.8898898898898899,0.9837139830013516,0.0006496034976377051
0.8908908908908909,0.9838620377013392,0.0006436980112955575
0.8918918918918919,0.9840100924013271,0.0006377925249534002
0.8928928928928929,0.9841581471013148,0.0006318870386112354
0.8938938938938938,0.9843062018013026,0.0006259815522690795
0.8948948948948949,0.9844542565012901,0.0006200760659269189
0.8958958958958959,0.9846023112012778,0.0006141705795847569
0.8968968968968969,0.9847503659012655,0.0006082650932425842
0.8978978978978979,0.9848984206012533,0.0006023596069004322
0.8988988988988988,0.985046475301241,0.0005964541205582706
0.8998998998998999,0.9851945300012288,0.0005905486342161155
0.9009009009009009,0.9853425847012167,0.0005846431478739448
0.9019019019019019,0.9854906394012042,0.0005787376615317951
0.9029029029029029,0.9856386941011918,0.0005728321751896232
0.9039039039039038,0.9857867488011797,0.0005669266888474672
0.9049049049049049,0.9859348035011672,0.0005610212025053148
0.9059059059059059,0.9860828582011552,0.000555115716163136
0.9069069069069069,0.9862309129011427,0.0005492102298209859
0.9079079079079079,0.9863789676011306,0.0005433047434788158
0.9089089089089089,0.9865270223011182,0.000537399257136681
0.9099099099099099,0.9866750770011059,0.0005314937707944905
0.9109109109109109,0.9868231317010936,0.0005255882844523353
0.9119119119119119,0.9869711864010812,0.0005196827981101936
0.9129129129129129,0.9871192411010693,0.0005137773117680124
0.9139139139139139,0.9872672958010564,0.000507871825425872
0.914914914914915,0.9874153505010446,0.0005019663390836697
0.9159159159159159,0.9875634052010321,0.0004960608527415463
0.9169169169169169,0.9877114599010198,0.0004901553663993563
0.9179179179179179,0.9878595146010076,0.00048424988005721164
0.9189189189189189,0.9880075693009951,0.0004783443937150533
0.91991991991992,0.988155624000983,0.000472438907372869
0.9209209209209209,0.9883036787009708,0.0004665334210307133
0.9219219219219219,0.9884517334009584,0.000460627934688573
0.9229229229229229,0.9885997881009461,0.000454722448346408
0.9239239239239239,0.9887478428009338,0.0004488169620042441
0.924924924924925,0.9888958975009216,0.0004429114756620682
0.9259259259259259,0.9890439522009092,0.0004370059893199126
0.9269269269269269,0.989192006900897,0.00043110050297774806
0.9279279279279279,0.9893400616008845,0.00042519501663559054
0.9289289289289289,0.9894881163008724,0.0004192895302934344
0.92992992992993,0.98963617100086,0.00041338404395127934
0.9309309309309309,0.9897842257008479,0.00040747855760910924
0.9319319319319319,0.9899322804008355,0.00040157307126693654
0.9329329329329329,0.9900803351008234,0.00039566758492478715
0.933933933933934,0.990228389800811,0.0003897620985826584
0.934934934934935,0.9903764445007986,0.00038385661224046375
0.9359359359359359,0.9905244992007862,0.00037795112589830845
0.9369369369369369,0.9906725539007739,0.00037204563955614165
0.9379379379379379,0.9908206086007618,0.00036614015321397963
0.938938938938939,0.9909686633007496,0.0003602346668718435
0.93993993993994,0.9911167180007373,0.000354329180529663
0.9409409409409409,0.9912647727007249,0.00034842369418750093
0.9419419419419419,0.9914128274007128,0.0003425182078453409
0.9429429429429429,0.9915608821007004,0.00033661272150317076
0.943943943943944,0.9917089368006881,0.00033070723516104875
0.944944944944945,0.9918569915006759,0.000324801748818851
0.9459459459459459,0.9920050462006635,0.0003188962624766953
0.9469469469469469,0.9921531009006512,0.0003129907761345376
0.9479479479479479,0.992301155600639,0.0003070852897923674
0.948948948948949,0.9924492103006267,0.00030117980345023944
0.94994994994995,0.9925972650006143,0.00029527431710804213
0.950950950950951,0.992745319700602,0.0002893688307658946
0.9519519519519519,0.9928933744005898,0.00028346334442373006
0.9529529529529529,0.9930414291005775,0.0002775578580815667
0.953953953953954,0.9931894838005653,0.0002716523717394132
0.954954954954955,0.993337538500553,0.00026574688539725586
0.955955955955956,0.9934855932005406,0.00025984139905509384
0.9569569569569569,0.9936336479005282,0.0002539359127129212
0.9579579579579579,0.9937817026005161,0.0002480304263707804
0.958958958958959,0.9939297573005037,0.0002421249400285984
0.95995995995996,0.9940778120004914,0.0002362194536864525
0.960960960960961,0.9942258667004792,0.00023031396734428497
0.9619619619619619,0.9943739214004669,0.0002244084810021323
0.9629629629629629,0.9945219761004547,0.00021850299465996163
0.963963963963964,0.9946700308004424,0.000212597508317801
0.964964964964965,0.99481808550043,0.00020669202197564498
0.965965965965966,0.9949661402004178,0.0002007865356334816
0.9669669669669669,0.9951141949004054,0.0001948810492913316
0.9679679679679679,0.9952622496003933,0.00018897556294915276
0.968968968968969,0.9954103043003808,0.00018307007660700876
0.96996996996997,0.9955583590003686,0.00017716459026482687
0.970970970970971,0.9957064137003563,0.00017125910392268084
0.9719719719719719,0.9958544684003441,0.00016535361758049667
0.9729729729729729,0.9960025231003315,0.00015944813123835202
0.973973973973974,0.9961505778003195,0.00015354264489618818
0.974974974974975,0.9962986325003073,0.0001476371585540154
0.975975975975976,0.9964466872002948,0.00014173167221187045
0.9769769769769769,0.9965947419002825,0.0001358261858697107
0.9779779779779779,0.9967427966002702,0.00012992069952753128
0.978978978978979,0.9968908513002581,0.0001240152131853724
0.97997997997998,0.9970389060002457,0.00011810972684321465
0.980980980980981,0.9971869607002336,0.00011220424050105844
0.9819819819819819,0.9973350154002212,0.00010629875415888582
0.9829829829829829,0.9974830701002091,0.00010039326781674972
0.983983983983984,0.9976311248001967,9.448778147456917e-05
0.984984984984985,0.9977791795001844,8.858229513240525e-05
0.985985985985986,0.9979272342001722,8.267680879024958e-05
0.986986986986987,0.9980752889001596,7.677132244808507e-05
0.9879879879879879,0.9982233436001475,7.086583610594897e-05
0.988988988988989,0.9983713983001351,6.496034976376227e-05
0.98998998998999,0.998519453000123,5.9054863421604105e-05
0.990990990990991,0.9986675077001106,5.3149377079448845e-05
0.991991991991992,0.9988155624000982,4.7243890737281705e-05
0.992992992992993,0.9989636171000861,4.133840439512958e-05
0.993993993993994,0.9991116718000737,3.543291805295642e-05
0.994994994994995,0.9992597265000616,2.9527431710800748e-05
0.995995995995996,0.999407781200049,2.3621945368638705e-05
0.996996996996997,0.9995558359000369,1.7716459026487327e-05
0.997997997997998,0.9997038906000245,1.181097268431342e-05
0.998998998998999,0.9998519453000124,5.905486342178602e-06
1.0,1.0,0.0


==> plots/AlexNet/RocLoss_AlexNet.csv <==
Loss FPR,Loss TPR,Loss TPR STD
0.0,0.0,0.0
0.001001001001001001,0.0009414587000793898,7.527318882517991e-05
0.002002002002002002,0.0018829174001587796,0.00015054637765035981
0.003003003003003003,0.0028243761002381693,0.0002258195664755397
0.004004004004004004,0.003765834800317559,0.00030109275530071963
0.005005005005005005,0.004707293500396949,0.0003763659441258994
0.006006006006006006,0.005648752200476339,0.0004516391329510794
0.007007007007007007,0.006590210900555729,0.0005269123217762592
0.008008008008008008,0.007531669600635118,0.0006021855106014393
0.009009009009009009,0.008473128300714507,0.0006774586994266189
0.01001001001001001,0.009414587000793898,0.0007527318882517988
0.011011011011011011,0.010356045700873288,0.0008280050770769788
0.012012012012012012,0.01152017017017017,0.0008487034353912849
0.013013013013013013,0.013002604985938318,0.0008162117964209456
0.014014014014014014,0.01442821821821822,0.0007808607961036622
0.015015015015015015,0.015733701883701885,0.0007128600819683531
0.016016016016016016,0.017063675213675213,0.0007483546902924892
0.017017017017017015,0.017918376068376065,0.0006707236420790613
0.018018018018018018,0.01872244744744745,0.0007333373261051726
0.01901901901901902,0.020092792792792795,0.0008084272129032799
0.02002002002002002,0.021656136136136133,0.000663909783951292
0.02102102102102102,0.023151747747747746,0.0007349613487688889
0.022022022022022022,0.024438375875875877,0.0007934713467515405
0.023023023023023025,0.024963820820820822,0.0008825792761061449
0.024024024024024024,0.026764024024024023,0.0008886249080462314
0.025025025025025023,0.02802336002669336,0.0008770894908652248
0.026026026026026026,0.029434314314314314,0.000776876812129741
0.02702702702702703,0.03079972972972973,0.0009040784548074583
0.028028028028028028,0.031393443443443435,0.0009558221103937318
0.029029029029029027,0.033062092092092085,0.0008157960731965146
0.03003003003003003,0.03417841441441442,0.0008383145533470212
0.031031031031031032,0.036016546546546555,0.0008549496470313436
0.03203203203203203,0.03772242242242243,0.0010204038326758166
0.03303303303303303,0.03900880880880881,0.0009915491264534853
0.03403403403403403,0.04058722722722723,0.0009118478524103619
0.035035035035035036,0.042195035035035036,0.0008266442260199652
0.036036036036036036,0.04347522522522523,0.0007417692454566959
0.037037037037037035,0.045105370370370365,0.0006801735889544009
0.03803803803803804,0.046729449449449456,0.0009376357117212774
0.03903903903903904,0.048168663663663666,0.0008557482179034191
0.04004004004004004,0.050230020020020014,0.0010908793877231712
0.04104104104104104,0.051243468468468466,0.0011537861986029218
0.04204204204204204,0.05228942942942942,0.0011926501098624145
0.043043043043043044,0.05521456456456457,0.0011194137625365947
0.044044044044044044,0.05648285285285286,0.0011979408196787934
0.04504504504504504,0.058313513513513514,0.0011246965580782944
0.04604604604604605,0.05904302302302302,0.0009741953652953362
0.04704704704704705,0.06055822822822823,0.0010937665007171437
0.04804804804804805,0.06097220720720721,0.0010517516502416533
0.04904904904904905,0.06224942942942942,0.0011888136338527619
0.050050050050050046,0.0643225075075075,0.0010384150361458584
0.05105105105105105,0.06540184184184183,0.00106787740041753
0.05205205205205205,0.06712164164164164,0.00110772103181386
0.05305305305305305,0.06974122122122123,0.0010221438317808724
0.05405405405405406,0.07137243243243244,0.0009958884064203014
0.055055055055055056,0.07206376376376376,0.0009619289283617455
0.056056056056056056,0.07359121121121123,0.001008557311268119
0.057057057057057055,0.07606135135135135,0.001039589510747084
0.058058058058058054,0.0777374174174174,0.0010246323333594903
0.05905905905905906,0.08001362362362363,0.0011508012485149852
0.06006006006006006,0.08148402402402402,0.0010950389471984397
0.06106106106106106,0.08515831831831833,0.0010371433862010942
0.062062062062062065,0.0876862062062062,0.0011629295384578187
0.06306306306306306,0.08885891891891891,0.0011208069113173675
0.06406406406406406,0.09151281281281282,0.0013941842653615755
0.06506506506506507,0.09293253253253253,0.0016086207800370838
0.06606606606606606,0.09635981981981982,0.0018969796729610409
0.06706706706706707,0.09909353353353353,0.0021069951119485663
0.06806806806806806,0.10237042042042041,0.0020596775921963638
0.06906906906906907,0.1046769069069069,0.0019784911539264165
0.07007007007007007,0.107207007007007,0.0022509273901121295
0.07107107107107107,0.10968,0.0023519353732617755
0.07207207207207207,0.11225441441441442,0.0023940441344277386
0.07307307307307308,0.11391730730730731,0.0024303851468547395
0.07407407407407407,0.11517999999999999,0.0024140422531513423
0.07507507507507508,0.1168775075075075,0.0024260652129823013
0.07607607607607608,0.11844760760760761,0.002472071013433031
0.07707707707707707,0.12049770770770771,0.002614208739078733
0.07807807807807808,0.12119342342342343,0.002552907784679263
0.07907907907907907,0.12466581581581582,0.0023652164293710555
0.08008008008008008,0.12626800800800803,0.0024331902085878384
0.08108108108108109,0.12952216216216217,0.0022568638265586436
0.08208208208208208,0.13041,0.002361969517161473
0.08308308308308308,0.13205661661661663,0.0027052710464532228
0.08408408408408408,0.1358384084084084,0.0027393688538408026
0.08508508508508508,0.13865552552552557,0.002980548328262077
0.08608608608608609,0.14092860860860862,0.0034173221426671055
0.08708708708708708,0.1425687087087087,0.003703795025305983
0.08808808808808809,0.14430880880880878,0.0038239760002002792
0.0890890890890891,0.14712890890890895,0.003991175702357723
0.09009009009009009,0.15199,0.004052517735926644
0.09109109109109109,0.1540891091091091,0.004009125281349733
0.0920920920920921,0.1569092092092092,0.003911720091800937
0.09309309309309309,0.15907,0.0037590025272670417
0.0940940940940941,0.16341,0.0038451137824516927
0.09509509509509509,0.1658895095095095,0.003819179177867374
0.0960960960960961,0.16838960960960964,0.0036562939098800143
0.0970970970970971,0.17080970970970974,0.003489775378136466
0.0980980980980981,0.1736398098098098,0.0036947167763283976
0.0990990990990991,0.17505981981981983,0.0037796691957046585
0.10010010010010009,0.17804001001001,0.003995056855688177
0.1011011011011011,0.18156,0.0037794708624356403
0.1021021021021021,0.1829102102102102,0.003478322587875173
0.1031031031031031,0.18560000000000001,0.003033479849941323
0.1041041041041041,0.1878004104104104,0.0027882686305969124
0.10510510510510511,0.19149000000000002,0.0027624083695210614
0.1061061061061061,0.19479000000000002,0.002913571691240839
0.10710710710710711,0.19609142142142144,0.003020445109969059
0.10810810810810811,0.19983081081081083,0.002926394880703666
0.1091091091091091,0.20252999999999996,0.00305517593601416
0.11011011011011011,0.20401000000000002,0.0030732556027769594
0.1111111111111111,0.20668111111111115,0.0030930190213877906
0.11211211211211211,0.20790000000000003,0.003178049716414136
0.11311311311311312,0.21069999999999997,0.003331366086157453
0.11411411411411411,0.21438000000000001,0.0036744523401453988
0.11511511511511512,0.21591,0.003766284641393954
0.11611611611611611,0.21795,0.0036751190456909034
0.11711711711711711,0.22006,0.003606438686571557
0.11811811811811812,0.22242181181181184,0.003661120226888233
0.11911911911911911,0.2251,0.003671784307390619
0.12012012012012012,0.22718000000000002,0.003931361087460678
0.12112112112112113,0.22967000000000004,0.004073585644122388
0.12212212212212212,0.23194999999999996,0.004102742984882185
0.12312312312312312,0.23526000000000002,0.0044524599942054495
0.12412412412412413,0.23832,0.00448771656859031
0.12512512512512514,0.24073251251251251,0.0045637578752165675
0.12612612612612611,0.24495999999999998,0.004936435961298392
0.12712712712712712,0.24769999999999998,0.005150533952902355
0.12812812812812813,0.25062,0.005154764786098393
0.12912912912912913,0.2537,0.005686826883245174
0.13013013013013014,0.25653,0.00581034422388209
0.13113113113113112,0.25813311311311316,0.006189929374532294
0.13213213213213212,0.26282,0.0063546518394007965
0.13313313313313313,0.2655733133133133,0.0062759524203411495
0.13413413413413414,0.26931000000000005,0.00630990491212031
0.13513513513513514,0.27148999999999995,0.006491602267545359
0.13613613613613612,0.27501,0.006629396654296677
0.13713713713713713,0.28042,0.00675111842586101
0.13813813813813813,0.28236999999999995,0.0067721562297395335
0.13913913913913914,0.28522,0.006618882080835102
0.14014014014014015,0.28911000000000003,0.0065005307475620834
0.14114114114114115,0.29300000000000004,0.006368673331236264
0.14214214214214213,0.29587,0.006334516556139079
0.14314314314314314,0.29808,0.0064745347323186125
0.14414414414414414,0.30161,0.006815489710945213
0.14514514514514515,0.30345,0.006915959803237725
0.14614614614614616,0.30532,0.006895621799373865
0.14714714714714713,0.30785000000000007,0.006658415727483535
0.14814814814814814,0.3110948148148148,0.006508155946745628
0.14914914914914915,0.31320000000000003,0.0062087035683788296
0.15015015015015015,0.3174,0.006408431945491814
0.15115115115115116,0.32039999999999996,0.00624387700071038
0.15215215215215216,0.32311999999999996,0.005985281948246049
0.15315315315315314,0.3278953153153153,0.005914482092063199
0.15415415415415415,0.33027541541541544,0.006252026872670431
0.15515515515515516,0.33248,0.006255525557457174
0.15615615615615616,0.33618,0.006312337126611665
0.15715715715715717,0.33974,0.006491101601423299
0.15815815815815815,0.34251,0.006711847733672157
0.15915915915915915,0.34531,0.006661749019589372
0.16016016016016016,0.34836,0.006375296071556213
0.16116116116116116,0.3531961161161161,0.006424416452252853
0.16216216216216217,0.3562,0.006041854020083576
0.16316316316316315,0.35828000000000004,0.0059861172724897434
0.16416416416416416,0.36306999999999995,0.00609049259091578
0.16516516516516516,0.36672,0.006014948046325916
0.16616616616616617,0.36854,0.00594276030140876
0.16716716716716717,0.37266999999999995,0.005964570395258995
0.16816816816816815,0.37638000000000005,0.005888089673230195
0.16916916916916916,0.37905999999999995,0.0059284399296948235
0.17017017017017017,0.38230000000000003,0.005751173793235606
0.17117117117117117,0.38570999999999994,0.005673702494844079
0.17217217217217218,0.39043,0.0056171255994503155
0.17317317317317318,0.39349999999999996,0.0058521790813337235
0.17417417417417416,0.39588999999999996,0.006029004893015097
0.17517517517517517,0.39799999999999996,0.005934981044620105
0.17617617617617617,0.39963000000000004,0.00595416660835083
0.17717717717717718,0.40518,0.00600962561229899
0.1781781781781782,0.40792,0.0060489337903468455
0.17917917917917917,0.41068999999999994,0.0058301715240634214
0.18018018018018017,0.41352,0.005865628696056384
0.18118118118118118,0.41606000000000004,0.006009359366854335
0.18218218218218218,0.41817000000000004,0.0063270925392315824
0.1831831831831832,0.42234,0.006369960753411275
0.1841841841841842,0.42597000000000007,0.006456942000668739
0.18518518518518517,0.42789,0.006581405624940624
0.18618618618618618,0.4309686186186187,0.0067753322711244885
0.1871871871871872,0.43333000000000005,0.006793975272254093
0.1881881881881882,0.4373600000000001,0.006960344819044531
0.1891891891891892,0.44017999999999996,0.007146019871229021
0.19019019019019018,0.44564000000000004,0.006852182134181778
0.19119119119119118,0.44756999999999997,0.0067867591676734765
0.1921921921921922,0.45031999999999994,0.006911266164748682
0.1931931931931932,0.4527,0.006761656601750785
0.1941941941941942,0.4546099999999999,0.006452511139083755
0.19519519519519518,0.4571599999999999,0.00634558113965932
0.1961961961961962,0.45982,0.006302190095514411
0.1971971971971972,0.46253,0.00640313204611619
0.1981981981981982,0.46552000000000004,0.006153340556153231
0.1991991991991992,0.46758000000000005,0.0061587011617710375
0.20020020020020018,0.46969000000000005,0.006187964124007185
0.2012012012012012,0.4713099999999999,0.006255309744529046
0.2022022022022022,0.47440000000000004,0.006368830347873933
0.2032032032032032,0.47645,0.006292416070159383
0.2042042042042042,0.47863,0.006305402445522416
0.20520520520520522,0.48089000000000004,0.006103843051717496
0.2062062062062062,0.48367999999999994,0.006188182285615061
0.2072072072072072,0.48557000000000006,0.0061872530253740295
0.2082082082082082,0.48758,0.006069563410987651
0.2092092092092092,0.4916999999999999,0.0062260742045047975
0.21021021021021022,0.49503,0.006130750361905145
0.2112112112112112,0.49747,0.006045171627009441
0.2122122122122122,0.49989000000000006,0.006115136956765566
0.2132132132132132,0.50349,0.0061581571918878355
0.21421421421421422,0.50731,0.005913788971547772
0.21521521521521522,0.5083399999999999,0.005909686962944814
0.21621621621621623,0.51211,0.00591429623877599
0.2172172172172172,0.51457,0.005638093649452805
0.2182182182182182,0.5179199999999999,0.005489772308575288
0.21921921921921922,0.51976,0.00542866466085353
0.22022022022022023,0.5227999999999999,0.005460586049134279
0.22122122122122123,0.5245921221221221,0.005198235435388789
0.2222222222222222,0.52688,0.0051376648392046816
0.22322322322322322,0.5320099999999999,0.0049770372713091
0.22422422422422422,0.53514,0.005084328864265188
0.22522522522522523,0.53892,0.0050560458858677215
0.22622622622622623,0.54052,0.004985137911833537
0.2272272272272272,0.54404,0.005012624063302569
0.22822822822822822,0.5476228228228228,0.004618178950632299
0.22922922922922923,0.55114,0.004592864030210332
0.23023023023023023,0.55301,0.004535294918745647
0.23123123123123124,0.55469,0.004615506472750306
0.23223223223223222,0.55637,0.004555886302356545
0.23323323323323322,0.5587499999999999,0.004703030937597591
0.23423423423423423,0.5617500000000001,0.0048054656382082225
0.23523523523523523,0.56444,0.005091208108101635
0.23623623623623624,0.5667199999999999,0.00520399846272076
0.23723723723723725,0.56932,0.005241526495211094
0.23823823823823823,0.57143,0.005197509018751197
0.23923923923923923,0.5735699999999999,0.005030715654854694
0.24024024024024024,0.5781400000000001,0.005277916255493256
0.24124124124124124,0.5797300000000001,0.005434712503895671
0.24224224224224225,0.58187,0.005578897740593574
0.24324324324324323,0.5856,0.005567584754631042
0.24424424424424424,0.5898899999999999,0.005627868157659691
0.24524524524524524,0.59349,0.006018214020787214
0.24624624624624625,0.59812,0.005859317366383229
0.24724724724724725,0.6002599999999999,0.005909856174222855
0.24824824824824826,0.6030300000000001,0.005811720915529236
0.24924924924924924,0.60606,0.005982173518045076
0.2502502502502503,0.6072900000000001,0.0059422975354655435
0.25125125125125125,0.6110699999999999,0.005926221393096962
0.25225225225225223,0.6132500000000001,0.006073590371435991
0.25325325325325326,0.61537,0.006338777484657414
0.25425425425425424,0.61922,0.006247527510943829
0.2552552552552553,0.62078,0.006394028464121825
0.25625625625625625,0.6220600000000001,0.006523373360463122
0.25725725725725723,0.62639,0.006452666115645522
0.25825825825825827,0.6289100000000001,0.006394130120665378
0.25925925925925924,0.63116,0.0063798432582627
0.2602602602602603,0.63406,0.006511712524367156
0.26126126126126126,0.63622,0.006521318885010908
0.26226226226226224,0.639,0.006237467434784731
0.26326326326326327,0.6421100000000001,0.006160917139517462
0.26426426426426425,0.6444099999999999,0.006349244049491268
0.2652652652652653,0.64616,0.006330908307660114
0.26626626626626626,0.64878,0.0062961575583843216
0.26726726726726724,0.65073,0.0061044328155857525
0.2682682682682683,0.65269,0.0062193970768877616
0.26926926926926925,0.65352,0.006204159894780269
0.2702702702702703,0.65471,0.006073623300798305
0.27127127127127126,0.658,0.006033241251599324
0.27227227227227224,0.6607400000000001,0.00590359212683261
0.2732732732732733,0.6625499999999999,0.005816743074951845
0.27427427427427425,0.66522,0.005549017931129789
0.2752752752752753,0.66693,0.005405376952627814
0.27627627627627627,0.6689100000000001,0.005132728319324904
0.2772772772772773,0.6711677277277277,0.005131480509047789
0.2782782782782783,0.6739200000000001,0.005087396190587092
0.27927927927927926,0.67585,0.005192350142276601
0.2802802802802803,0.6782000000000001,0.004988186043042125
0.28128128128128127,0.68083,0.004723145138570277
0.2822822822822823,0.68279,0.0045405836629226525
0.2832832832832833,0.6864799999999999,0.0045984345162239605
0.28428428428428426,0.68916,0.004448415448224224
0.2852852852852853,0.6912200000000001,0.004328694953447282
0.2862862862862863,0.6937999999999999,0.0040894987467903566
0.2872872872872873,0.6975100000000001,0.004397374216506929
0.2882882882882883,0.6998,0.004349022878762527
0.28928928928928926,0.70272,0.003724996644293791
0.2902902902902903,0.7048800000000001,0.0036496027181050785
0.2912912912912913,0.7082200000000001,0.0037456107646150223
0.2922922922922923,0.7107599999999998,0.0035696498427716886
0.2932932932932933,0.71254,0.0033950552278276622
0.29429429429429427,0.71494,0.0033052080116083697
0.2952952952952953,0.71689,0.003351253496827707
0.2962962962962963,0.7202399999999999,0.003435753192532888
0.2972972972972973,0.72186,0.0035547714413165826
0.2982982982982983,0.72294,0.003470216131597569
0.29929929929929927,0.72579,0.003399838231445715
0.3003003003003003,0.72835,0.0035769400330450014
0.3013013013013013,0.73012,0.0036942658269269266
0.3023023023023023,0.7324099999999999,0.0039692442605614355
0.3033033033033033,0.73447,0.003760864262373744
0.30430430430430433,0.7368999999999999,0.003813397435358666
0.3053053053053053,0.7392999999999998,0.0035667912750818494
0.3063063063063063,0.7411899999999999,0.0037858816674587402
0.3073073073073073,0.74462,0.0038091468861150505
0.3083083083083083,0.74689,0.0036407279491881906
0.30930930930930933,0.74928,0.0037735394525564418
0.3103103103103103,0.75227,0.003387048862948394
0.3113113113113113,0.75399,0.0033750407404948388
0.3123123123123123,0.7569100000000001,0.0033685159937277887
0.3133133133133133,0.75848,0.003449289781969617
0.31431431431431434,0.7606299999999999,0.0032747671672960104
0.3153153153153153,0.7626800000000001,0.0032966043135323215
0.3163163163163163,0.76444,0.003392698041382405
0.3173173173173173,0.76564,0.003455777770632841
0.3183183183183183,0.76725,0.0034401308114663225
0.31931931931931934,0.76827,0.00339147460553665
0.3203203203203203,0.76955,0.003458395581769099
0.3213213213213213,0.7711,0.0036207733980463484
0.32232232232232233,0.77278,0.0035252801307130268
0.3233233233233233,0.77435,0.003631322073295061
0.32432432432432434,0.7758600000000001,0.003662294362827755
0.3253253253253253,0.77737,0.0036406180793925437
0.3263263263263263,0.7793300000000001,0.0035428942970402123
0.32732732732732733,0.7806299999999999,0.0035276195940038588
0.3283283283283283,0.7820600000000001,0.0034974848105459987
0.32932932932932935,0.7836799999999998,0.003532081539262652
0.3303303303303303,0.7853800000000001,0.0035501549261968885
0.3313313313313313,0.78692,0.003373366271248952
0.33233233233233234,0.78896,0.0030819474362811603
0.3333333333333333,0.79023,0.002950948999898164
0.33433433433433435,0.7920900000000001,0.0029378393421016064
0.3353353353353353,0.7942600000000001,0.0027800000000000004
0.3363363363363363,0.7955,0.0029929918142220227
0.33733733733733734,0.79732,0.0030678331114974353
0.3383383383383383,0.79912,0.0031012255641923426
0.33933933933933935,0.8013,0.002907576310262551
0.34034034034034033,0.80259,0.0028811282512238023
0.34134134134134136,0.8038700000000001,0.0027473805706527067
0.34234234234234234,0.80517,0.002833037239430498
0.3433433433433433,0.80691,0.0028852902800238387
0.34434434434434436,0.8087,0.002969511744378191
0.34534534534534533,0.80985,0.0029347061181658396
0.34634634634634637,0.81081,0.002979748311518933
0.34734734734734735,0.8126,0.003149285633282576
0.3483483483483483,0.81373,0.0032588494902342315
0.34934934934934936,0.81517,0.0033030440505691116
0.35035035035035034,0.8167300000000001,0.0033121141284684014
0.35135135135135137,0.81791,0.0032565165437933915
0.35235235235235235,0.81904,0.0032459821318054235
0.3533533533533533,0.82019,0.0032386571291200417
0.35435435435435436,0.82154,0.0031947456862792658
0.35535535535535534,0.8230900000000002,0.003298317753037129
0.3563563563563564,0.82392,0.0032446263267131327
0.35735735735735735,0.82574,0.003517157943567504
0.35835835835835833,0.8276199999999999,0.0032740800234569768
0.35935935935935936,0.82836,0.003174649586962303
0.36036036036036034,0.83008,0.0031054146261006873
0.3613613613613614,0.8314999999999999,0.0030000000000000083
0.36236236236236236,0.83248,0.0029559431658947614
0.36336336336336333,0.83377,0.0028390315250098994
0.36436436436436437,0.8349,0.002931893586063447
0.36536536536536535,0.8362200000000002,0.00300858770854367
0.3663663663663664,0.8375,0.002960743149954082
0.36736736736736736,0.83905,0.003115204648173199
0.3683683683683684,0.8402200000000001,0.0030798701271319982
0.36936936936936937,0.8412200000000001,0.003091860281448708
0.37037037037037035,0.84229,0.003133193259280374
0.3713713713713714,0.8436199999999999,0.0030586925311315506
0.37237237237237236,0.84429,0.003011461439235095
0.3733733733733734,0.8455600000000001,0.0029418361613114965
0.3743743743743744,0.84677,0.002929180772844184
0.37537537537537535,0.84884,0.0030087206583529775
0.3763763763763764,0.8495800000000001,0.0029955967685922004
0.37737737737737737,0.85061,0.0029060110116790674
0.3783783783783784,0.8515900000000001,0.0029115116348728564
0.3793793793793794,0.8537000000000001,0.0030864218765424916
0.38038038038038036,0.85504,0.003152522799283137
0.3813813813813814,0.85684,0.0032053704934063374
0.38238238238238237,0.8583000000000001,0.003208114711166036
0.3833833833833834,0.85953,0.0031337038787990247
0.3843843843843844,0.86052,0.0031409552687041
0.38538538538538536,0.86312,0.003045915297574776
0.3863863863863864,0.86416,0.0031167932238119465
0.38738738738738737,0.86517,0.003069218141481653
0.3883883883883884,0.86663,0.003337079561532816
0.3893893893893894,0.86789,0.0033419904248815305
0.39039039039039036,0.86926,0.00339593875091998
0.3913913913913914,0.8703600000000001,0.0034811492355255333
0.3923923923923924,0.8715499999999998,0.0034575280186861807
0.3933933933933934,0.8727,0.003616904754068045
0.3943943943943944,0.87377,0.0036970393560253182
0.39539539539539537,0.8754900000000001,0.0037827106682906558
0.3963963963963964,0.87729,0.0034823698827091756
0.3973973973973974,0.8790199999999999,0.003528399070400056
0.3983983983983984,0.8795400000000001,0.003503769398804681
0.3993993993993994,0.8808,0.0034289940215754306
0.40040040040040037,0.88232,0.0032461669704437774
0.4014014014014014,0.8830600000000001,0.0033227097375485583
0.4024024024024024,0.88385,0.003190062695308665
0.4034034034034034,0.8851800000000001,0.0031902351010544773
0.4044044044044044,0.8861800000000001,0.0031783014331557818
0.40540540540540543,0.8875200000000001,0.003123715736106586
0.4064064064064064,0.88839,0.003007141499830038
0.4074074074074074,0.8901,0.0032341923257592476
0.4084084084084084,0.89125,0.0033127782901969226
0.4094094094094094,0.8920300000000001,0.0032790394935102705
0.41041041041041043,0.8925700000000001,0.0032292568804602627
0.4114114114114114,0.8939499999999999,0.003497785013404908
0.4124124124124124,0.8946500000000001,0.0034679244513109012
0.4134134134134134,0.8954099999999998,0.0033682191140126396
0.4144144144144144,0.8962,0.003363331681532472
0.41541541541541543,0.8971199999999999,0.0033029683619435544
0.4164164164164164,0.8977599999999999,0.00323208910768253
0.4174174174174174,0.8987,0.0030954805765825793
0.4184184184184184,0.89946,0.002930255961515991
0.4194194194194194,0.9006000000000001,0.0029906521028029943
0.42042042042042044,0.9021799999999999,0.0030488686426279406
0.4214214214214214,0.9028000000000003,0.00297926165349741
0.4224224224224224,0.9035399999999999,0.003015029021419189
0.42342342342342343,0.9043600000000002,0.002961823762481499
0.4244244244244244,0.90543,0.002942464953062311
0.42542542542542544,0.90635,0.0029059421880003014
0.4264264264264264,0.9070500000000001,0.0028224988928252834
0.4274274274274274,0.9078299999999999,0.002786054557972613
0.42842842842842843,0.9089999999999998,0.002796783867230354
0.4294294294294294,0.9100300000000001,0.0028740389698123244
0.43043043043043044,0.9110999999999999,0.0028520168302448717
0.4314314314314314,0.91157,0.0028597377502141584
0.43243243243243246,0.9122399999999999,0.0028831233064161286
0.43343343343343343,0.91282,0.0027282961716060044
0.4344344344344344,0.91356,0.00272550912675045
0.43543543543543545,0.91436,0.0026740231861373267
0.4364364364364364,0.91547,0.0025830408436569624
0.43743743743743746,0.9165699999999999,0.002521527314942274
0.43843843843843844,0.9172800000000001,0.002360423690780971
0.4394394394394394,0.9177800000000002,0.0022785082839436683
0.44044044044044045,0.9184700000000001,0.00225479489089363
0.44144144144144143,0.9194099999999998,0.002267796287147496
0.44244244244244246,0.9200000000000002,0.0022755219181541777
0.44344344344344344,0.9207099999999999,0.0021500930212435014
0.4444444444444444,0.9212299999999999,0.0021545533179756714
0.44544544544544545,0.9218499999999998,0.002161596632121743
0.44644644644644643,0.92242,0.0020663010429267095
0.44744744744744747,0.9231199999999999,0.0020984756372185833
0.44844844844844844,0.92378,0.002230156945149816
0.4494494494494494,0.9245499999999998,0.0021541819793137284
0.45045045045045046,0.9249600000000001,0.0021850400453996056
0.45145145145145144,0.9254000000000001,0.0021470910553583913
0.45245245245245247,0.92662,0.0021357902518739963
0.45345345345345345,0.92727,0.002200022727155349
0.4544544544544544,0.9282999999999999,0.002380756182392474
0.45545545545545546,0.92932,0.00239658089786262
0.45645645645645644,0.92981,0.002357307786437746
0.4574574574574575,0.93061,0.002427529608470319
0.45845845845845845,0.9312999999999999,0.0025357444666211943
0.45945945945945943,0.9316599999999997,0.0026287639681036347
0.46046046046046046,0.93239,0.002596709456215701
0.46146146146146144,0.93341,0.0025878369345845574
0.4624624624624625,0.93415,0.002500099998000075
0.46346346346346345,0.9346500000000001,0.0026027869678481048
0.46446446446446443,0.9352199999999999,0.0024886944368483783
0.46546546546546547,0.9361599999999998,0.002479999999999979
0.46646646646646645,0.937,0.002532587609540887
0.4674674674674675,0.9376299999999999,0.0025028184113115343
0.46846846846846846,0.9379900000000001,0.002600942136995739
0.4694694694694695,0.93915,0.0025741989045137918
0.47047047047047047,0.93997,0.002436821700494303
0.47147147147147145,0.94054,0.002317412350014557
0.4724724724724725,0.9409700000000001,0.002312163489029266
0.47347347347347346,0.9413199999999999,0.0022771912523984255
0.4744744744744745,0.94199,0.0022717614311366335
0.4754754754754755,0.9423999999999999,0.002339658094679665
0.47647647647647645,0.9430599999999998,0.0023457195058233142
0.4774774774774775,0.94382,0.0023911503507726265
0.47847847847847846,0.9443299999999999,0.002219031320193552
0.4794794794794795,0.9446000000000001,0.002173936521612332
0.4804804804804805,0.94529,0.002132815041207285
0.48148148148148145,0.94567,0.0020430614283471742
0.4824824824824825,0.9464600000000001,0.002055334522650753
0.48348348348348347,0.94687,0.002095256547537801
0.4844844844844845,0.9476500000000001,0.0019184629264074992
0.4854854854854855,0.94844,0.0019774731350893256
0.48648648648648646,0.9490300000000002,0.001961147623204326
0.4874874874874875,0.9494800000000001,0.0019082976707002451
0.48848848848848847,0.94976,0.0019612241075410036
0.4894894894894895,0.9503199999999999,0.001923434428307838
0.4904904904904905,0.95129,0.001755818897267033
0.49149149149149146,0.9516800000000002,0.0017741476826915966
0.4924924924924925,0.95238,0.0016381697103780345
0.4934934934934935,0.9529400000000001,0.0016310732662881803
0.4944944944944945,0.9533400000000001,0.001544150251756595
0.4954954954954955,0.9535799999999999,0.0015898427595205814
0.4964964964964965,0.9541999999999999,0.0015119523802024873
0.4974974974974975,0.9549100000000001,0.0015674501586972426
0.4984984984984985,0.95534,0.0016019987515600677
0.4994994994994995,0.9556699999999999,0.0016236070953281952
0.5005005005005005,0.95617,0.0014512408483776883
0.5015015015015015,0.95656,0.001444437606821428
0.5025025025025025,0.9569000000000001,0.0013520355024924592
0.5035035035035035,0.95745,0.0013814847085653922
0.5045045045045045,0.95806,0.0013055267136294034
0.5055055055055055,0.9586,0.0013099618315050461
0.5065065065065065,0.95916,0.001255547689257554
0.5075075075075075,0.9593499999999999,0.001247597691565668
0.5085085085085085,0.95967,0.0012280472303620813
0.5095095095095095,0.9599399999999999,0.0012043255373859697
0.5105105105105106,0.96031,0.0012177438154226184
0.5115115115115115,0.96082,0.001288254633215035
0.5125125125125125,0.9610899999999999,0.001237295437638095
0.5135135135135135,0.96174,0.001354400236266966
0.5145145145145145,0.9620600000000001,0.0012939860895697498
0.5155155155155156,0.9623899999999999,0.0012676355943251202
0.5165165165165165,0.9627099999999998,0.0012941792766073597
0.5175175175175175,0.9628500000000001,0.0013116783142218947
0.5185185185185185,0.9631399999999999,0.0013566134305689214
0.5195195195195195,0.9635400000000001,0.0013763720427268087
0.5205205205205206,0.96423,0.0015349592828475965
0.5215215215215215,0.9647999999999998,0.0016186414056238837
0.5225225225225225,0.9650299999999999,0.0016285269417482809
0.5235235235235235,0.9652499999999998,0.0016439282222773636
0.5245245245245245,0.9654999999999999,0.0017297398648351524
0.5255255255255256,0.9657900000000001,0.0017535392781457791
0.5265265265265265,0.96606,0.0017147594583497784
0.5275275275275275,0.96675,0.0017783419243778825
0.5285285285285285,0.9672099999999999,0.0016777663722938364
0.5295295295295295,0.9677,0.001709970759983946
0.5305305305305306,0.9680099999999999,0.001720145342696385
0.5315315315315315,0.9683400000000001,0.0018298633828786241
0.5325325325325325,0.9685599999999999,0.001760227258055033
0.5335335335335335,0.9688999999999999,0.001769180601295416
0.5345345345345345,0.96911,0.0017483992679019505
0.5355355355355356,0.9694099999999999,0.0017529689101635384
0.5365365365365365,0.9697000000000002,0.001674514855114761
0.5375375375375375,0.97,0.0016018739026527479
0.5385385385385385,0.9703000000000002,0.0015491933384829523
0.5395395395395395,0.9706699999999999,0.0016309812997088674
0.5405405405405406,0.9709300000000001,0.0016056462873248224
0.5415415415415415,0.9711200000000002,0.0015967466924969604
0.5425425425425425,0.9713499999999999,0.0015577226967596063
0.5435435435435435,0.9716700000000001,0.0015310453944935975
0.5445445445445445,0.9718899999999999,0.0015443121446132746
0.5455455455455456,0.9721400000000001,0.0014847221962373902
0.5465465465465466,0.9723,0.001453960109494056
0.5475475475475475,0.97259,0.0013567977004697587
0.5485485485485485,0.9729199999999999,0.00138043471413899
0.5495495495495496,0.97325,0.0013573871960498231
0.5505505505505506,0.9735099999999999,0.0014229898102235225
0.5515515515515516,0.9737899999999999,0.0013895682782792637
0.5525525525525525,0.9739999999999999,0.0013505554412907464
0.5535535535535535,0.9741799999999999,0.0013658696863171234
0.5545545545545546,0.9743699999999998,0.0014057382402140161
0.5555555555555556,0.97485,0.0013162446581088184
0.5565565565565566,0.9749999999999999,0.001319848476151712
0.5575575575575575,0.97543,0.001097314904665021
0.5585585585585585,0.9755600000000001,0.001112834219459484
0.5595595595595596,0.9758159559559558,0.0010776048782903341
0.5605605605605606,0.97628,0.0010533755265810982
0.5615615615615616,0.9765499999999999,0.0010772650555921674
0.5625625625625625,0.9768000000000001,0.0009949874371066331
0.5635635635635635,0.9769599999999998,0.0009861034428496824
0.5645645645645646,0.9771699999999999,0.0010090094152187042
0.5655655655655656,0.97721,0.0010113851887386899
0.5665665665665666,0.97747,0.0010247438704378742
0.5675675675675675,0.97773,0.000906697303403962
0.5685685685685685,0.9779599999999998,0.0009079647570252741
0.5695695695695696,0.9782300000000002,0.0009849365461794888
0.5705705705705706,0.9784900000000001,0.000980255068846883
0.5715715715715716,0.9787499999999998,0.0008381527307120084
0.5725725725725725,0.97894,0.0007391887445030418
0.5735735735735735,0.97913,0.000736274405367992
0.5745745745745746,0.9793799999999999,0.0007984985911070952
0.5755755755755756,0.9794999999999998,0.0007733045971672607
0.5765765765765766,0.9796799999999999,0.0007399999999999975
0.5775775775775776,0.97983,0.0007707788269017145
0.5785785785785785,0.98001,0.0007777531742140262
0.5795795795795796,0.98012,0.000763937170191362
0.5805805805805806,0.9802000000000002,0.0007745966692414898
0.5815815815815816,0.9803600000000001,0.0006902173570695145
0.5825825825825826,0.9806099999999999,0.0007203471385380687
0.5835835835835835,0.9808199999999999,0.0006808817812219694
0.5845845845845846,0.98109,0.000662495283002078
0.5855855855855856,0.98126,0.0006887670143089031
0.5865865865865866,0.98133,0.0007376313442364132
0.5875875875875876,0.98148,0.0006954135460285491
0.5885885885885885,0.98162,0.0007082372483850444
0.5895895895895896,0.9818,0.0007771743691090137
0.5905905905905906,0.98185,0.0008028075734570452
0.5915915915915916,0.9820500000000001,0.0007723341245859806
0.5925925925925926,0.9822,0.0008567379996241418
0.5935935935935935,0.9823600000000001,0.000841665016500036
0.5945945945945946,0.9826,0.0009497368056466996
0.5955955955955956,0.9827600000000001,0.0010200000000000111
0.5965965965965966,0.98307,0.0009274157643689211
0.5975975975975976,0.9833700000000001,0.0010030453628824688
0.5985985985985985,0.9836199999999998,0.001023523326553924
0.5995995995995996,0.9837400000000003,0.0010518555033843908
0.6006006006006006,0.9839399999999999,0.0010160708636704641
0.6016016016016016,0.9841300000000001,0.0009808669634563112
0.6026026026026026,0.9842000000000001,0.0009787747442593724
0.6036036036036035,0.9843500000000001,0.0009942333730065486
0.6046046046046046,0.98451,0.0010435037134576787
0.6056056056056056,0.9846600000000002,0.0010041912168506498
0.6066066066066066,0.98482,0.0009957911427603756
0.6076076076076076,0.9850200000000001,0.0009947864092356691
0.6086086086086087,0.9851800000000001,0.0010274239631233037
0.6096096096096096,0.9853399999999999,0.0010518555033843832
0.6106106106106106,0.98546,0.0010442221985765352
0.6116116116116116,0.98552,0.001017644338656669
0.6126126126126126,0.9856699999999998,0.0010431203190428202
0.6136136136136137,0.98583,0.0010421612159354171
0.6146146146146146,0.98598,0.0009947864092356708
0.6156156156156156,0.9861600000000001,0.0009769339793455833
0.6166166166166166,0.9863799999999999,0.0010833282051160792
0.6176176176176176,0.98661,0.001083005078473791
0.6186186186186187,0.9867100000000001,0.00110040901486676
0.6196196196196196,0.98691,0.001060613030280119
0.6206206206206206,0.9870899999999999,0.0010958558299338297
0.6216216216216216,0.98722,0.0010590561835898925
0.6226226226226226,0.9873800000000001,0.0010897706180660132
0.6236236236236237,0.9875699999999998,0.001054561520253803
0.6246246246246246,0.9877499999999998,0.0010772650555921737
0.6256256256256256,0.9877899999999998,0.001039663407069812
0.6266266266266266,0.9879999999999999,0.0010178408519999319
0.6276276276276276,0.9881399999999999,0.001021958903283287
0.6286286286286287,0.9881900000000001,0.0010163168797181254
0.6296296296296297,0.9882900000000001,0.001040624812312289
0.6306306306306306,0.9884200000000002,0.0009620810776644704
0.6316316316316316,0.98859,0.0009470480452437618
0.6326326326326326,0.9888299999999999,0.0008614522621712727
0.6336336336336337,0.9889599999999998,0.0008800000000000058
0.6346346346346347,0.9890100000000001,0.0008780091115700394
0.6356356356356356,0.9891299999999997,0.0009370699013414128
0.6366366366366366,0.98924,0.000900222194794159
0.6376376376376376,0.9892899999999999,0.0008938120607823635
0.6386386386386387,0.98942,0.0008784076502398959
0.6396396396396397,0.98955,0.0008476437931112229
0.6406406406406406,0.98964,0.000887918915216919
0.6416416416416416,0.98979,0.000919184421103826
0.6426426426426426,0.9899299999999999,0.0009317188417113694
0.6436436436436437,0.9901899999999999,0.0008904493247793679
0.6446446446446447,0.9903700000000001,0.0009187491496594876
0.6456456456456456,0.9905099999999999,0.0008549268974596624
0.6466466466466466,0.99067,0.0008185963596303179
0.6476476476476476,0.9907999999999999,0.0008270429251254175
0.6486486486486487,0.9909100000000001,0.0007942921376924315
0.6496496496496497,0.9909800000000001,0.0007972452571197977
0.6506506506506506,0.99107,0.0008246817568007559
0.6516516516516516,0.99122,0.0008072174428244127
0.6526526526526526,0.99125,0.0008285529554590982
0.6536536536536537,0.9913700000000001,0.0008234682750416155
0.6546546546546547,0.9914400000000001,0.0008151073548925889
0.6556556556556556,0.9915799999999999,0.0007871467461661752
0.6566566566566566,0.99176,0.0008569714114251411
0.6576576576576576,0.9918099999999999,0.0008312039460926563
0.6586586586586587,0.9918800000000001,0.000860000000000007
0.6596596596596597,0.9919100000000001,0.0008665448632356107
0.6606606606606606,0.9919800000000001,0.0008840814442120257
0.6616616616616616,0.9920499999999999,0.0008777812939451497
0.6626626626626626,0.9920899999999999,0.0008802840450672842
0.6636636636636637,0.99221,0.0008802840450672626
0.6646646646646647,0.99231,0.0008502352615599884
0.6656656656656657,0.99238,0.000862322445492393
0.6666666666666666,0.9924200000000001,0.0008109253973085257
0.6676676676676676,0.9924899999999999,0.0008478797084492606
0.6686686686686687,0.9925899999999999,0.0008348053665376187
0.6696696696696697,0.9926499999999999,0.0008369587803470412
0.6706706706706707,0.99269,0.0008607554821202107
0.6716716716716716,0.9927800000000001,0.0009228217596047454
0.6726726726726726,0.99282,0.0009260669522232239
0.6736736736736737,0.9928500000000001,0.0009124143795447408
0.6746746746746747,0.9929,0.0008625543461139261
0.6756756756756757,0.9929600000000001,0.0008811356308764389
0.6766766766766766,0.9931099999999999,0.0008711486669908985
0.6776776776776777,0.9932099999999998,0.0008814193099768207
0.6786786786786787,0.9933,0.0008579044235810926
0.6796796796796797,0.9934,0.0008763560920082668
0.6806806806806807,0.9935300000000001,0.0008567963585356838
0.6816816816816816,0.9935500000000002,0.0008709190547921224
0.6826826826826827,0.99362,0.0008482924024179456
0.6836836836836837,0.99368,0.0008459314393022672
0.6846846846846847,0.99376,0.0008558037158133861
0.6856856856856857,0.9938099999999999,0.0008478797084492586
0.6866866866866866,0.99397,0.0007988116173416615
0.6876876876876877,0.99407,0.0008000624975587676
0.6886886886886887,0.9941500000000001,0.0007684399781375011
0.6896896896896897,0.9942200000000001,0.0007626270385975
0.6906906906906907,0.9942500000000001,0.0007940403012442076
0.6916916916916916,0.9943000000000002,0.0008049844718999198
0.6926926926926927,0.99434,0.0008212186067059058
0.6936936936936937,0.99444,0.0008499411744350211
0.6946946946946947,0.99448,0.000871550342780038
0.6956956956956957,0.99454,0.0008546344247688614
0.6966966966966966,0.9946299999999999,0.0008556284240252895
0.6976976976976977,0.99465,0.0008499999999999978
0.6986986986986987,0.9946999999999999,0.0008876936408468769
0.6996996996996997,0.9947900000000001,0.0008768694315575071
0.7007007007007007,0.99488,0.0008863407922463986
0.7017017017017017,0.9949300000000001,0.0009099999999999816
0.7027027027027027,0.99498,0.000896437393240583
0.7037037037037037,0.99502,0.0009282241108697695
0.7047047047047047,0.9950999999999999,0.0009348796714016045
0.7057057057057057,0.9951699999999999,0.0009209234495874132
0.7067067067067067,0.9952099999999999,0.0008971621926942701
0.7077077077077077,0.9952699999999999,0.0009360021367496898
0.7087087087087087,0.9953399999999999,0.0008845337754998364
0.7097097097097097,0.9953899999999999,0.0009049309365913171
0.7107107107107107,0.9954599999999999,0.0009156418513807874
0.7117117117117117,0.99558,0.0009442457307290433
0.7127127127127127,0.9956800000000001,0.0009239047569960989
0.7137137137137137,0.9957499999999999,0.0008393449827097227
0.7147147147147147,0.9958199999999999,0.00079347337699509
0.7157157157157157,0.99591,0.0007828793010419963
0.7167167167167167,0.99602,0.000748064168370608
0.7177177177177178,0.9960699999999999,0.0007376313442364091
0.7187187187187187,0.9961499999999999,0.0006946221994725024
0.7197197197197197,0.9961899999999998,0.0007161703707917648
0.7207207207207207,0.9962199999999999,0.0007507329751649442
0.7217217217217217,0.9962799999999999,0.0007665507158694794
0.7227227227227228,0.9962899999999999,0.000773886296557841
0.7237237237237237,0.9963399999999998,0.0007644605941446366
0.7247247247247247,0.9963599999999999,0.0007709734106958376
0.7257257257257257,0.9964000000000001,0.0007733045971672305
0.7267267267267267,0.99641,0.000776466354712149
0.7277277277277278,0.9964600000000001,0.0008064738061462167
0.7287287287287287,0.9964600000000001,0.0008064738061462167
0.7297297297297297,0.99652,0.0008207313811473194
0.7307307307307307,0.9965600000000002,0.000815107354892585
0.7317317317317317,0.9966100000000001,0.0008227393268830684
0.7327327327327328,0.99663,0.0008379140767405701
0.7337337337337337,0.9967,0.000775886589650842
0.7347347347347347,0.99673,0.0007772387020729299
0.7357357357357357,0.99678,0.0007372923436466793
0.7367367367367368,0.9968200000000002,0.0007480641683706087
0.7377377377377378,0.99688,0.0007263607918934034
0.7387387387387387,0.9969600000000002,0.0007432361670424957
0.7397397397397397,0.9969800000000001,0.0007480641683706143
0.7407407407407407,0.99702,0.0006794115100585162
0.7417417417417418,0.9970399999999999,0.0006590902821313607
0.7427427427427428,0.99706,0.0006636264009214802
0.7437437437437437,0.9970899999999998,0.0006744627491566866
0.7447447447447447,0.9971199999999998,0.0006675327707311312
0.7457457457457457,0.99716,0.0006560487786742614
0.7467467467467468,0.9972400000000002,0.0006814690014960226
0.7477477477477478,0.9972800000000002,0.0006881860213633999
0.7487487487487487,0.99731,0.0006934695379034227
0.7497497497497497,0.9973600000000001,0.0006770524351924233
0.7507507507507507,0.99741,0.0006487680633323403
0.7517517517517518,0.9974399999999999,0.000639061812346817
0.7527527527527528,0.9975399999999999,0.000645290632196063
0.7537537537537538,0.9975499999999998,0.0006232976816898949
0.7547547547547547,0.9975799999999998,0.0006079473661428272
0.7557557557557557,0.9975899999999998,0.0006090155991434059
0.7567567567567568,0.9975999999999999,0.0006082762530298242
0.7577577577577578,0.9976399999999999,0.0006199999999999991
0.7587587587587588,0.9976899999999999,0.0006073713855624033
0.7597597597597597,0.99779,0.0005223983154643441
0.7607607607607607,0.9978,0.000521536192416197
0.7617617617617618,0.9978300000000001,0.0005292447448959533
0.7627627627627628,0.9978899999999999,0.00047423622805516503
0.7637637637637638,0.99793,0.00048795491595022357
0.7647647647647647,0.99794,0.00046303347611160116
0.7657657657657657,0.9979700000000001,0.0004648655719667702
0.7667667667667668,0.9979700000000001,0.0004648655719667702
0.7677677677677678,0.99799,0.00045923850012819433
0.7687687687687688,0.9980100000000001,0.0004678675026115746
0.7697697697697697,0.99802,0.0004664761515876155
0.7707707707707707,0.99803,0.00047339201514177504
0.7717717717717718,0.9980399999999999,0.00048207883172775697
0.7727727727727728,0.9980899999999998,0.0004300000000000046
0.7737737737737738,0.9981100000000002,0.0004158124577258432
0.7747747747747747,0.9981200000000001,0.0004166533331200001
0.7757757757757757,0.99817,0.0004026164427839568
0.7767767767767768,0.9981899999999999,0.00042059481689627674
0.7777777777777778,0.9982200000000001,0.0004069397989875329
0.7787787787787788,0.99824,0.0004176122603564377
0.7797797797797797,0.9982900000000001,0.00041821047332654817
0.7807807807807807,0.99832,0.00042379240200836115
0.7817817817817818,0.9983500000000001,0.00043874821936962737
0.7827827827827828,0.9983700000000001,0.00044056781543823457
0.7837837837837838,0.99841,0.0003935733730831168
0.7847847847847848,0.99842,0.00040199502484486265
0.7857857857857857,0.99848,0.0004261455150532717
0.7867867867867868,0.9984999999999999,0.0004242640687119498
0.7877877877877878,0.9985199999999999,0.0003919183588453039
0.7887887887887888,0.99853,0.0004001249804748456
0.7897897897897898,0.99856,0.00037999999999999845
0.7907907907907907,0.9985899999999999,0.0003753664875824684
0.7917917917917918,0.99863,0.00035510561809129525
0.7927927927927928,0.99864,0.0003498571136907138
0.7937937937937938,0.99864,0.0003498571136907138
0.7947947947947948,0.9986599999999999,0.0003469870314579471
0.7957957957957957,0.9986899999999999,0.00033
0.7967967967967968,0.9986999999999998,0.00032249030993193405
0.7977977977977978,0.9987499999999999,0.00027294688127912
0.7987987987987988,0.99878,0.0002785677655436788
0.7997997997997998,0.99881,0.00023430749027719802
0.8008008008008007,0.9988499999999998,0.00023769728648009375
0.8018018018018018,0.9988599999999999,0.00024166091947189054
0.8028028028028028,0.9988799999999998,0.00021354156504062766
0.8038038038038038,0.99893,0.00021470910553584262
0.8048048048048048,0.9989399999999999,0.0002154065922853843
0.8058058058058059,0.9989800000000001,0.0002357965224510332
0.8068068068068068,0.9989800000000001,0.0002357965224510332
0.8078078078078078,0.99899,0.00022561028345357374
0.8088088088088088,0.999,0.0002280350850198317
0.8098098098098098,0.999,0.0002280350850198317
0.8108108108108109,0.999,0.0002280350850198317
0.8118118118118118,0.99902,0.00022715633383201623
0.8128128128128128,0.99907,0.0002491987158875447
0.8138138138138138,0.99909,0.00022561028345354468
0.8148148148148148,0.9991200000000001,0.0002135415650406027
0.8158158158158159,0.99915,0.00022472205054241754
0.8168168168168168,0.99916,0.0002154065922853564
0.8178178178178178,0.99917,0.00021931712199458892
0.8188188188188188,0.99917,0.00021931712199458892
0.8198198198198198,0.99917,0.00021931712199458892
0.8208208208208209,0.99917,0.00021931712199458892
0.8218218218218218,0.9991899999999999,0.00020223748416154454
0.8228228228228228,0.99922,0.0001939071942966318
0.8238238238238238,0.9992599999999999,0.0001907878402833821
0.8248248248248248,0.99928,0.000193907194296657
0.8258258258258259,0.9992899999999999,0.0001920937271229886
0.8268268268268268,0.9992999999999999,0.0002000000000000113
0.8278278278278278,0.9992999999999999,0.0002000000000000113
0.8288288288288288,0.9993199999999998,0.00020880613017822204
0.8298298298298298,0.9993199999999998,0.00020880613017822204
0.8308308308308309,0.9993199999999998,0.00020880613017822204
0.8318318318318318,0.9993500000000001,0.0002012461179749948
0.8328328328328328,0.99936,0.00020099751242242991
0.8338338338338338,0.99938,0.00021354156504064327
0.8348348348348348,0.99939,0.00022561028345358605
0.8358358358358359,0.99939,0.00022561028345358605
0.8368368368368369,0.9994099999999999,0.0002022374841615863
0.8378378378378378,0.9994099999999999,0.0002022374841615863
0.8388388388388388,0.9994099999999999,0.0002022374841615863
0.8398398398398398,0.9994099999999999,0.0002022374841615863
0.8408408408408409,0.99942,0.00019390719429667304
0.8418418418418419,0.9994399999999999,0.00020099751242243986
0.8428428428428428,0.9994499999999998,0.00019621416870350665
0.8438438438438438,0.99946,0.0001743559577416523
0.8448448448448448,0.99946,0.0001743559577416523
0.8458458458458459,0.99947,0.0001791647286717159
0.8468468468468469,0.99947,0.0001791647286717159
0.8478478478478478,0.9994900000000001,0.00015779733838062405
0.8488488488488488,0.9994900000000001,0.00015779733838062405
0.8498498498498498,0.9995,0.0001612451549660014
0.8508508508508509,0.9995200000000001,0.00018330302779826066
0.8518518518518519,0.9995200000000001,0.00018330302779826066
0.8528528528528528,0.99954,0.00018000000000002706
0.8538538538538538,0.99954,0.00018000000000002706
0.8548548548548548,0.99956,0.00019078784028340768
0.8558558558558559,0.99956,0.00019078784028340768
0.8568568568568569,0.99956,0.00019078784028340768
0.8578578578578578,0.9995900000000001,0.00018681541692270795
0.8588588588588588,0.9996100000000002,0.0001868154169227044
0.8598598598598598,0.9996300000000001,0.00017349351572897676
0.8608608608608609,0.9996300000000001,0.00017349351572897676
0.8618618618618619,0.9996600000000001,0.00018000000000000234
0.8628628628628628,0.9996600000000001,0.00018000000000000234
0.8638638638638638,0.9996600000000001,0.00018000000000000234
0.8648648648648649,0.9996700000000001,0.00017349351572897928
0.8658658658658659,0.9996700000000001,0.00017349351572897928
0.8668668668668669,0.9996900000000002,0.00018138357147217445
0.8678678678678678,0.9996900000000002,0.00018138357147217445
0.8688688688688688,0.9996900000000002,0.00018138357147217445
0.8698698698698699,0.9996900000000002,0.00018138357147217445
0.8708708708708709,0.9996900000000002,0.00018138357147217445
0.8718718718718719,0.9997000000000001,0.0001612451549659739
0.8728728728728729,0.9997000000000001,0.0001612451549659739
0.8738738738738738,0.9997000000000001,0.0001612451549659739
0.8748748748748749,0.9997000000000001,0.0001612451549659739
0.8758758758758759,0.9997000000000001,0.0001612451549659739
0.8768768768768769,0.9997100000000001,0.00014456832294799368
0.8778778778778779,0.9997100000000001,0.00014456832294799368
0.8788788788788788,0.9997200000000002,0.0001399999999999846
0.8798798798798799,0.9997400000000001,0.00012806248474864286
0.8808808808808809,0.99975,0.00012845232578663712
0.8818818818818819,0.99975,0.00012845232578663712
0.8828828828828829,0.9997600000000002,0.00012806248474864286
0.8838838838838838,0.9997700000000002,0.00012688577540448124
0.8848848848848849,0.9997700000000002,0.00012688577540448124
0.8858858858858859,0.9997800000000001,0.00013266499161420137
0.8868868868868869,0.9997800000000001,0.00013266499161420137
0.8878878878878879,0.9997800000000001,0.00013266499161420137
0.8888888888888888,0.9997800000000001,0.00013266499161420137
0.8898898898898899,0.9997900000000002,0.00013747727084866004
0.8908908908908909,0.9997900000000002,0.00013747727084866004
0.8918918918918919,0.9997900000000002,0.00013747727084866004
0.8928928928928929,0.9998200000000003,0.0001077032961426782
0.8938938938938938,0.9998200000000003,0.0001077032961426782
0.8948948948948949,0.9998300000000002,8.99999999999901e-05
0.8958958958958959,0.9998300000000002,8.99999999999901e-05
0.8968968968968969,0.9998400000000002,0.00010198039027184446
0.8978978978978979,0.9998400000000002,0.00010198039027184446
0.8988988988988988,0.9998500000000001,0.00011180339887497718
0.8998998998998999,0.9998600000000002,0.00010198039027184446
0.9009009009009009,0.9998600000000002,0.00010198039027184446
0.9019019019019019,0.9998600000000002,0.00010198039027184446
0.9029029029029029,0.9998600000000002,0.00010198039027184446
0.9039039039039038,0.9998700000000001,0.00010049875621119784
0.9049049049049049,0.9998700000000001,0.00010049875621119784
0.9059059059059059,0.9998700000000001,0.00010049875621119784
0.9069069069069069,0.9998700000000001,0.00010049875621119784
0.9079079079079079,0.9998900000000001,9.433981132055565e-05
0.9089089089089089,0.9998900000000001,9.433981132055565e-05
0.9099099099099099,0.9998900000000001,9.433981132055565e-05
0.9109109109109109,0.9998900000000001,9.433981132055565e-05
0.9119119119119119,0.9998900000000001,9.433981132055565e-05
0.9129129129129129,0.9998900000000001,9.433981132055565e-05
0.9139139139139139,0.9999,9.999999999998899e-05
0.914914914914915,0.9999,9.999999999998899e-05
0.9159159159159159,0.9999100000000001,0.000104403065089094
0.9169169169169169,0.9999100000000001,0.000104403065089094
0.9179179179179179,0.9999100000000001,0.000104403065089094
0.9189189189189189,0.9999100000000001,0.000104403065089094
0.91991991991992,0.99992,9.797958971131634e-05
0.9209209209209209,0.99992,9.797958971131634e-05
0.9219219219219219,0.99992,9.797958971131634e-05
0.9229229229229229,0.99992,9.797958971131634e-05
0.9239239239239239,0.99992,9.797958971131634e-05
0.924924924924925,0.99993,0.00010049875621119784
0.9259259259259259,0.99993,0.00010049875621119784
0.9269269269269269,0.99993,0.00010049875621119784
0.9279279279279279,0.99993,0.00010049875621119784
0.9289289289289289,0.9999399999999999,0.00010198039027184447
0.92992992992993,0.9999399999999999,0.00010198039027184447
0.9309309309309309,0.9999399999999999,0.00010198039027184447
0.9319319319319319,0.9999399999999999,0.00010198039027184447
0.9329329329329329,0.9999500000000001,9.21954445729187e-05
0.933933933933934,0.9999500000000001,9.21954445729187e-05
0.934934934934935,0.9999500000000001,9.21954445729187e-05
0.9359359359359359,0.9999500000000001,9.21954445729187e-05
0.9369369369369369,0.9999600000000001,6.633249580710069e-05
0.9379379379379379,0.9999600000000001,6.633249580710069e-05
0.938938938938939,0.9999600000000001,6.633249580710069e-05
0.93993993993994,0.99997,6.403124237432143e-05
0.9409409409409409,0.99997,6.403124237432143e-05
0.9419419419419419,0.9999800000000001,5.999999999999339e-05
0.9429429429429429,0.9999800000000001,5.999999999999339e-05
0.943943943943944,0.9999800000000001,5.999999999999339e-05
0.944944944944945,0.9999800000000001,5.999999999999339e-05
0.9459459459459459,0.9999800000000001,5.999999999999339e-05
0.9469469469469469,0.9999800000000001,5.999999999999339e-05
0.9479479479479479,0.9999800000000001,5.999999999999339e-05
0.948948948948949,0.9999800000000001,5.999999999999339e-05
0.94994994994995,0.9999800000000001,5.999999999999339e-05
0.950950950950951,0.9999800000000001,5.999999999999339e-05
0.9519519519519519,0.9999800000000001,5.999999999999339e-05
0.9529529529529529,0.9999800000000001,5.999999999999339e-05
0.953953953953954,0.9999800000000001,5.999999999999339e-05
0.954954954954955,0.9999800000000001,5.999999999999339e-05
0.955955955955956,0.9999800000000001,5.999999999999339e-05
0.9569569569569569,0.9999800000000001,5.999999999999339e-05
0.9579579579579579,0.9999800000000001,5.999999999999339e-05
0.958958958958959,0.9999800000000001,5.999999999999339e-05
0.95995995995996,0.9999800000000001,5.999999999999339e-05
0.960960960960961,0.99999,2.9999999999996694e-05
0.9619619619619619,0.99999,2.9999999999996694e-05
0.9629629629629629,0.99999,2.9999999999996694e-05
0.963963963963964,0.99999,2.9999999999996694e-05
0.964964964964965,0.99999,2.9999999999996694e-05
0.965965965965966,0.99999,2.9999999999996694e-05
0.9669669669669669,0.99999,2.9999999999996694e-05
0.9679679679679679,0.99999,2.9999999999996694e-05
0.968968968968969,0.99999,2.9999999999996694e-05
0.96996996996997,0.99999,2.9999999999996694e-05
0.970970970970971,0.99999,2.9999999999996694e-05
0.9719719719719719,0.99999,2.9999999999996694e-05
0.9729729729729729,0.99999,2.9999999999996694e-05
0.973973973973974,0.99999,2.9999999999996694e-05
0.974974974974975,0.99999,2.9999999999996694e-05
0.975975975975976,0.99999,2.9999999999996694e-05
0.9769769769769769,0.99999,2.9999999999996694e-05
0.9779779779779779,0.99999,2.9999999999996694e-05
0.978978978978979,0.99999,2.9999999999996694e-05
0.97997997997998,0.99999,2.9999999999996694e-05
0.980980980980981,0.99999,2.9999999999996694e-05
0.9819819819819819,0.99999,2.9999999999996694e-05
0.9829829829829829,0.99999,2.9999999999996694e-05
0.983983983983984,0.99999,2.9999999999996694e-05
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/AlexNet/RocSft_AlexNet.csv <==
Softmax Response FPR,Softmax Response TPR,Softmax Response TPR STD
0.0,0.0,0.0
0.001001001001001001,0.0009581009581009579,9.507090026366174e-05
0.002002002002002002,0.0019162019162019157,0.00019014180052732347
0.003003003003003003,0.0028743028743028745,0.0002852127007909852
0.004004004004004004,0.0038324038324038315,0.00038028360105464695
0.005005005005005005,0.00479050479050479,0.0004753545013183086
0.006006006006006006,0.005748605748605749,0.0005704254015819704
0.007007007007007007,0.006706706706706705,0.000665496301845632
0.008008008008008008,0.007664807664807663,0.0007605672021092939
0.009009009009009009,0.008622908622908623,0.0008556381023729556
0.01001001001001001,0.00958100958100958,0.0009507090026366172
0.011011011011011011,0.010546410696410696,0.000912794884307169
0.012012012012012012,0.01156041613041613,0.0007799457949488727
0.013013013013013013,0.012904617474617474,0.0008181110493636297
0.014014014014014014,0.014191442692692693,0.0008194633712772497
0.015015015015015015,0.015662522522522523,0.0007182667742913787
0.016016016016016016,0.016990530530530533,0.0007380043947856684
0.017017017017017015,0.018021166166166166,0.0007381200235643579
0.018018018018018018,0.01881671171171171,0.0007667136922382402
0.01901901901901902,0.01990374374374375,0.0007652739949393099
0.02002002002002002,0.02207201201201201,0.0007523153855266827
0.02102102102102102,0.022844884884884883,0.000713602150522566
0.022022022022022022,0.02403202202202202,0.0008160120686573644
0.023023023023023025,0.024803813813813816,0.0008560772983283032
0.024024024024024024,0.026069349349349354,0.0008106200220420488
0.025025025025025023,0.02756002002002002,0.0009128052783254488
0.026026026026026026,0.029280410410410407,0.0007242313025188274
0.02702702702702703,0.030421351351351357,0.0008654849550689452
0.028028028028028028,0.03095541541541541,0.0009571469818996317
0.029029029029029027,0.032641611611611616,0.0009298239158876265
0.03003003003003003,0.03377425675675676,0.0008816449216488574
0.031031031031031032,0.035048958958958966,0.0009050863009365885
0.03203203203203203,0.03647582082082083,0.0008546800976890147
0.03303303303303303,0.03817981981981981,0.0010837858789775382
0.03403403403403403,0.03907000000000001,0.001013952661616903
0.035035035035035036,0.041077517517517516,0.0008597693643742337
0.036036036036036036,0.04286801801801802,0.0008612264166120321
0.037037037037037035,0.043632222222222225,0.000720457578268871
0.03803803803803804,0.045225215215215206,0.0007187744037947229
0.03903903903903904,0.04718390390390391,0.0009454084959694826
0.04004004004004004,0.04828002002002002,0.0008853847903299824
0.04104104104104104,0.05041231231231232,0.0010607540237957621
0.04204204204204204,0.05125522522522522,0.0011526787723107935
0.043043043043043044,0.05238152152152152,0.0011841413233041214
0.044044044044044044,0.05498321321321322,0.0011140644479332008
0.04504504504504504,0.05622801801801802,0.0011767873278130533
0.04604604604604605,0.057353813813813825,0.001173940443375653
0.04704704704704705,0.05886470470470471,0.0010230920123401237
0.04804804804804805,0.060217402402402406,0.001079814273733057
0.04904904904904905,0.060864904904904905,0.0010836134571103925
0.050050050050050046,0.06185502502502501,0.0011103066274381406
0.05105105105105105,0.06399,0.0011536463929644985
0.05205205205205205,0.0653552052052052,0.001083767343694607
0.05305305305305305,0.06624652652652652,0.0011899435621054934
0.05405405405405406,0.06853162162162162,0.0010330647914840287
0.055055055055055056,0.07113550550550549,0.0010460079134870823
0.056056056056056056,0.0719156056056056,0.0009921865029212519
0.057057057057057055,0.07256711711711712,0.0009370296139772977
0.058058058058058054,0.0746358058058058,0.0010096258254276346
0.05905905905905906,0.0768959059059059,0.0011128850869790762
0.06006006006006006,0.078632012012012,0.0010929380083365408
0.06106106106106106,0.08064999999999999,0.0012290240030202824
0.062062062062062065,0.08262241241241242,0.0010702701686441337
0.06306306306306306,0.08621000000000001,0.0010839280418920801
0.06406406406406406,0.08822640640640642,0.0010586813567944973
0.06506506506506507,0.0897995195195195,0.0012329090001865024
0.06606606606606606,0.0923466066066066,0.0015669963337360984
0.06706706706706707,0.0943267067067067,0.0016038987828788124
0.06806806806806806,0.09697680680680681,0.0019390896176096916
0.06906906906906907,0.09953,0.002168893727225935
0.07007007007007007,0.10273700700700703,0.0020515199427538996
0.07107107107107107,0.1053171071071071,0.0020287042379383883
0.07207207207207207,0.10721999999999998,0.0022537967965191538
0.07307307307307308,0.1095773073073073,0.0024139696019895144
0.07407407407407407,0.11163222222222222,0.002544590566724511
0.07507507507507508,0.1129,0.002370653918225938
0.07607607607607608,0.11445000000000001,0.002389665248523315
0.07707707707707707,0.11648770770770771,0.002383761074647614
0.07807807807807808,0.11807780780780781,0.0025597449682361944
0.07907907907907907,0.12005000000000002,0.0024992999019725513
0.08008008008008008,0.12098,0.0026053022857242484
0.08108108108108109,0.12393999999999998,0.002357625924526617
0.08208208208208208,0.12553,0.0023933449396190236
0.08308308308308308,0.12775,0.002438954694126153
0.08408408408408408,0.12978,0.002277630347532277
0.08508508508508508,0.1310785085085085,0.0026144334114610516
0.08608608608608609,0.1329586086086086,0.0026713996673071567
0.08708708708708708,0.13604,0.002774959459163323
0.08808808808808809,0.13864000000000004,0.003013370206264074
0.0890890890890891,0.1404589089089089,0.003333373438738255
0.09009009009009009,0.14209,0.0036103877908058597
0.09109109109109109,0.14376910910910914,0.0038157895494801536
0.0920920920920921,0.1458992092092092,0.003929214979213457
0.09309309309309309,0.1482893093093093,0.004146116722074076
0.0940940940940941,0.15278,0.0038788658136109867
0.09509509509509509,0.15424,0.003956564166041038
0.0960960960960961,0.15685000000000002,0.003909795391065879
0.0970970970970971,0.15896999999999997,0.003787096513161502
0.0980980980980981,0.1617798098098098,0.003828757044489892
0.0990990990990991,0.16535000000000002,0.003928931152361926
0.10010010010010009,0.16713,0.00361581249513854
0.1011011011011011,0.16964011011011013,0.003594717638968728
0.1021021021021021,0.17168999999999998,0.0034817955138118054
0.1031031031031031,0.17461,0.003809055000915581
0.1041041041041041,0.1753304104104104,0.003794371630518665
0.10510510510510511,0.1786805105105105,0.003907378244807026
0.1061061061061061,0.18156999999999998,0.0037899999999999995
0.10710710710710711,0.1828207107107107,0.00353511493151502
0.10810810810810811,0.18496081081081078,0.003116908633604946
0.1091091091091091,0.18675000000000003,0.0029783384629689107
0.11011011011011011,0.19031101101101103,0.0026802462218796235
0.1111111111111111,0.19351000000000002,0.0027926510702198405
0.11211211211211211,0.19558999999999999,0.0029578539517697636
0.11311311311311312,0.19736131131131132,0.00307714391522974
0.11411411411411411,0.19995999999999997,0.002949983050798769
0.11511511511511512,0.20279151151151148,0.0029774810217155214
0.11611611611611611,0.20415,0.0030289437102726147
0.11711711711711711,0.20629999999999998,0.003104512844231758
0.11811811811811812,0.20778999999999997,0.003126803479593815
0.11911911911911911,0.21022,0.0032341304859266297
0.12012012012012012,0.21227000000000001,0.0034348362406379754
0.12112112112112113,0.21547999999999998,0.0036118693221100905
0.12212212212212212,0.21621,0.003732947896770057
0.12312312312312312,0.21798,0.003672546800246394
0.12412412412412413,0.21979,0.0035778345406125216
0.12512512512512514,0.22187,0.0036625264504164374
0.12612612612612611,0.22324522522522527,0.0036753281676392587
0.12712712712712712,0.22591999999999998,0.0037605318772748098
0.12812812812812813,0.22794281281281278,0.003976854700557389
0.12912912912912913,0.23054999999999998,0.004041596219317313
0.13013013013013014,0.23198999999999997,0.004104741161145247
0.13113113113113112,0.23479,0.004455434883375587
0.13213213213213212,0.23793000000000006,0.004572100173880704
0.13313313313313313,0.23985331331331333,0.004565048178110728
0.13413413413413414,0.24368999999999996,0.004735915962092235
0.13513513513513514,0.24538000000000001,0.004863496684485351
0.13613613613613612,0.24788000000000002,0.005187060824783148
0.13713713713713713,0.25066,0.0051589146145289136
0.13813813813813813,0.25311000000000006,0.005640292545604353
0.13913913913913914,0.25595999999999997,0.005826697177647039
0.14014014014014015,0.25745401401401397,0.006087756577419281
0.14114114114114115,0.26000999999999996,0.00623689826756858
0.14214214214214213,0.26382,0.006310752728478581
0.14314314314314314,0.26531,0.006240264417474626
0.14414414414414414,0.26820000000000005,0.006281241915417689
0.14514514514514515,0.2698545145145145,0.00623818328320185
0.14614614614614616,0.27216999999999997,0.006510000000000003
0.14714714714714713,0.27445471471471466,0.006448774383385154
0.14814814814814814,0.27879,0.006717209241939689
0.14914914914914915,0.28066,0.006737981893712694
0.15015015015015015,0.2824,0.006780265481527986
0.15115115115115116,0.28463000000000005,0.006794269644339997
0.15215215215215216,0.28723,0.006610453842210836
0.15315315315315314,0.28925,0.00650157673183975
0.15415415415415415,0.29222999999999993,0.006383893796109083
0.15515515515515516,0.29472,0.006258082773501801
0.15615615615615616,0.2963,0.006434438592449225
0.15715715715715717,0.29818,0.006496275856211781
0.15815815815815815,0.30009,0.0066086988129283085
0.15915915915915915,0.30226,0.006801499834595304
0.16016016016016016,0.30378000000000005,0.007003684744475584
0.16116116116116116,0.30587,0.006909276373108841
0.16216216216216217,0.30793000000000004,0.006675934391529028
0.16316316316316315,0.31025,0.006632382678947294
0.16416416416416416,0.31218,0.006370211927400845
0.16516516516516516,0.31492,0.006394966770828441
0.16616616616616617,0.31752,0.006426320875897812
0.16716716716716717,0.31984999999999997,0.006235262624781731
0.16816816816816815,0.32208,0.006107176106843486
0.16916916916916916,0.3238869169169169,0.00602253068393195
0.17017017017017017,0.32568,0.005873465757114789
0.17117117117117117,0.3291971171171172,0.0060396828139246805
0.17217217217217218,0.3311872172172172,0.006225665750685976
0.17317317317317318,0.33283,0.006309049056712104
0.17417417417417416,0.33608999999999994,0.006372197423181422
0.17517517517517517,0.33912,0.0064569032825341315
0.17617617617617617,0.34165,0.006677012805139733
0.17717717717717718,0.34302999999999995,0.006762699165274172
0.1781781781781782,0.34554,0.00664713472106592
0.17917917917917917,0.34851,0.006372825119207343
0.18018018018018017,0.35228000000000004,0.006182362008164852
0.18118118118118118,0.35581999999999997,0.006037516045527338
0.18218218218218218,0.35713999999999996,0.00606402506591126
0.1831831831831832,0.35975999999999997,0.005915775519743798
0.1841841841841842,0.36191000000000006,0.00618149658254374
0.18518518518518517,0.36408999999999997,0.00591581777947902
0.18618618618618618,0.36719,0.006104170705345652
0.1871871871871872,0.36868,0.00594
0.1881881881881882,0.37116999999999994,0.005978636968406754
0.1891891891891892,0.37464,0.005897151854921148
0.19019019019019018,0.37664,0.005943265095887945
0.19119119119119118,0.37916,0.0059810032603234775
0.1921921921921922,0.38075000000000003,0.005862635925929557
0.1931931931931932,0.3828,0.005750826027624208
0.1941941941941942,0.38592,0.005699263110262595
0.19519519519519518,0.38921,0.005664353449423863
0.1961961961961962,0.39249,0.005952554073672906
0.1971971971971972,0.39405,0.005853930303650701
0.1981981981981982,0.39535000000000003,0.0059415906961015124
0.1991991991991992,0.39775999999999995,0.005956878377136795
0.20020020020020018,0.3985,0.0060013331852181075
0.2012012012012012,0.40076,0.005816734479069846
0.2022022022022022,0.40508999999999995,0.005968157169512216
0.2032032032032032,0.40654,0.006180323616122373
0.2042042042042042,0.40881,0.006089901477035577
0.20520520520520522,0.41024000000000005,0.005936530973556861
0.2062062062062062,0.41278999999999993,0.005898720200179021
0.2072072072072072,0.41439999999999994,0.005943399700508116
0.2082082082082082,0.41603,0.006159878245549994
0.2092092092092092,0.41783000000000003,0.006194360338243168
0.21021021021021022,0.42058999999999996,0.006352708083959161
0.2112112112112112,0.42277000000000003,0.006402663508259672
0.2122122122122122,0.4255000000000001,0.006443601477434801
0.2132132132132132,0.42705000000000004,0.006599431793722859
0.21421421421421422,0.42849000000000004,0.006744545944687445
0.21521521521521522,0.43052999999999997,0.00680030146390584
0.21621621621621623,0.43201,0.006834976225269548
0.2172172172172172,0.43371999999999994,0.006856646410600453
0.2182182182182182,0.43579,0.0069327411606088536
0.21921921921921922,0.43783000000000005,0.006997721057601543
0.22022022022022023,0.44015000000000004,0.007163693181592863
0.22122122122122123,0.44226,0.007338964504615066
0.2222222222222222,0.4458399999999999,0.006982578320362749
0.22322322322322322,0.44661,0.006948877607211105
0.22422422422422422,0.44805,0.006837872476143433
0.22522522522522523,0.45038999999999996,0.00688294268463715
0.22622622622622623,0.45149,0.006883959616383586
0.2272272272272272,0.45325,0.006796065037946587
0.22822822822822822,0.45447282282282286,0.00663608245379583
0.22922922922922923,0.45628,0.0064780861371241324
0.23023023023023023,0.45758,0.006420560723176748
0.23123123123123124,0.45959000000000005,0.0064983767203817995
0.23223223223223222,0.46102,0.006344257245730191
0.23323323323323322,0.46298000000000006,0.006491502137410105
0.23423423423423423,0.46434,0.006433381692391646
0.23523523523523523,0.46609,0.006225825246503476
0.23623623623623624,0.46708,0.006187859080489792
0.23723723723723725,0.4688800000000001,0.006177993201679654
0.23823823823823823,0.47009999999999996,0.006265620480048243
0.23923923923923923,0.47115000000000007,0.006316842565712715
0.24024024024024024,0.47397,0.006322981891481268
0.24124124124124124,0.47570999999999997,0.006300547595249158
0.24224224224224225,0.47685000000000005,0.006332337641029585
0.24324324324324323,0.47772,0.006402624461890616
0.24424424424424424,0.4803699999999999,0.006299531728628716
0.24524524524524524,0.48152999999999996,0.006178195529440619
0.24624624624624625,0.48313000000000006,0.0062243152233799936
0.24724724724724725,0.48457,0.006202104481544948
0.24824824824824826,0.48611999999999994,0.006248807886309189
0.24924924924924924,0.48794000000000004,0.006215174977424212
0.2502502502502503,0.48884000000000005,0.0060735821390675085
0.25125125125125125,0.4915,0.006302539170842185
0.25225225225225223,0.49354,0.006399249956049537
0.25325325325325326,0.49589,0.006216341367717838
0.25425425425425424,0.4968100000000001,0.006078231650735283
0.2552552552552553,0.4987000000000001,0.006063002556489654
0.25625625625625625,0.4998899999999999,0.006124287713685566
0.25725725725725723,0.50153,0.006336568471972826
0.25825825825825827,0.50405,0.0062611899827429
0.25925925925925924,0.50593,0.006088521988134711
0.2602602602602603,0.5075799999999999,0.006049925619377482
0.26126126126126126,0.50851,0.006035801520924962
0.26226226226226224,0.51,0.005895421952668021
0.26326326326326327,0.51163,0.00588490441723567
0.26426426426426425,0.51345,0.005938560431619769
0.2652652652652653,0.5146200000000001,0.005735468594631114
0.26626626626626626,0.51559,0.005785576894312252
0.26726726726726724,0.51822,0.005635388185387054
0.2682682682682683,0.5193599999999999,0.0055962844816896075
0.26926926926926925,0.5213099999999999,0.005439935661384241
0.2702702702702703,0.52309,0.005528553156115989
0.27127127127127126,0.5246,0.0053332916665039
0.27227227227227224,0.52582,0.0052848462607724
0.2732732732732733,0.5271,0.0052111419094091095
0.27427427427427425,0.5286899999999999,0.00510851250365505
0.2752752752752753,0.5326500000000001,0.004954644285920042
0.27627627627627627,0.5344300000000001,0.00513167613943048
0.2772772772772773,0.5353899999999999,0.00519950959225963
0.2782782782782783,0.53803,0.005241192612373654
0.27927927927927926,0.53985,0.005065421996240788
0.2802802802802803,0.5405499999999999,0.005055145893047994
0.28128128128128127,0.54234,0.004937651263505742
0.2822822822822823,0.54423,0.005064592777311912
0.2832832832832833,0.5456300000000001,0.004952181337552179
0.28428428428428426,0.54822,0.004626618635677673
0.2852852852852853,0.5497799999999999,0.004622726468221974
0.2862862862862863,0.5518400000000001,0.004728889933166129
0.2872872872872873,0.5539,0.004579082877607695
0.2882882882882883,0.5549299999999999,0.004719120680804847
0.28928928928928926,0.5559100000000001,0.004670856452514898
0.2902902902902903,0.55728,0.004561315599692707
0.2912912912912913,0.5585000000000001,0.004627958513210757
0.2922922922922923,0.55936,0.004758192934297642
0.2932932932932933,0.5616099999999999,0.00490254015791813
0.29429429429429427,0.5630499999999999,0.004853297847855625
0.2952952952952953,0.56467,0.005130896607806474
0.2962962962962963,0.56588,0.005149524249870082
0.2972972972972973,0.56696,0.005192533100520398
0.2982982982982983,0.5683,0.0053160135440008015
0.29929929929929927,0.56955,0.00525932505175332
0.3003003003003003,0.57196,0.005189643533037699
0.3013013013013013,0.57335,0.005151553163852627
0.3023023023023023,0.5748399999999999,0.005059288487524711
0.3033033033033033,0.57589,0.005105379515765688
0.30430430430430433,0.5776399999999999,0.005184438253080081
0.3053053053053053,0.57955,0.005272428283058946
0.3063063063063063,0.5806,0.005323908338805241
0.3073073073073073,0.58173,0.00542200147547011
0.3083083083083083,0.58338,0.005595319472559185
0.30930930930930933,0.5860299999999999,0.005656863088320244
0.3103103103103103,0.5871700000000001,0.005598580177152072
0.3113113113113113,0.58907,0.005689296968870599
0.3123123123123123,0.5912,0.005694383197502622
0.3133133133133133,0.59272,0.005730235597250778
0.31431431431431434,0.59399,0.006021536348806692
0.3153153153153153,0.5962500000000001,0.005992870764500116
0.3163163163163163,0.59818,0.005994797744711667
0.3173173173173173,0.60015,0.00596041105965018
0.3183183183183183,0.60161,0.005924770037731424
0.31931931931931934,0.60275,0.005929628993453137
0.3203203203203203,0.60417,0.005819802402143905
0.3213213213213213,0.6058299999999999,0.005908476961112725
0.32232232232232233,0.6070399999999999,0.00594326509588797
0.3233233233233233,0.6082,0.006025777958073124
0.32432432432432434,0.60929,0.005955577218036895
0.3253253253253253,0.61022,0.005929384453718616
0.3263263263263263,0.61195,0.00593114660078473
0.32732732732732733,0.61393,0.0060148233556772
0.3283283283283283,0.61537,0.006114744475446203
0.32932932932932935,0.61664,0.006259105367382779
0.3303303303303303,0.61778,0.006331318977906567
0.3313313313313313,0.61882,0.00612630394283536
0.33233233233233234,0.61986,0.006264854347867946
0.3333333333333333,0.62169,0.006331579581747342
0.33433433433433435,0.6228199999999999,0.006383541336906976
0.3353353353353353,0.62359,0.006475098454849922
0.3363363363363363,0.6244500000000001,0.00649080118321305
0.33733733733733734,0.6264299999999998,0.00632060914785909
0.3383383383383383,0.6294299999999999,0.006309049056712093
0.33933933933933935,0.6302199999999999,0.0063050455985662855
0.34034034034034033,0.6315999999999999,0.0062786941317442705
0.34134134134134136,0.63323,0.006271690362254825
0.34234234234234234,0.6352200000000001,0.006355438615862791
0.3433433433433433,0.6356,0.006425573904329486
0.34434434434434436,0.63735,0.006338020195613158
0.34534534534534533,0.6382099999999999,0.0063512912073058
0.34634634634634637,0.64026,0.006137947539691085
0.34734734734734735,0.6412500000000001,0.006056607961557363
0.3483483483483483,0.64282,0.005946393865192589
0.34934934934934936,0.645,0.00603241245274226
0.35035035035035034,0.64619,0.006185862914743609
0.35135135135135137,0.64743,0.006226885256691352
0.35235235235235235,0.64847,0.006126997633425376
0.3533533533533533,0.6491399999999998,0.006211795231654045
0.35435435435435436,0.6507600000000001,0.0062043855457249025
0.35535535535535534,0.6526700000000002,0.006084414515793603
0.3563563563563564,0.65323,0.0060440135671588294
0.35735735735735735,0.6539499999999999,0.005939907406685739
0.35835835835835833,0.65509,0.0059817138012446015
0.35935935935935936,0.6562700000000001,0.0060375574531427905
0.36036036036036034,0.65663,0.00600400699533236
0.3613613613613614,0.65724,0.0059275964774940645
0.36236236236236236,0.658,0.005895082696620941
0.36336336336336333,0.6591699999999999,0.006047156356503445
0.36436436436436437,0.6605199999999999,0.006002466159837966
0.36536536536536535,0.6615599999999999,0.005914930261634541
0.3663663663663664,0.66245,0.00592068408209727
0.36736736736736736,0.66418,0.005815806049035691
0.3683683683683684,0.66516,0.005641311904158463
0.36936936936936937,0.66625,0.005655130414057672
0.37037037037037035,0.6673100000000001,0.005657994344288426
0.3713713713713714,0.66828,0.005534762867549067
0.37237237237237236,0.66914,0.0053453157062983425
0.3733733733733734,0.67057,0.0052847043436695836
0.3743743743743744,0.6719100000000001,0.005051227573570594
0.37537537537537535,0.67282,0.005040198408793039
0.3763763763763764,0.67365,0.0051375577855630955
0.37737737737737737,0.6749699999999998,0.005009800395225356
0.3783783783783784,0.67594,0.004873643400988623
0.3793793793793794,0.67675,0.004913501806247746
0.38038038038038036,0.67803,0.004908370401670994
0.3813813813813814,0.67866,0.004965722505335969
0.38238238238238237,0.6793500000000001,0.005110626184725309
0.3833833833833834,0.68012,0.005038809383177758
0.3843843843843844,0.68086,0.004871796383265609
0.38538538538538536,0.6823400000000001,0.004827670245573953
0.3863863863863864,0.68343,0.004665200960301707
0.38738738738738737,0.68465,0.0045804475763837876
0.3883883883883884,0.6857000000000001,0.004488429569459703
0.3893893893893894,0.68633,0.0044143062875156265
0.39039039039039036,0.6873000000000001,0.004337280253799613
0.3913913913913914,0.6881799999999999,0.004261173547275451
0.3923923923923924,0.68912,0.004353573245048265
0.3933933933933934,0.69039,0.004297778495920887
0.3943943943943944,0.69159,0.004108637243661206
0.39539539539539537,0.69356,0.004190751722543351
0.3963963963963964,0.6947599999999999,0.004021243588742161
0.3973973973973974,0.6951400000000001,0.0039754748144089636
0.3983983983983984,0.69609,0.004010598459083138
0.3993993993993994,0.69743,0.003975688619597865
0.40040040040040037,0.69845,0.0037555958248991703
0.4014014014014014,0.6998500000000001,0.00399130304537253
0.4024024024024024,0.7007199999999999,0.004011184363750923
0.4034034034034034,0.70225,0.004128498516410049
0.4044044044044044,0.7028199999999999,0.004222037422856396
0.40540540540540543,0.70384,0.004107359248957898
0.4064064064064064,0.70498,0.004006694398129202
0.4074074074074074,0.7060299999999999,0.0037632565684523915
0.4084084084084084,0.7073699999999999,0.0037419380005553186
0.4094094094094094,0.7082499999999998,0.0034627301367562593
0.41041041041041043,0.7087600000000001,0.0033847304176256115
0.4114114114114114,0.70977,0.003256393710840241
0.4124124124124124,0.7113200000000001,0.003409340112103818
0.4134134134134134,0.7125400000000001,0.0034482459309045656
0.4144144144144144,0.71433,0.003476219210579228
0.41541541541541543,0.7158800000000001,0.0034844798751033188
0.4164164164164164,0.71665,0.003472535097014848
0.4174174174174174,0.7176899999999999,0.003282818910631529
0.4184184184184184,0.71891,0.003196075718752618
0.4194194194194194,0.7196000000000001,0.003236973895477081
0.42042042042042044,0.7204999999999999,0.003178049716414145
0.4214214214214214,0.72151,0.0032225610932920855
0.4224224224224224,0.7224,0.0033639262774323537
0.42342342342342343,0.72367,0.003112249989959029
0.4244244244244244,0.72468,0.003187726462543477
0.42542542542542544,0.72592,0.0031412736270500226
0.4264264264264264,0.7266600000000001,0.0032469062197728977
0.4274274274274274,0.72732,0.0032575450879458218
0.42842842842842843,0.7280900000000001,0.0033101208437155165
0.4294294294294294,0.72863,0.0032741563798939174
0.43043043043043044,0.7290400000000001,0.0032496769070170604
0.4314314314314314,0.7301400000000001,0.003221552420805843
0.43243243243243246,0.7322500000000001,0.003052621823940837
0.43343343343343343,0.7329600000000001,0.0030444047037146518
0.4344344344344344,0.7345900000000001,0.003085919636024235
0.43543543543543545,0.73539,0.003179764142196696
0.4364364364364364,0.7360700000000001,0.003279954267973881
0.43743743743743746,0.73661,0.0032788565079917746
0.43843843843843844,0.73753,0.003277209178554205
0.4394394394394394,0.7384499999999999,0.003373796081567471
0.44044044044044045,0.73934,0.003429343960584884
0.44144144144144143,0.74025,0.0033085495311389857
0.44244244244244246,0.7412099999999999,0.0032402006110733394
0.44344344344344344,0.74181,0.0033380982609863357
0.4444444444444444,0.74239,0.003452955256008984
0.44544544544544545,0.74324,0.003408577415873084
0.44644644644644643,0.74456,0.003387093148999581
0.44744744744744747,0.74565,0.0033425289826716385
0.44844844844844844,0.7465499999999999,0.0033118725820900675
0.4494494494494494,0.74732,0.0032520147601140907
0.45045045045045046,0.7480800000000001,0.0033438899503422555
0.45145145145145144,0.74877,0.0034531290158347494
0.45245245245245247,0.74983,0.0035721282171836998
0.45345345345345345,0.7508300000000002,0.0034455913861048616
0.4544544544544544,0.7524500000000001,0.0034782898096622178
0.45545545545545546,0.7529600000000001,0.003462426894535101
0.45645645645645644,0.75363,0.0035330015567502948
0.4574574574574575,0.75457,0.003261916614507491
0.45845845845845845,0.7553400000000001,0.003361011752434066
0.45945945945945943,0.75584,0.003337124510712781
0.46046046046046046,0.7565600000000001,0.0035091879402505744
0.46146146146146144,0.75761,0.0035055527381570146
0.4624624624624625,0.7587100000000001,0.00346192143180634
0.46346346346346345,0.7595599999999999,0.0033651745868528227
0.46446446446446443,0.76064,0.003090372145874991
0.46546546546546547,0.76106,0.0030793505808855326
0.46646646646646645,0.7619499999999999,0.0031286578592105477
0.4674674674674675,0.7623300000000001,0.003150571376750578
0.46846846846846846,0.76324,0.0031831431007732064
0.4694694694694695,0.7637600000000001,0.0030923130501293037
0.47047047047047047,0.76433,0.0030133204277009882
0.47147147147147145,0.7652300000000001,0.0030679146011582423
0.4724724724724725,0.76659,0.0030101328874320562
0.47347347347347346,0.7675599999999999,0.0030715468415767186
0.4744744744744745,0.7679100000000001,0.0031226431112120496
0.4754754754754755,0.76854,0.00317748328083721
0.47647647647647645,0.7696700000000001,0.003129872201863831
0.4774774774774775,0.7707500000000002,0.003043435558706633
0.47847847847847846,0.7711300000000001,0.00305583049268118
0.4794794794794795,0.77212,0.0030652242984812723
0.4804804804804805,0.7731100000000001,0.003027028245656128
0.48148148148148145,0.7735900000000001,0.0029931421616755964
0.4824824824824825,0.77444,0.0031664491153340886
0.48348348348348347,0.77487,0.003191880323571034
0.4844844844844845,0.77572,0.0032544738438033257
0.4854854854854855,0.77631,0.003270305796099208
0.48648648648648646,0.7773100000000001,0.003318568968697203
0.4874874874874875,0.77759,0.003276415724538031
0.48848848848848847,0.7780999999999999,0.003251153641401763
0.4894894894894895,0.7785500000000001,0.003264429506054617
0.4904904904904905,0.77926,0.0032320891076825227
0.49149149149149146,0.7800299999999999,0.003327175979716115
0.4924924924924925,0.78045,0.003408005281686042
0.4934934934934935,0.78133,0.0034304664405879187
0.4944944944944945,0.78202,0.0034571086184845444
0.4954954954954955,0.7825599999999999,0.0034009410462399895
0.4964964964964965,0.78354,0.003367847977566685
0.4974974974974975,0.7844499999999999,0.003364297846505266
0.4984984984984985,0.78505,0.0033903539638214784
0.4994994994994995,0.78587,0.003545715724645743
0.5005005005005005,0.7865200000000001,0.003632299547118868
0.5015015015015015,0.7871900000000001,0.003572520118907645
0.5025025025025025,0.78775,0.003538149233709634
0.5035035035035035,0.78863,0.003490859493018871
0.5045045045045045,0.78982,0.0034058185506570847
0.5055055055055055,0.79036,0.0033296246034650832
0.5065065065065065,0.7914800000000001,0.003451028832102095
0.5075075075075075,0.7921,0.0034954255821001237
0.5085085085085085,0.7925199999999999,0.0035644915485942962
0.5095095095095095,0.7929600000000001,0.003432258731506123
0.5105105105105106,0.79331,0.003445997678467023
0.5115115115115115,0.79418,0.003437673631978458
0.5125125125125125,0.79477,0.003326875410952446
0.5135135135135135,0.7954999999999999,0.00346323548145372
0.5145145145145145,0.79627,0.0033403742305316876
0.5155155155155156,0.79689,0.003290425504399078
0.5165165165165165,0.7976500000000001,0.003303104600220815
0.5175175175175175,0.79819,0.003385099703110678
0.5185185185185185,0.79897,0.003343067453701786
0.5195195195195195,0.79952,0.003222979987527072
0.5205205205205206,0.8001699999999999,0.0031524752179834703
0.5215215215215215,0.8008600000000001,0.0030434191298603468
0.5225225225225225,0.8013499999999999,0.0030744918279286292
0.5235235235235235,0.8023299999999999,0.0029600844582545146
0.5245245245245245,0.80285,0.002953387885124485
0.5255255255255256,0.8036099999999999,0.0028717416318324957
0.5265265265265265,0.80413,0.0028340959757919243
0.5275275275275275,0.8047099999999998,0.0027775708811837666
0.5285285285285285,0.8052900000000001,0.0028172504326026784
0.5295295295295295,0.80571,0.0027449772312352723
0.5305305305305306,0.80616,0.0027586953438174158
0.5315315315315315,0.80683,0.002719944852382106
0.5325325325325325,0.8072600000000001,0.0026503584663210918
0.5335335335335335,0.8079700000000001,0.0025938581302762183
0.5345345345345345,0.8085799999999999,0.0026921366978666004
0.5355355355355356,0.8091700000000002,0.002846418802636041
0.5365365365365365,0.8101899999999999,0.0028458566372886853
0.5375375375375375,0.8106899999999999,0.002932388105282108
0.5385385385385385,0.8116299999999999,0.0029943446695395465
0.5395395395395395,0.812,0.0029526259498961404
0.5405405405405406,0.81253,0.002906217472936252
0.5415415415415415,0.8131099999999998,0.0027358545282964272
0.5425425425425425,0.81393,0.0028681178497404897
0.5435435435435435,0.8147599999999999,0.00287895814488506
0.5445445445445445,0.81524,0.0028709580282546814
0.5455455455455456,0.81647,0.0026313684652667113
0.5465465465465466,0.8169700000000001,0.0025522734963165585
0.5475475475475475,0.81753,0.0026161230857893584
0.5485485485485485,0.8180299999999999,0.002576062887431129
0.5495495495495496,0.81874,0.0026578939030743915
0.5505505505505506,0.8192499999999999,0.0025370258177637925
0.5515515515515516,0.8199299999999999,0.002572566811571678
0.5525525525525525,0.8205199999999999,0.002518253362948225
0.5535535535535535,0.8212300000000001,0.002545604054050825
0.5545545545545546,0.82196,0.0025981531902487935
0.5555555555555556,0.8227999999999998,0.0024714368290530988
0.5565565565565566,0.8234,0.002475883680627993
0.5575575575575575,0.82409,0.002578933888256934
0.5585585585585585,0.82453,0.002664601283494397
0.5595595595595596,0.8251,0.0026237377917772186
0.5605605605605606,0.82569,0.002637972706454707
0.5615615615615616,0.8262300000000001,0.0026585898517823355
0.5625625625625625,0.8265499999999999,0.002684864987294511
0.5635635635635635,0.8272400000000001,0.0026777602581261853
0.5645645645645646,0.8279500000000001,0.0028221445746098696
0.5655655655655656,0.82835,0.002648112535373077
0.5665665665665666,0.8291000000000002,0.002641968962724571
0.5675675675675675,0.82987,0.002588455137722113
0.5685685685685685,0.8307400000000001,0.0027262428358457136
0.5695695695695696,0.83109,0.002782247293106778
0.5705705705705706,0.83149,0.0027420612684621215
0.5715715715715716,0.83246,0.0027521627858831258
0.5725725725725725,0.8328999999999999,0.0028238271901800155
0.5735735735735735,0.8335699999999999,0.0027506544675767494
0.5745745745745746,0.83406,0.0027056237728109926
0.5755755755755756,0.8343700000000001,0.002707785072711645
0.5765765765765766,0.83476,0.00271374280284627
0.5775775775775776,0.83536,0.002729542086138258
0.5785785785785785,0.83615,0.002618491932391603
0.5795795795795796,0.83659,0.002627337054890375
0.5805805805805806,0.8370700000000001,0.0025745096620521614
0.5815815815815816,0.8374900000000001,0.002563376679304071
0.5825825825825826,0.83808,0.0025860394428546523
0.5835835835835835,0.83894,0.0025409447062067284
0.5845845845845846,0.8394599999999999,0.002565618833731929
0.5855855855855856,0.8398199999999999,0.0025670216204777183
0.5865865865865866,0.8403199999999998,0.002664882736632147
0.5875875875875876,0.8407800000000002,0.0027073234014428262
0.5885885885885885,0.8413600000000001,0.002663906905280304
0.5895895895895896,0.8417000000000001,0.0026404545063302884
0.5905905905905906,0.84242,0.002768681996907561
0.5915915915915916,0.84284,0.0028207091306974587
0.5925925925925926,0.84352,0.0027773368538943927
0.5935935935935935,0.84396,0.002698592225587265
0.5945945945945946,0.84436,0.0027096863287103855
0.5955955955955956,0.8446800000000001,0.002679104327942468
0.5965965965965966,0.84521,0.002712360595496094
0.5975975975975976,0.84595,0.002801517445956738
0.5985985985985985,0.8463999999999998,0.002856921419990406
0.5995995995995996,0.84708,0.002852647892748065
0.6006006006006006,0.8480000000000001,0.0026431042355533267
0.6016016016016016,0.84901,0.0026101532522057004
0.6026026026026026,0.84967,0.002551097802907589
0.6036036036036035,0.85,0.0024907830094169172
0.6046046046046046,0.85022,0.002503517525403013
0.6056056056056056,0.85068,0.0024733782565551834
0.6066066066066066,0.8509799999999998,0.002380252087489887
0.6076076076076076,0.8515900000000001,0.0022945369903316073
0.6086086086086087,0.8525099999999999,0.0021910956163527034
0.6096096096096096,0.8530800000000001,0.002240446384094031
0.6106106106106106,0.8536000000000001,0.0023134389985474063
0.6116116116116116,0.85409,0.0022527538702663418
0.6126126126126126,0.85462,0.0021226398658274605
0.6136136136136137,0.8552100000000001,0.002226858774148021
0.6146146146146146,0.85578,0.002290764064673603
0.6156156156156156,0.8561,0.002178072542409944
0.6166166166166166,0.85633,0.0022239829136034323
0.6176176176176176,0.8573099999999998,0.0021351580737734694
0.6186186186186187,0.8580099999999999,0.0023071410880134997
0.6196196196196196,0.8584100000000001,0.002346252330845947
0.6206206206206206,0.8590200000000001,0.0024445040396775825
0.6216216216216216,0.8595499999999999,0.0025601757752154375
0.6226226226226226,0.86021,0.002508565327034553
0.6236236236236237,0.8605499999999999,0.002389665248523319
0.6246246246246246,0.86129,0.0022779157139806664
0.6256256256256256,0.86143,0.002270264301793964
0.6266266266266266,0.86197,0.0021452505681155308
0.6276276276276276,0.8625,0.0022895414388038435
0.6286286286286287,0.8628499999999999,0.0022186707732333756
0.6296296296296297,0.86355,0.002172671167019998
0.6306306306306306,0.86396,0.0021471842026244345
0.6316316316316316,0.8644399999999999,0.00222719554597256
0.6326326326326326,0.8649799999999999,0.002127815781499902
0.6336336336336337,0.86555,0.0020737646925338402
0.6346346346346347,0.86629,0.00215844851687503
0.6356356356356356,0.86668,0.0020994284936620153
0.6366366366366366,0.8670899999999999,0.002084442371474936
0.6376376376376376,0.86785,0.0020125854019146716
0.6386386386386387,0.86814,0.0020279053232338117
0.6396396396396397,0.86879,0.0019786106236447778
0.6406406406406406,0.86919,0.0020101989951246185
0.6416416416416416,0.8696299999999999,0.0019058069157183843
0.6426426426426426,0.86998,0.0018733926443754293
0.6436436436436437,0.8705499999999999,0.0018161773041198274
0.6446446446446447,0.8706699999999999,0.0018166177363441115
0.6456456456456456,0.8709999999999999,0.0018027756377319922
0.6466466466466466,0.87172,0.001754878913201701
0.6476476476476476,0.8722300000000001,0.0017849649856509873
0.6486486486486487,0.87264,0.0018331393836803478
0.6496496496496497,0.8728899999999999,0.0017694349380522499
0.6506506506506506,0.87347,0.0017315022379425463
0.6516516516516516,0.8741199999999999,0.0017004705231200051
0.6526526526526526,0.8745799999999999,0.0016612043823684079
0.6536536536536537,0.87517,0.0016565325230734334
0.6546546546546547,0.87569,0.0015927648916271317
0.6556556556556556,0.8764199999999999,0.001674395413276087
0.6566566566566566,0.87679,0.001791340280348757
0.6576576576576576,0.8774700000000001,0.0018243080880158402
0.6586586586586587,0.87802,0.001761703720833891
0.6596596596596597,0.87836,0.0018039955654047524
0.6606606606606606,0.87865,0.00180013888353094
0.6616616616616616,0.87928,0.0017353962083628113
0.6626626626626626,0.8795999999999999,0.0017023513150933233
0.6636636636636637,0.8802199999999999,0.0017445916427634388
0.6646646646646647,0.88088,0.0017203488018422272
0.6656656656656657,0.8813200000000002,0.0017752746266423067
0.6666666666666666,0.88177,0.0018243080880158344
0.6676676676676676,0.88235,0.001768756625429301
0.6686686686686687,0.88277,0.0017550213673913017
0.6696696696696697,0.8837200000000001,0.0018367362358270303
0.6706706706706707,0.88414,0.0019376274151652626
0.6716716716716716,0.8843699999999999,0.0019016045856065965
0.6726726726726726,0.8846599999999999,0.0018990523952750855
0.6736736736736737,0.8849499999999999,0.0020150682370579805
0.6746746746746747,0.8855900000000002,0.0020047194317410165
0.6756756756756757,0.8858200000000002,0.002042449509779863
0.6766766766766766,0.8863099999999999,0.0021120842786214607
0.6776776776776777,0.8869400000000001,0.0021735684944348874
0.6786786786786787,0.88735,0.00211907998905185
0.6796796796796797,0.8881400000000002,0.0019231224609993043
0.6806806806806807,0.88863,0.0019115700353374485
0.6816816816816816,0.8894199999999998,0.001989874367893639
0.6826826826826827,0.8900400000000002,0.002098666243117276
0.6836836836836837,0.89053,0.0020644854080375612
0.6846846846846847,0.89101,0.002097355477738572
0.6856856856856857,0.8912699999999999,0.0021180415482232717
0.6866866866866866,0.89186,0.0021200000000000047
0.6876876876876877,0.89237,0.0020337403964124697
0.6886886886886887,0.8927400000000001,0.0020601941656067393
0.6896896896896897,0.8931000000000001,0.0020425474290698947
0.6906906906906907,0.8935700000000001,0.0020789660891895314
0.6916916916916916,0.89409,0.0020309849827115888
0.6926926926926927,0.89462,0.0019130081024397083
0.6936936936936937,0.8950400000000001,0.0019703806738800593
0.6946946946946947,0.8959399999999998,0.0019622436138257574
0.6956956956956957,0.8969799999999999,0.0019933890739140736
0.6966966966966966,0.8975100000000001,0.0020042205467462855
0.6976976976976977,0.8977300000000001,0.0019748670841350296
0.6986986986986987,0.8979900000000001,0.0020072119967756287
0.6996996996996997,0.89861,0.0021389015872638993
0.7007007007007007,0.8990199999999999,0.0021146158043483815
0.7017017017017017,0.8994899999999999,0.002018142710513811
0.7027027027027027,0.8998199999999998,0.0020038962048968337
0.7037037037037037,0.9003400000000001,0.0020347972872008712
0.7047047047047047,0.9007299999999999,0.0019839606850943236
0.7057057057057057,0.90098,0.001963058837630698
0.7067067067067067,0.90137,0.0019016045856065959
0.7077077077077077,0.9017599999999998,0.0018720042734993814
0.7087087087087087,0.9026399999999999,0.0019074590428106105
0.7097097097097097,0.90316,0.0020274121435958714
0.7107107107107107,0.9036200000000001,0.0020217813927326657
0.7117117117117117,0.90418,0.0019767650340898066
0.7127127127127127,0.9049299999999999,0.0020085069081285365
0.7137137137137137,0.90525,0.0020155644370746383
0.7147147147147147,0.90564,0.002018514305126437
0.7157157157157157,0.9063200000000002,0.0021343851573696836
0.7167167167167167,0.90676,0.002211424880026444
0.7177177177177178,0.9072199999999999,0.0022811400658442763
0.7187187187187187,0.90772,0.0023566077314649
0.7197197197197197,0.9081400000000001,0.002363556642012196
0.7207207207207207,0.9086399999999999,0.002398416144041732
0.7217217217217217,0.90905,0.0023821209037326314
0.7227227227227228,0.9095500000000001,0.002324758051927139
0.7237237237237237,0.9101800000000001,0.0024656844891429155
0.7247247247247247,0.91055,0.002464650076582889
0.7257257257257257,0.9110699999999999,0.002608083587617548
0.7267267267267267,0.91127,0.002527864711569823
0.7277277277277278,0.9118299999999999,0.0025741212092673404
0.7287287287287287,0.9123199999999999,0.0025261828912412428
0.7297297297297297,0.9126099999999999,0.0025839698140651753
0.7307307307307307,0.91295,0.0025492155656201224
0.7317317317317317,0.9137000000000001,0.0026619541694026336
0.7327327327327328,0.9141,0.002648018126826171
0.7337337337337337,0.9145099999999999,0.002643274484422697
0.7347347347347347,0.91541,0.0026124509564774494
0.7357357357357357,0.9159900000000001,0.0025543883808066456
0.7367367367367368,0.91677,0.002507608422381768
0.7377377377377378,0.91716,0.002571458729981884
0.7387387387387387,0.91784,0.00262343286554087
0.7397397397397397,0.91863,0.0025725668115716737
0.7407407407407407,0.9190100000000001,0.002473236745643245
0.7417417417417418,0.9193300000000001,0.0023588344579473933
0.7427427427427428,0.91957,0.0023987705184114637
0.7437437437437437,0.9198699999999999,0.0023383968867581144
0.7447447447447447,0.9203100000000001,0.002376320685429475
0.7457457457457457,0.9208399999999999,0.002358898047818106
0.7467467467467468,0.9212700000000001,0.0023706750093591585
0.7477477477477478,0.9218299999999999,0.0024417411820256405
0.7487487487487487,0.92226,0.002397582115382069
0.7497497497497497,0.9228299999999999,0.0023774145620821053
0.7507507507507507,0.92336,0.0023255966976240662
0.7517517517517518,0.92354,0.00235847408296128
0.7527527527527528,0.9240499999999999,0.002294449825121476
0.7537537537537538,0.9244200000000001,0.002327573844156194
0.7547547547547547,0.9247799999999999,0.0023777300099043957
0.7557557557557557,0.9251500000000001,0.0023139792566053783
0.7567567567567568,0.92547,0.0022689424849475343
0.7577577577577578,0.92576,0.0022874439883852986
0.7587587587587588,0.9260999999999999,0.0023298068589477482
0.7597597597597597,0.9268099999999999,0.002199295341694703
0.7607607607607607,0.9273800000000001,0.002263978798487306
0.7617617617617618,0.9279999999999999,0.0020799038439312514
0.7627627627627628,0.9282900000000002,0.002124358726769105
0.7637637637637638,0.9286300000000001,0.0020698067542647535
0.7647647647647647,0.92881,0.0020839625716408765
0.7657657657657657,0.92907,0.0020712556578076106
0.7667667667667668,0.92925,0.0021341274563624318
0.7677677677677678,0.9296300000000001,0.002065453945262387
0.7687687687687688,0.9301,0.0021250882334623265
0.7697697697697697,0.93028,0.0020735476845252718
0.7707707707707707,0.9312799999999999,0.002136726468221911
0.7717717717717718,0.93173,0.0020789660891895245
0.7727727727727728,0.9323699999999999,0.0021033544637079193
0.7737737737737738,0.9327400000000001,0.002097713040432375
0.7747747747747747,0.9332900000000001,0.0021328150412072812
0.7757757757757757,0.9338600000000001,0.002121414622368777
0.7767767767767768,0.9342799999999999,0.002089880379351899
0.7777777777777778,0.9347300000000001,0.002086648029735714
0.7787787787787788,0.93542,0.002056599134493639
0.7797797797797797,0.9357000000000001,0.002077498495787649
0.7807807807807807,0.9359600000000002,0.0020727759164945797
0.7817817817817818,0.93635,0.0020416904760516617
0.7827827827827828,0.93675,0.002135532720423612
0.7837837837837838,0.93719,0.002132815041207267
0.7847847847847848,0.93765,0.0021119895833076477
0.7857857857857857,0.9379685785785785,0.0020829189655824287
0.7867867867867868,0.93858,0.0021056115501202942
0.7877877877877878,0.9388900000000001,0.002191095616352682
0.7887887887887888,0.93912,0.0022139557357815382
0.7897897897897898,0.9395299999999999,0.0022583400983908564
0.7907907907907907,0.94012,0.0023642334910071727
0.7917917917917918,0.9405399999999998,0.002458536149825743
0.7927927927927928,0.94116,0.002551156600446157
0.7937937937937938,0.94169,0.0025236679654819807
0.7947947947947948,0.94184,0.0025538989799911856
0.7957957957957957,0.94224,0.0024393441741583075
0.7967967967967968,0.94268,0.0024502244795120295
0.7977977977977978,0.9432400000000001,0.002538582281510693
0.7987987987987988,0.9435899999999998,0.0025851305576314676
0.7997997997997998,0.9439,0.0025865034312755027
0.8008008008008007,0.9442000000000002,0.0026992591576208533
0.8018018018018018,0.94453,0.0027269213409997794
0.8028028028028028,0.9448000000000001,0.0027440845468024782
0.8038038038038038,0.9450900000000001,0.002677106647109884
0.8048048048048048,0.9453299999999999,0.002670224709645241
0.8058058058058059,0.94567,0.002731318362988835
0.8068068068068068,0.9461400000000001,0.002627622499523077
0.8078078078078078,0.9464300000000001,0.0024633513756668855
0.8088088088088088,0.9470400000000001,0.002427426620930079
0.8098098098098098,0.9472200000000001,0.002451448551367132
0.8108108108108109,0.9475999999999999,0.0024425396619093065
0.8118118118118118,0.9479199999999999,0.002451448551367135
0.8128128128128128,0.9485299999999999,0.002496417433042794
0.8138138138138138,0.9490700000000001,0.00237067500935915
0.8148148148148148,0.94945,0.0023871531161615907
0.8158158158158159,0.9496699999999999,0.0022873784120691462
0.8168168168168168,0.95017,0.002278179097437256
0.8178178178178178,0.95053,0.0021591896628133365
0.8188188188188188,0.95075,0.0021303755537463312
0.8198198198198198,0.95102,0.0021353219897710957
0.8208208208208209,0.9515300000000002,0.0020288173895153744
0.8218218218218218,0.9518799999999998,0.0019389687980986088
0.8228228228228228,0.9521599999999999,0.001817800869182331
0.8238238238238238,0.9524199999999998,0.0018082035283673223
0.8248248248248248,0.9526399999999999,0.001786728854639119
0.8258258258258259,0.9533400000000001,0.0019184368636991924
0.8268268268268268,0.9535899999999998,0.0019023406634985276
0.8278278278278278,0.9538800000000002,0.0018653685962833316
0.8288288288288288,0.9543399999999999,0.0018117394956229209
0.8298298298298298,0.9545499999999999,0.0018435021019787374
0.8308308308308309,0.95472,0.001837824801225634
0.8318318318318318,0.9550399999999998,0.0018709355948294936
0.8328328328328328,0.9554100000000002,0.0018796010214936596
0.8338338338338338,0.9556500000000001,0.001924707770026409
0.8348348348348348,0.9559399999999998,0.001990075375456925
0.8358358358358359,0.9564299999999999,0.0019672569735547946
0.8368368368368369,0.9568100000000002,0.0018875645684320354
0.8378378378378378,0.9571900000000001,0.0018811964278086636
0.8388388388388388,0.95733,0.001940128861699674
0.8398398398398398,0.95748,0.0019848425630260877
0.8408408408408409,0.9579700000000001,0.0019084286730187332
0.8418418418418419,0.95835,0.001883746267415011
0.8428428428428428,0.95913,0.0018149655644116142
0.8438438438438438,0.95938,0.0017273100474437125
0.8448448448448448,0.9597400000000003,0.0016853486286225784
0.8458458458458459,0.9600199999999999,0.001680952111156048
0.8468468468468469,0.9602499999999999,0.001610124218810448
0.8478478478478478,0.9604699999999999,0.001641980511455616
0.8488488488488488,0.9609399999999999,0.00162431524033976
0.8498498498498498,0.96137,0.0016081355664246697
0.8508508508508509,0.9615300000000001,0.001552449677123227
0.8518518518518519,0.96172,0.0015587174214718757
0.8528528528528528,0.96211,0.0016213882940245982
0.8538538538538538,0.9626299999999999,0.0016062689687595818
0.8548548548548548,0.9628900000000001,0.0016464810961562821
0.8558558558558559,0.9633200000000001,0.0016369483803712378
0.8568568568568569,0.9637600000000001,0.0016322989922192483
0.8578578578578578,0.9640600000000001,0.0016590358645912355
0.8588588588588588,0.96447,0.001674544714243238
0.8598598598598598,0.9645599999999999,0.0016475436261295109
0.8608608608608609,0.96485,0.0016020299622666139
0.8618618618618619,0.96526,0.0014907716122867436
0.8628628628628628,0.9654299999999999,0.0015119854496654429
0.8638638638638638,0.9656899999999998,0.001464547711752681
0.8648648648648649,0.9660200000000001,0.0014413882197381804
0.8658658658658659,0.9664200000000001,0.001506519166821302
0.8668668668668669,0.9666500000000001,0.0015008331019803727
0.8678678678678678,0.96695,0.0013843771162512172
0.8688688688688688,0.96722,0.0013414917070187114
0.8698698698698699,0.9676899999999999,0.001396746218895897
0.8708708708708709,0.9680099999999999,0.0013575345299475777
0.8718718718718719,0.9682700000000001,0.0013638548309845861
0.8728728728728729,0.96851,0.001254950198215042
0.8738738738738738,0.9686899999999998,0.0012226610323388832
0.8748748748748749,0.9689500000000001,0.0012603570922560226
0.8758758758758759,0.9692000000000001,0.0012821856339859743
0.8768768768768769,0.9693600000000002,0.0012947586647711652
0.8778778778778779,0.9698499999999999,0.0013544371524733163
0.8788788788788788,0.97007,0.0013364505228402658
0.8798798798798799,0.97036,0.0014941218156495925
0.8808808808808809,0.9707399999999998,0.0014520330574749303
0.8818818818818819,0.97101,0.0014074444926887924
0.8828828828828829,0.9711000000000002,0.0014303845636750995
0.8838838838838838,0.9712799999999999,0.0013731715115017533
0.8848848848848849,0.9715400000000001,0.001369087287209988
0.8858858858858859,0.9717699999999999,0.0013198863587445878
0.8868868868868869,0.9720200000000002,0.0012773409881468726
0.8878878878878879,0.9723,0.0012593649193144755
0.8888888888888888,0.97251,0.0012461540835707163
0.8898898898898899,0.9727199999999998,0.0011382442620105745
0.8908908908908909,0.9730999999999999,0.0012361229712289905
0.8918918918918919,0.97349,0.0013634148304899588
0.8928928928928929,0.9737600000000001,0.0012760877712759328
0.8938938938938938,0.9741500000000001,0.0012753430910935203
0.8948948948948949,0.9746599999999999,0.0013440238093129248
0.8958958958958959,0.97485,0.0013177632564311474
0.8968968968968969,0.9751099999999999,0.0012453513560437381
0.8978978978978979,0.97564,0.001287012043455672
0.8988988988988988,0.9758700000000001,0.0012402015965156856
0.8998998998998999,0.97607,0.0012280472303621132
0.9009009009009009,0.97646,0.0011155267813907452
0.9019019019019019,0.9765900000000001,0.001110360301884029
0.9029029029029029,0.9769099999999998,0.0010173003489628762
0.9039039039039038,0.9771000000000001,0.001008959860450344
0.9049049049049049,0.9772500000000001,0.0010082162466455262
0.9059059059059059,0.9777999999999999,0.001078888316740904
0.9069069069069069,0.9780399999999998,0.001071634265969487
0.9079079079079079,0.9783199999999999,0.0011258774356030015
0.9089089089089089,0.9783700000000002,0.0011198660634200834
0.9099099099099099,0.97852,0.0010906878563548804
0.9109109109109109,0.97896,0.0011173182178770824
0.9119119119119119,0.9793700000000001,0.0011189727431890552
0.9129129129129129,0.9796000000000001,0.0011462983904725686
0.9139139139139139,0.98016,0.0010461357464497537
0.914914914914915,0.9804000000000002,0.000980815986819148
0.9159159159159159,0.9806100000000001,0.0009385627309881952
0.9169169169169169,0.9807,0.0009602083107326389
0.9179179179179179,0.9809700000000001,0.0010188719252192608
0.9189189189189189,0.98139,0.0008419619943916752
0.91991991991992,0.9816500000000001,0.0007839005038906426
0.9209209209209209,0.9817800000000002,0.0007743384273042395
0.9219219219219219,0.9820800000000001,0.0008364209466530623
0.9229229229229229,0.9825200000000001,0.0008268010643437897
0.9239239239239239,0.9827600000000001,0.0008546344247688725
0.924924924924925,0.98309,0.0009669022701390241
0.9259259259259259,0.9832200000000002,0.0009713907555664832
0.9269269269269269,0.98357,0.00096648848932618
0.9279279279279279,0.98382,0.0010628264204469203
0.9289289289289289,0.9840199999999999,0.0010562196741208665
0.92992992992993,0.98414,0.001039422916814883
0.9309309309309309,0.9843600000000002,0.0010209799214480125
0.9319319319319319,0.98458,0.0010146920715172706
0.9329329329329329,0.9849600000000001,0.0009830564581955646
0.933933933933934,0.98521,0.0008893255871726686
0.934934934934935,0.98554,0.0008175573374387777
0.9359359359359359,0.9856999999999999,0.0008544003745317474
0.9369369369369369,0.9858300000000002,0.0008497646733066754
0.9379379379379379,0.9860300000000001,0.00083671978583036
0.938938938938939,0.9863499999999998,0.0008546929273136647
0.93993993993994,0.9865700000000001,0.0008173738434767819
0.9409409409409409,0.9869,0.0007974960814950781
0.9419419419419419,0.9872100000000001,0.0007738862965578247
0.9429429429429429,0.9874299999999998,0.0007681796664843256
0.943943943943944,0.9875800000000001,0.0007782030583337526
0.944944944944945,0.9879399999999998,0.000736478105580886
0.9459459459459459,0.98819,0.0007738862965578325
0.9469469469469469,0.9885999999999999,0.0008024961059095608
0.9479479479479479,0.98877,0.0008100000000000018
0.948948948948949,0.9891099999999999,0.0007313685801290751
0.94994994994995,0.9894000000000001,0.0006557438524301939
0.950950950950951,0.9895099999999999,0.0006533758489567805
0.9519519519519519,0.9896900000000002,0.0006441273166075162
0.9529529529529529,0.9898400000000003,0.0006311893535223756
0.953953953953954,0.9900400000000001,0.0006359245238233884
0.954954954954955,0.99021,0.0006977822009767765
0.955955955955956,0.9904299999999999,0.0007457211275000864
0.9569569569569569,0.99063,0.0007483982896827033
0.9579579579579579,0.99099,0.0008572630868059067
0.958958958958959,0.9913599999999999,0.0007889233169326499
0.95995995995996,0.99147,0.0008234682750416259
0.960960960960961,0.9916300000000001,0.0008591274643497437
0.9619619619619619,0.99192,0.000911921049214228
0.9629629629629629,0.9921499999999999,0.0009091204540653602
0.963963963963964,0.99229,0.0008982761268117904
0.964964964964965,0.9925899999999999,0.0008595929269136789
0.965965965965966,0.99272,0.0007652450587883642
0.9669669669669669,0.9930100000000002,0.0007955501241279469
0.9679679679679679,0.99319,0.0008287943049997523
0.968968968968969,0.9934800000000001,0.0008715503427800515
0.96996996996997,0.9937400000000001,0.0008272847151978527
0.970970970970971,0.9939500000000001,0.000813941029804996
0.9719719719719719,0.9943,0.0008160882305241333
0.9729729729729729,0.9945700000000001,0.0008672369918309552
0.973973973973974,0.9947200000000003,0.0008423775875461224
0.974974974974975,0.99488,0.0008726969691708503
0.975975975975976,0.99515,0.0008535221145348208
0.9769769769769769,0.9952,0.0008648699324175796
0.9779779779779779,0.99545,0.0008151686941977157
0.978978978978979,0.9956799999999999,0.0007704544113703187
0.97997997997998,0.9959899999999999,0.0007147726911403238
0.980980980980981,0.9960899999999999,0.0006934695379034232
0.9819819819819819,0.9962199999999999,0.0006749814812274476
0.9829829829829829,0.9966000000000002,0.0005385164807134488
0.983983983983984,0.9967300000000001,0.0004920365840057001
0.984984984984985,0.9968400000000001,0.000527636238330926
0.985985985985986,0.99696,0.0005257375771238042
0.986986986986987,0.9970500000000001,0.0005333854141238007
0.9879879879879879,0.99731,0.0005300000000000078
0.988988988988989,0.9975900000000001,0.0004699999999999922
0.98998998998999,0.99795,0.0004566180022732321
0.990990990990991,0.9981500000000001,0.0003774917217635415
0.991991991991992,0.9985200000000001,0.00032496153618545044
0.992992992992993,0.99875,0.0002837252191822046
0.993993993993994,0.9989100000000002,0.0002879236009777504
0.994994994994995,0.9991900000000001,0.00019723082923316153
0.995995995995996,0.99931,0.0001757839583124924
0.996996996996997,0.9995,0.00019493588689619768
0.997997997997998,0.9996600000000001,0.0001800000000000024
0.998998998998999,0.99983,7.810249675905794e-05
1.0,1.0,0.0


==> plots/AlexNet/Std_AlexNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.01569398606201246,0.0016686521506892864,0.006050689832996231,0.002846998419388396,0.005693996838776798,0.002204684616504133
Adversarial Distance Linf,0.0009189973670909014,0.001470000000000002,0.0,0.0016557173671855724,0.0,0.0019352232224157532
Gradient Norm,4.775227552412984,0.0013524145074643454,2.2286033052702408,0.004168464945276612,0.008336929890553254,0.0016678889873685183
Loss,0.04950856080607556,0.0015788920165736645,0.04220871379770296,0.0015890248582070632,0.00317804971641415,0.0014667689284253416
ML attacker,0.06862628669316134,0.004160472479178307,0.04677711503469553,0.0072308178349685965,0.014330051564288621,0.003999186549679246


==> plots/DenseNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.9978961,0.7229,0.99797046,0.7223,0.5057,0.70704263
Adversarial Distance Linf,0.99922395,0.8293,0.99999,0.82935,0.3308,0.8303801350000002
Adversarial Distance L2,25.55485,0.6308,20.482006,0.61405,0.7219,0.68289773
Adversarial Distance L1,916.0759,0.5933,1008.0936,0.58605,0.7779,0.59183318
Gradient Norm,-0.42363417,0.7329,-0.37672982,0.7322,0.48560000000000003,0.71474359
Loss,-0.0021074247,0.72765,-0.002031652,0.72705,0.4962,0.7103057799999999
ML attacker,0.705162,0.8765625,0.732050673866272,0.8705,0.2092180864351736,0.8778792125570571


==> plots/DenseNet/Mean_DenseNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.99778255,0.7218,0.997932625,0.7214,0.5072,0.7053480425
Adversarial Distance Linf,0.99986307,0.8299,1.0,0.5,0.0,0.8312348325000001
Gradient Norm,-0.44557866,0.7319249999999999,-0.39364646999999997,0.7310000000000001,0.488,0.7130917
Loss,-0.0022200557999999997,0.7267,-0.0020694728500000002,0.7261500000000001,0.4977,0.7086481124999999
ML attacker,0.7380481249999999,0.87646875,0.7555222081184387,0.870375,0.2094782845579078,0.8767177083138609


==> plots/DenseNet/RocGnorm_DenseNet.csv <==
Gradient Norm FPR,Gradient Norm TPR,Gradient Norm TPR STD
0.0,5e-05,5e-05
0.001001001001001001,0.0007,0.0
0.002002002002002002,0.00115,0.00025
0.003003003003003003,0.00155,0.00014999999999999996
0.004004004004004004,0.0019,0.0
0.005005005005005005,0.00245,0.00014999999999999996
0.006006006006006006,0.00265,5.000000000000013e-05
0.007007007007007007,0.0034,0.0
0.008008008008008008,0.00385,4.999999999999992e-05
0.009009009009009009,0.0040999999999999995,0.0002000000000000001
0.01001001001001001,0.0045,0.0002999999999999999
0.011011011011011011,0.0053,0.0002999999999999999
0.012012012012012012,0.0057,0.0002999999999999999
0.013013013013013013,0.006,0.0004000000000000002
0.014014014014014014,0.00695,0.0002499999999999998
0.015015015015015015,0.00745,0.0002500000000000002
0.016016016016016016,0.00835,0.00014999999999999996
0.017017017017017015,0.0088,0.0002999999999999999
0.018018018018018018,0.009049999999999999,0.0003500000000000005
0.01901901901901902,0.00995,0.0003500000000000005
0.02002002002002002,0.0109,0.0008999999999999998
0.02102102102102102,0.0115,0.0007000000000000001
0.022022022022022022,0.0125,0.0004999999999999996
0.023023023023023025,0.01315,0.0005500000000000001
0.024024024024024024,0.0137,0.0007000000000000001
0.025025025025025023,0.0148,0.0005999999999999998
0.026026026026026026,0.016,0.0010000000000000009
0.02702702702702703,0.01655,0.0012500000000000002
0.028028028028028028,0.01735,0.00145
0.029029029029029027,0.0177,0.0016000000000000007
0.03003003003003003,0.0181,0.0017000000000000001
0.031031031031031032,0.01885,0.00145
0.03203203203203203,0.0195,0.0015000000000000013
0.03303303303303303,0.02035,0.0013500000000000005
0.03403403403403403,0.0207,0.0015000000000000013
0.035035035035035036,0.021249999999999998,0.001550000000000001
0.036036036036036036,0.022,0.0013000000000000008
0.037037037037037035,0.0229,0.0011000000000000003
0.03803803803803804,0.0232,0.0013000000000000008
0.03903903903903904,0.02425,0.00115
0.04004004004004004,0.024800000000000003,0.0009999999999999992
0.04104104104104104,0.02645,0.0009500000000000012
0.04204204204204204,0.0267,0.0008999999999999998
0.043043043043043044,0.02715,0.0010499999999999989
0.044044044044044044,0.0286,0.0008000000000000004
0.04504504504504504,0.02905,0.0008500000000000001
0.04604604604604605,0.02985,0.0009500000000000012
0.04704704704704705,0.03075,0.0013499999999999988
0.04804804804804805,0.0311,0.0014999999999999979
0.04904904904904905,0.0318,0.0014000000000000002
0.050050050050050046,0.032799999999999996,0.0014999999999999979
0.05105105105105105,0.0336,0.0015000000000000013
0.05205205205205205,0.03445,0.00145
0.05305305305305305,0.035250000000000004,0.0013500000000000005
0.05405405405405406,0.03635,0.0015500000000000028
0.055055055055055056,0.03735,0.0016499999999999987
0.056056056056056056,0.03835,0.0016499999999999987
0.057057057057057055,0.039650000000000005,0.001749999999999998
0.058058058058058054,0.04095,0.0017500000000000016
0.05905905905905906,0.04165,0.00145
0.06006006006006006,0.0422,0.0013999999999999985
0.06106106106106106,0.0431,0.001899999999999999
0.062062062062062065,0.0435,0.0019999999999999983
0.06306306306306306,0.045200000000000004,0.0024999999999999988
0.06406406406406406,0.046200000000000005,0.0028000000000000004
0.06506506506506507,0.0473,0.0032000000000000015
0.06606606606606606,0.0485,0.0029
0.06706706706706707,0.0495,0.0029
0.06806806806806806,0.05025,0.00255
0.06906906906906907,0.0509,0.002700000000000001
0.07007007007007007,0.0516,0.002799999999999997
0.07107107107107107,0.05255,0.002149999999999999
0.07207207207207207,0.05355,0.002450000000000001
0.07307307307307308,0.0547,0.002700000000000001
0.07407407407407407,0.05665,0.0026499999999999996
0.07507507507507508,0.05745,0.0026499999999999996
0.07607607607607608,0.0592,0.002100000000000001
0.07707707707707707,0.060450000000000004,0.0015499999999999993
0.07807807807807808,0.061,0.001799999999999996
0.07907907907907907,0.0619,0.001899999999999999
0.08008008008008008,0.063,0.0015000000000000013
0.08108108108108109,0.06405,0.001349999999999997
0.08208208208208208,0.06525,0.0011499999999999982
0.08308308308308308,0.06655,0.0012500000000000011
0.08408408408408408,0.06755,0.0016499999999999987
0.08508508508508508,0.0689,0.0020000000000000018
0.08608608608608609,0.07005,0.0018500000000000044
0.08708708708708708,0.07115,0.0017500000000000016
0.08808808808808809,0.07275000000000001,0.0015500000000000028
0.0890890890890891,0.07444999999999999,0.00145
0.09009009009009009,0.07600000000000001,0.0011999999999999997
0.09109109109109109,0.0772,0.001899999999999999
0.0920920920920921,0.0779,0.0017000000000000001
0.09309309309309309,0.07919999999999999,0.0014999999999999944
0.0940940940940941,0.08,0.0012999999999999956
0.09509509509509509,0.0814,0.0011000000000000038
0.0960960960960961,0.08324999999999999,0.0008499999999999966
0.0970970970970971,0.08460000000000001,0.0008000000000000021
0.0980980980980981,0.08574999999999999,0.000449999999999999
0.0990990990990991,0.08725,0.00034999999999999615
0.10010010010010009,0.0879,0.00030000000000000165
0.1011011011011011,0.0891,0.0003999999999999976
0.1021021021021021,0.09065000000000001,5.000000000000143e-05
0.1031031031031031,0.09165000000000001,5.000000000000143e-05
0.1041041041041041,0.09234999999999999,5.000000000000143e-05
0.10510510510510511,0.09445,0.0002500000000000002
0.1061061061061061,0.0959,0.00020000000000000573
0.10710710710710711,0.09709999999999999,0.00030000000000000165
0.10810810810810811,0.098,0.0001999999999999988
0.1091091091091091,0.0987,0.0
0.11011011011011011,0.10005,0.00014999999999999736
0.1111111111111111,0.1013,0.00010000000000000286
0.11211211211211211,0.1028,0.0003999999999999976
0.11311311311311312,0.104,0.0005000000000000004
0.11411411411411411,0.1053,0.0006999999999999992
0.11511511511511512,0.1062,0.00010000000000000286
0.11611611611611611,0.10855000000000001,5.000000000000143e-05
0.11711711711711711,0.11030000000000001,0.0005999999999999964
0.11811811811811812,0.1117,0.0
0.11911911911911911,0.1122,0.0001999999999999988
0.12012012012012012,0.11395,0.000449999999999999
0.12112112112112113,0.11605,0.0002500000000000002
0.12212212212212212,0.1176,0.00010000000000000286
0.12312312312312312,0.11860000000000001,0.0001999999999999988
0.12412412412412413,0.11945,0.0003500000000000031
0.12512512512512514,0.1214,0.0005000000000000004
0.12612612612612611,0.12325,0.0009499999999999995
0.12712712712712712,0.1239,0.000899999999999998
0.12812812812812813,0.1255,0.0007999999999999952
0.12912912912912913,0.12774999999999997,0.0006499999999999978
0.13013013013013014,0.12895,0.0010499999999999954
0.13113113113113112,0.13005,0.0009500000000000064
0.13213213213213212,0.13105,0.0010499999999999954
0.13313313313313313,0.13205,0.0009500000000000064
0.13413413413413414,0.1351,0.00040000000000001146
0.13513513513513514,0.13740000000000002,0.0006000000000000033
0.13613613613613612,0.13985,0.00045000000000000595
0.13713713713713713,0.1417,0.0002999999999999947
0.13813813813813813,0.14429999999999998,0.00019999999999999185
0.13913913913913914,0.1456,0.00020000000000000573
0.14014014014014015,0.1472,9.999999999998899e-05
0.14114114114114115,0.14875,0.0006499999999999978
0.14214214214214213,0.1503,0.0
0.14314314314314314,0.1522,0.0002999999999999947
0.14414414414414414,0.1538,0.0007999999999999952
0.14514514514514515,0.156,0.00040000000000001146
0.14614614614614616,0.15685,0.0004499999999999921
0.14714714714714713,0.15795,0.00045000000000000595
0.14814814814814814,0.15949999999999998,0.0003999999999999976
0.14914914914914915,0.16125,0.0005499999999999949
0.15015015015015015,0.162,0.0007999999999999952
0.15115115115115116,0.16265000000000002,0.0008500000000000035
0.15215215215215216,0.16355,0.0009500000000000064
0.15315315315315314,0.16735,0.0008499999999999897
0.15415415415415415,0.16849999999999998,0.0011000000000000038
0.15515515515515516,0.16999999999999998,0.0013000000000000095
0.15615615615615616,0.1713,0.000899999999999998
0.15715715715715717,0.17325000000000002,0.0015500000000000097
0.15815815815815815,0.17454999999999998,0.0016499999999999987
0.15915915915915915,0.17509999999999998,0.001899999999999999
0.16016016016016016,0.17745,0.0015499999999999958
0.16116116116116116,0.1784,0.0015999999999999903
0.16216216216216217,0.18035,0.0012500000000000011
0.16316316316316315,0.18255,0.0019499999999999934
0.16416416416416416,0.1845,0.001799999999999996
0.16516516516516516,0.1874,0.0023000000000000104
0.16616616616616617,0.18969999999999998,0.0021999999999999936
0.16716716716716717,0.19069999999999998,0.0021999999999999936
0.16816816816816815,0.19219999999999998,0.0016999999999999932
0.16916916916916916,0.19405,0.0015499999999999958
0.17017017017017017,0.19575,0.0020499999999999963
0.17117117117117117,0.19875,0.0017500000000000016
0.17217217217217218,0.19995000000000002,0.002149999999999999
0.17317317317317318,0.20095,0.002250000000000002
0.17417417417417416,0.20335,0.00134999999999999
0.17517517517517517,0.2047,0.0015000000000000013
0.17617617617617617,0.20695000000000002,0.001350000000000004
0.17717717717717718,0.21025,0.0015499999999999958
0.1781781781781782,0.21184999999999998,0.001350000000000004
0.17917917917917917,0.2137,0.0010000000000000009
0.18018018018018017,0.2162,0.0007000000000000062
0.18118118118118118,0.21885,0.0007500000000000007
0.18218218218218218,0.22085,0.0011499999999999982
0.1831831831831832,0.22260000000000002,0.0011999999999999927
0.1841841841841842,0.22494999999999998,0.0011499999999999982
0.18518518518518517,0.2262,0.0011999999999999927
0.18618618618618618,0.22799999999999998,0.000899999999999998
0.1871871871871872,0.22935,0.0002500000000000002
0.1881881881881882,0.23225,0.0005500000000000088
0.1891891891891892,0.23375,0.0003500000000000031
0.19019019019019018,0.2368,0.0
0.19119119119119118,0.23865,0.00015000000000001124
0.1921921921921922,0.23965,0.0003499999999999892
0.1931931931931932,0.24205,0.0005500000000000088
0.1941941941941942,0.2444,0.0007000000000000062
0.19519519519519518,0.2455,0.0003999999999999976
0.1961961961961962,0.247,9.999999999998899e-05
0.1971971971971972,0.2487,0.0005000000000000004
0.1981981981981982,0.25165000000000004,0.0008499999999999897
0.1991991991991992,0.25315,0.0010499999999999954
0.20020020020020018,0.2572,0.0005999999999999894
0.2012012012012012,0.25845,4.999999999999449e-05
0.2022022022022022,0.25985,5.000000000002225e-05
0.2032032032032032,0.26105,4.999999999999449e-05
0.2042042042042042,0.26325,0.0005499999999999949
0.20520520520520522,0.26444999999999996,0.0002500000000000002
0.2062062062062062,0.26685000000000003,5.000000000002225e-05
0.2072072072072072,0.26975,0.00035000000000001696
0.2082082082082082,0.27144999999999997,5.000000000002225e-05
0.2092092092092092,0.27425,0.0002500000000000002
0.21021021021021022,0.27625,4.999999999999449e-05
0.2112112112112112,0.27815,0.0005499999999999949
0.2122122122122122,0.28295000000000003,0.0003499999999999892
0.2132132132132132,0.28500000000000003,0.00010000000000001674
0.21421421421421422,0.28795000000000004,0.00015000000000001124
0.21521521521521522,0.29035,0.0002500000000000002
0.21621621621621623,0.29365,4.999999999999449e-05
0.2172172172172172,0.2962,0.00010000000000001674
0.2182182182182182,0.29925,0.00015000000000001124
0.21921921921921922,0.30105000000000004,0.0002500000000000002
0.22022022022022023,0.30345,0.0002500000000000002
0.22122122122122123,0.3059,0.0
0.2222222222222222,0.30965,0.0006500000000000117
0.22322322322322322,0.3126,0.0002999999999999947
0.22422422422422422,0.31595,0.00014999999999998348
0.22522522522522523,0.31665,4.999999999999449e-05
0.22622622622622623,0.32220000000000004,0.0007000000000000062
0.2272272272272272,0.3238,0.0007999999999999952
0.22822822822822822,0.32605,0.0009500000000000064
0.22922922922922923,0.32745,0.0009500000000000064
0.23023023023023023,0.3296,0.0015000000000000013
0.23123123123123124,0.33330000000000004,0.0012000000000000066
0.23223223223223222,0.33455,0.0012500000000000011
0.23323323323323322,0.33615,0.0011499999999999844
0.23423423423423423,0.33825,0.0008500000000000174
0.23523523523523523,0.34135000000000004,0.0011500000000000121
0.23623623623623624,0.34535,0.0011499999999999844
0.23723723723723725,0.3487,0.0015999999999999903
0.23823823823823823,0.3505,0.0015000000000000013
0.23923923923923923,0.3523,0.0016999999999999793
0.24024024024024024,0.35555,0.0010499999999999954
0.24124124124124124,0.3591,0.0007000000000000062
0.24224224224224225,0.36214999999999997,0.00015000000000001124
0.24324324324324323,0.364,9.999999999998899e-05
0.24424424424424424,0.36665000000000003,0.0003499999999999892
0.24524524524524524,0.3691,0.0003999999999999837
0.24624624624624625,0.3729,0.00020000000000000573
0.24724724724724725,0.37635,4.999999999999449e-05
0.24824824824824826,0.37795,0.0002500000000000002
0.24924924924924924,0.38134999999999997,5.000000000002225e-05
0.2502502502502503,0.3849,0.00010000000000001674
0.25125125125125125,0.387,0.0002999999999999947
0.25225225225225223,0.39144999999999996,0.0006500000000000117
0.25325325325325326,0.39295,0.0009499999999999786
0.25425425425425424,0.39595,0.0018499999999999905
0.2552552552552553,0.39975,0.0010499999999999954
0.25625625625625625,0.40149999999999997,0.0011000000000000176
0.25725725725725723,0.40565,0.00045000000000000595
0.25825825825825827,0.40754999999999997,0.0005500000000000227
0.25925925925925924,0.4113,0.0006999999999999784
0.2602602602602603,0.41535,0.00045000000000000595
0.26126126126126126,0.41795000000000004,0.0006500000000000117
0.26226226226226224,0.42195,0.0008500000000000174
0.26326326326326327,0.42495,0.0008500000000000174
0.26426426426426425,0.42615000000000003,0.0010500000000000231
0.2652652652652653,0.42879999999999996,0.0012999999999999956
0.26626626626626626,0.43115000000000003,0.0019499999999999795
0.26726726726726724,0.43220000000000003,0.001899999999999985
0.2682682682682683,0.43510000000000004,0.001799999999999996
0.26926926926926925,0.43805,0.0019500000000000073
0.2702702702702703,0.44020000000000004,0.001799999999999996
0.27127127127127126,0.4423,0.0012999999999999956
0.27227227227227224,0.44565,0.0019500000000000073
0.2732732732732733,0.44775,0.0024500000000000077
0.27427427427427425,0.4508,0.0022000000000000075
0.2752752752752753,0.45494999999999997,0.002150000000000013
0.27627627627627627,0.45675,0.0020499999999999963
0.2772772772772773,0.45940000000000003,0.001799999999999996
0.2782782782782783,0.4618,0.0015000000000000013
0.27927927927927926,0.4639,0.001600000000000018
0.2802802802802803,0.46695,0.0017500000000000016
0.28128128128128127,0.47045,0.0020499999999999963
0.2822822822822823,0.47304999999999997,0.002250000000000002
0.2832832832832833,0.4767,0.0019000000000000128
0.28428428428428426,0.47909999999999997,0.001700000000000007
0.2852852852852853,0.48109999999999997,0.0022000000000000075
0.2862862862862863,0.4827,0.0020000000000000018
0.2872872872872873,0.48375,0.002250000000000002
0.2882882882882883,0.4865,0.0020000000000000018
0.28928928928928926,0.49,0.0024000000000000132
0.2902902902902903,0.49325,0.0020499999999999963
0.2912912912912913,0.49705,0.0025499999999999967
0.2922922922922923,0.5,0.0020000000000000018
0.2932932932932933,0.50255,0.0020500000000000518
0.29429429429429427,0.508,0.0029000000000000137
0.2952952952952953,0.51,0.0030000000000000027
0.2962962962962963,0.51225,0.003149999999999986
0.2972972972972973,0.5156499999999999,0.0029499999999999527
0.2982982982982983,0.51745,0.003049999999999997
0.29929929929929927,0.5216000000000001,0.003200000000000036
0.3003003003003003,0.5233,0.0040000000000000036
0.3013013013013013,0.5263500000000001,0.0045499999999999985
0.3023023023023023,0.529,0.0049000000000000155
0.3033033033033033,0.5313,0.0048000000000000265
0.30430430430430433,0.5338499999999999,0.0047499999999999765
0.3053053053053053,0.53575,0.005250000000000032
0.3063063063063063,0.53885,0.005949999999999955
0.3073073073073073,0.54065,0.005950000000000011
0.3083083083083083,0.5423,0.005499999999999949
0.30930930930930933,0.5463,0.0049000000000000155
0.3103103103103103,0.54915,0.0043500000000000205
0.3113113113113113,0.5540499999999999,0.0036499999999999866
0.3123123123123123,0.5582,0.0030999999999999917
0.3133133133133133,0.56175,0.002950000000000008
0.31431431431431434,0.5661499999999999,0.0024500000000000077
0.3153153153153153,0.5709,0.002599999999999991
0.3163163163163163,0.57485,0.003249999999999975
0.3173173173173173,0.5787,0.003500000000000003
0.3183183183183183,0.5804499999999999,0.0034500000000000086
0.31931931931931934,0.5827,0.0036000000000000476
0.3203203203203203,0.5849500000000001,0.0036499999999999866
0.3213213213213213,0.58725,0.0034500000000000086
0.32232232232232233,0.5885,0.0038000000000000256
0.3233233233233233,0.58955,0.003950000000000009
0.32432432432432434,0.5925,0.003500000000000003
0.3253253253253253,0.5955,0.0040999999999999925
0.3263263263263263,0.5987,0.0040000000000000036
0.32732732732732733,0.6019000000000001,0.003599999999999992
0.3283283283283283,0.60355,0.0035499999999999976
0.32932932932932935,0.6076999999999999,0.003500000000000003
0.3303303303303303,0.6103000000000001,0.003400000000000014
0.3313313313313313,0.61305,0.003750000000000031
0.33233233233233234,0.6153500000000001,0.0039499999999999535
0.3333333333333333,0.62075,0.004249999999999976
0.33433433433433435,0.625,0.0037000000000000366
0.3353353353353353,0.6283,0.0040999999999999925
0.3363363363363363,0.6313500000000001,0.0035499999999999976
0.33733733733733734,0.6334,0.004300000000000026
0.3383383383383383,0.63605,0.004249999999999976
0.33933933933933935,0.63905,0.004650000000000043
0.34034034034034033,0.6418,0.0049000000000000155
0.34134134134134136,0.64445,0.00495000000000001
0.34234234234234234,0.6472,0.0048000000000000265
0.3433433433433433,0.65015,0.004650000000000043
0.34434434434434436,0.6552,0.005099999999999993
0.34534534534534533,0.65805,0.005049999999999999
0.34634634634634637,0.66025,0.005049999999999999
0.34734734734734735,0.6635500000000001,0.00545000000000001
0.3483483483483483,0.6658,0.005100000000000049
0.34934934934934936,0.66815,0.00495000000000001
0.35035035035035034,0.6714,0.0049000000000000155
0.35135135135135137,0.67595,0.0047499999999999765
0.35235235235235235,0.67795,0.0045499999999999985
0.3533533533533533,0.6799999999999999,0.004599999999999993
0.35435435435435436,0.6826000000000001,0.004400000000000015
0.35535535535535534,0.68425,0.0045499999999999985
0.3563563563563564,0.6870499999999999,0.0034500000000000086
0.35735735735735735,0.68955,0.00385000000000002
0.35835835835835833,0.69475,0.003950000000000009
0.35935935935935936,0.6973499999999999,0.0044500000000000095
0.36036036036036034,0.70005,0.004049999999999998
0.3613613613613614,0.7023999999999999,0.003699999999999981
0.36236236236236236,0.7051499999999999,0.0034500000000000086
0.36336336336336333,0.70845,0.002950000000000008
0.36436436436436437,0.7112499999999999,0.0031500000000000417
0.36536536536536535,0.71315,0.0028499999999999637
0.3663663663663664,0.71475,0.0025499999999999967
0.36736736736736736,0.71715,0.002950000000000008
0.3683683683683684,0.7198,0.0031999999999999806
0.36936936936936937,0.72185,0.003349999999999964
0.37037037037037035,0.7236,0.00269999999999998
0.3713713713713714,0.7262,0.003200000000000036
0.37237237237237236,0.7294,0.003100000000000047
0.3733733733733734,0.73115,0.002950000000000008
0.3743743743743744,0.7331000000000001,0.00269999999999998
0.37537537537537535,0.736,0.0022999999999999687
0.3763763763763764,0.7395,0.0015000000000000013
0.37737737737737737,0.7418,0.0018000000000000238
0.3783783783783784,0.7446,0.0009000000000000119
0.3793793793793794,0.7462,0.0010999999999999899
0.38038038038038036,0.74875,0.0017499999999999738
0.3813813813813814,0.75205,0.0010499999999999954
0.38238238238238237,0.7565,0.0008999999999999564
0.3833833833833834,0.75885,0.0005499999999999949
0.3843843843843844,0.7624500000000001,0.00045000000000000595
0.38538538538538536,0.7649999999999999,0.0005999999999999894
0.3863863863863864,0.7671,0.00039999999999995595
0.38738738738738737,0.7701,0.0008000000000000229
0.3883883883883884,0.7723,0.0011999999999999789
0.3893893893893894,0.7748999999999999,0.0013000000000000234
0.39039039039039036,0.7782,0.0010000000000000009
0.3913913913913914,0.78095,0.0015499999999999958
0.3923923923923924,0.7826500000000001,0.0015499999999999958
0.3933933933933934,0.7847,0.0013000000000000234
0.3943943943943944,0.7875,0.0010999999999999899
0.39539539539539537,0.78855,0.0009500000000000064
0.3963963963963964,0.79115,0.0007500000000000284
0.3973973973973974,0.7929,0.0010000000000000009
0.3983983983983984,0.7954,0.0008000000000000229
0.3993993993993994,0.7982,0.0005999999999999894
0.40040040040040037,0.8006,0.0009000000000000119
0.4014014014014014,0.80475,0.0010499999999999954
0.4024024024024024,0.8069500000000001,0.0008499999999999619
0.4034034034034034,0.8089,0.00040000000000001146
0.4044044044044044,0.8097000000000001,0.00040000000000001146
0.40540540540540543,0.81165,0.00014999999999998348
0.4064064064064064,0.8142,9.999999999998899e-05
0.4074074074074074,0.8160000000000001,0.0001000000000000445
0.4084084084084084,0.81635,0.00014999999999998348
0.4094094094094094,0.8175,0.00039999999999995595
0.41041041041041043,0.82005,0.0005499999999999949
0.4114114114114114,0.8209500000000001,0.000749999999999973
0.4124124124124124,0.8234,0.0007000000000000339
0.4134134134134134,0.8255,0.0010999999999999899
0.4144144144144144,0.82775,0.00045000000000000595
0.41541541541541543,0.8299000000000001,0.0005000000000000004
0.4164164164164164,0.8311,0.0005999999999999894
0.4174174174174174,0.8344,0.0008000000000000229
0.4184184184184184,0.8363499999999999,0.00045000000000000595
0.4194194194194194,0.83815,0.00035000000000001696
0.42042042042042044,0.83995,0.00024999999999997247
0.4214214214214214,0.8424,0.0005000000000000004
0.4224224224224224,0.8458,0.0
0.42342342342342343,0.8482000000000001,0.0005999999999999894
0.4244244244244244,0.8504,0.0010999999999999899
0.42542542542542544,0.85275,0.0012499999999999734
0.4264264264264264,0.85585,0.0014499999999999513
0.4274274274274274,0.8569,0.0012999999999999678
0.42842842842842843,0.8596999999999999,0.0014000000000000123
0.4294294294294294,0.861,0.0017000000000000348
0.43043043043043044,0.863,0.0022999999999999687
0.4314314314314314,0.8655999999999999,0.0023000000000000242
0.43243243243243246,0.86785,0.0021499999999999853
0.43343343343343343,0.87025,0.002950000000000008
0.4344344344344344,0.8714,0.003200000000000036
0.43543543543543545,0.8739,0.0030999999999999917
0.4364364364364364,0.8755,0.002799999999999969
0.43743743743743746,0.8775999999999999,0.002799999999999969
0.43843843843843844,0.88,0.0031999999999999806
0.4394394394394394,0.8818999999999999,0.003500000000000003
0.44044044044044045,0.88325,0.003249999999999975
0.44144144144144143,0.8854500000000001,0.0035499999999999976
0.44244244244244246,0.88595,0.0036499999999999866
0.44344344344344344,0.8867,0.003500000000000003
0.4444444444444444,0.8876999999999999,0.003500000000000003
0.44544544544544545,0.8899999999999999,0.003599999999999992
0.44644644644644643,0.891,0.003500000000000003
0.44744744744744747,0.8926000000000001,0.003699999999999981
0.44844844844844844,0.8937999999999999,0.003699999999999981
0.4494494494494494,0.8956999999999999,0.003599999999999992
0.45045045045045046,0.8982,0.0032999999999999696
0.45145145145145144,0.90015,0.003750000000000031
0.45245245245245247,0.90245,0.0035499999999999976
0.45345345345345345,0.9035500000000001,0.0032500000000000306
0.4544544544544544,0.90505,0.003149999999999986
0.45545545545545546,0.90755,0.003149999999999986
0.45645645645645644,0.91005,0.003049999999999997
0.4574574574574575,0.911,0.003300000000000025
0.45845845845845845,0.9123,0.0036000000000000476
0.45945945945945943,0.91335,0.00385000000000002
0.46046046046046046,0.9151,0.0038000000000000256
0.46146146146146144,0.9160999999999999,0.003699999999999981
0.4624624624624625,0.9177500000000001,0.0031500000000000417
0.46346346346346345,0.9191,0.0030000000000000027
0.46446446446446443,0.91975,0.002950000000000008
0.46546546546546547,0.92075,0.0027499999999999747
0.46646646646646645,0.9221,0.0029000000000000137
0.4674674674674675,0.9234,0.0030000000000000027
0.46846846846846846,0.9247,0.0031999999999999806
0.4694694694694695,0.92635,0.002950000000000008
0.47047047047047047,0.9275,0.0030000000000000027
0.47147147147147145,0.9293,0.0029000000000000137
0.4724724724724725,0.9305,0.0031999999999999806
0.47347347347347346,0.93205,0.003049999999999997
0.4744744744744745,0.9332,0.0031999999999999806
0.4754754754754755,0.9338,0.0030999999999999917
0.47647647647647645,0.93545,0.003149999999999986
0.4774774774774775,0.93705,0.003049999999999997
0.47847847847847846,0.93885,0.0025499999999999967
0.4794794794794795,0.9399500000000001,0.0025499999999999967
0.4804804804804805,0.9407000000000001,0.0024000000000000132
0.48148148148148145,0.94185,0.0021499999999999853
0.4824824824824825,0.9431,0.0021000000000000463
0.48348348348348347,0.94475,0.0018500000000000183
0.4844844844844845,0.94575,0.0022499999999999742
0.4854854854854855,0.9465,0.0023999999999999577
0.48648648648648646,0.9470000000000001,0.0024000000000000132
0.4874874874874875,0.94815,0.0021500000000000408
0.48848848848848847,0.9491,0.0019999999999999463
0.4894894894894895,0.9518,0.0011999999999999789
0.4904904904904905,0.9529000000000001,0.0013000000000000234
0.49149149149149146,0.9545,0.0011999999999999789
0.4924924924924925,0.9557,0.0012999999999999678
0.4934934934934935,0.95685,0.0009500000000000064
0.4944944944944945,0.9578,0.0008000000000000229
0.4954954954954955,0.95895,0.0010499999999999954
0.4964964964964965,0.9597,0.0010999999999999899
0.4974974974974975,0.96075,0.0008500000000000174
0.4984984984984985,0.9619,0.0008000000000000229
0.4994994994994995,0.9626,0.0009000000000000119
0.5005005005005005,0.9633,0.0010999999999999899
0.5015015015015015,0.96475,0.0009500000000000064
0.5025025025025025,0.9659,0.0007000000000000339
0.5035035035035035,0.9667,0.0009000000000000119
0.5045045045045045,0.9675,0.0005999999999999894
0.5055055055055055,0.9681500000000001,0.0006499999999999839
0.5065065065065065,0.9691000000000001,0.0006999999999999784
0.5075075075075075,0.9698,0.0008000000000000229
0.5085085085085085,0.9702999999999999,0.0006999999999999784
0.5095095095095095,0.97085,0.0005499999999999949
0.5105105105105106,0.9715,0.0005000000000000004
0.5115115115115115,0.97185,0.00014999999999998348
0.5125125125125125,0.97275,0.00024999999999997247
0.5135135135135135,0.97365,4.999999999999449e-05
0.5145145145145145,0.9745,9.999999999998899e-05
0.5155155155155156,0.97515,4.999999999999449e-05
0.5165165165165165,0.97565,4.999999999999449e-05
0.5175175175175175,0.9767,0.00019999999999997797
0.5185185185185185,0.97775,0.0007500000000000284
0.5195195195195195,0.9781,0.0006999999999999784
0.5205205205205206,0.97915,0.0005499999999999949
0.5215215215215215,0.9797,0.0005000000000000004
0.5225225225225225,0.9802500000000001,0.0005499999999999949
0.5235235235235235,0.9808,0.0008000000000000229
0.5245245245245245,0.9815,0.0009000000000000119
0.5255255255255256,0.98175,0.0008500000000000174
0.5265265265265265,0.9822,0.0007999999999999674
0.5275275275275275,0.983,0.0008000000000000229
0.5285285285285285,0.98335,0.0009499999999999509
0.5295295295295295,0.9839,0.0010999999999999899
0.5305305305305306,0.98455,0.0009500000000000064
0.5315315315315315,0.98475,0.0008500000000000174
0.5325325325325325,0.98525,0.0006499999999999839
0.5335335335335335,0.9855,0.0006999999999999784
0.5345345345345345,0.9859,0.0009000000000000119
0.5355355355355356,0.9865,0.0010999999999999899
0.5365365365365365,0.98695,0.0008500000000000174
0.5375375375375375,0.98705,0.0008500000000000174
0.5385385385385385,0.9874,0.0011000000000000454
0.5395395395395395,0.9876,0.0010000000000000009
0.5405405405405406,0.9879,0.0009000000000000119
0.5415415415415415,0.9881,0.0009000000000000119
0.5425425425425425,0.9883,0.0010000000000000009
0.5435435435435435,0.9886,0.0009000000000000119
0.5445445445445445,0.98895,0.0009500000000000064
0.5455455455455456,0.9894499999999999,0.0009499999999999509
0.5465465465465466,0.9895499999999999,0.0008499999999999619
0.5475475475475475,0.98965,0.0009500000000000064
0.5485485485485485,0.9899,0.0008000000000000229
0.5495495495495496,0.99005,0.0007500000000000284
0.5505505505505506,0.9902,0.0006999999999999784
0.5515515515515516,0.9904999999999999,0.0006999999999999784
0.5525525525525525,0.9906999999999999,0.0005999999999999894
0.5535535535535535,0.9908999999999999,0.0005000000000000004
0.5545545545545546,0.99105,0.0005499999999999949
0.5555555555555556,0.9913000000000001,0.0005000000000000004
0.5565565565565566,0.9916499999999999,0.000749999999999973
0.5575575575575575,0.99205,0.0006500000000000394
0.5585585585585585,0.9922500000000001,0.0005499999999999949
0.5595595595595596,0.9926999999999999,0.0005000000000000004
0.5605605605605606,0.9929,0.00039999999999995595
0.5615615615615616,0.9931,0.00029999999999996696
0.5625625625625625,0.9933000000000001,0.00020000000000003348
0.5635635635635635,0.9937,0.00019999999999997797
0.5645645645645646,0.9938,9.999999999998899e-05
0.5655655655655656,0.9938,9.999999999998899e-05
0.5665665665665666,0.99405,0.00014999999999998348
0.5675675675675675,0.99415,4.999999999999449e-05
0.5685685685685685,0.9944500000000001,0.000150000000000039
0.5695695695695696,0.9944999999999999,0.0001000000000000445
0.5705705705705706,0.9946,0.0
0.5715715715715716,0.99485,0.00014999999999998348
0.5725725725725725,0.99495,4.999999999999449e-05
0.5735735735735735,0.99505,4.999999999999449e-05
0.5745745745745746,0.9951,0.0
0.5755755755755756,0.99545,5.0000000000050004e-05
0.5765765765765766,0.9959,0.00019999999999997797
0.5775775775775776,0.99605,0.00034999999999996145
0.5785785785785785,0.9962500000000001,0.000250000000000028
0.5795795795795796,0.9964,0.00020000000000003348
0.5805805805805806,0.99655,0.000150000000000039
0.5815815815815816,0.99665,0.000250000000000028
0.5825825825825826,0.9966999999999999,0.00030000000000002247
0.5835835835835835,0.9968,0.00029999999999996696
0.5845845845845846,0.99695,0.00024999999999997247
0.5855855855855856,0.99705,0.00014999999999998348
0.5865865865865866,0.9971,9.999999999998899e-05
0.5875875875875876,0.99725,4.999999999999449e-05
0.5885885885885885,0.9973,9.999999999998899e-05
0.5895895895895896,0.9973,9.999999999998899e-05
0.5905905905905906,0.99735,4.999999999999449e-05
0.5915915915915916,0.9974000000000001,0.0001000000000000445
0.5925925925925926,0.99745,0.000150000000000039
0.5935935935935935,0.9975499999999999,0.000150000000000039
0.5945945945945946,0.99765,4.999999999999449e-05
0.5955955955955956,0.9977,9.999999999998899e-05
0.5965965965965966,0.9977,9.999999999998899e-05
0.5975975975975976,0.99775,0.00014999999999998348
0.5985985985985985,0.99775,0.00014999999999998348
0.5995995995995996,0.99775,0.00014999999999998348
0.6006006006006006,0.9979,9.999999999998899e-05
0.6016016016016016,0.9979,9.999999999998899e-05
0.6026026026026026,0.9979,9.999999999998899e-05
0.6036036036036035,0.99795,0.00014999999999998348
0.6046046046046046,0.998,0.00019999999999997797
0.6056056056056056,0.99805,0.00024999999999997247
0.6066066066066066,0.9981500000000001,0.00035000000000001696
0.6076076076076076,0.9983,0.00030000000000002247
0.6086086086086087,0.9983500000000001,0.00035000000000001696
0.6096096096096096,0.9984,0.00040000000000001146
0.6106106106106106,0.9984999999999999,0.00030000000000002247
0.6116116116116116,0.9985999999999999,0.00030000000000002247
0.6126126126126126,0.9985999999999999,0.00030000000000002247
0.6136136136136137,0.99865,0.00035000000000001696
0.6146146146146146,0.99865,0.00035000000000001696
0.6156156156156156,0.9986999999999999,0.00040000000000001146
0.6166166166166166,0.9986999999999999,0.00040000000000001146
0.6176176176176176,0.99875,0.00045000000000000595
0.6186186186186187,0.99875,0.00045000000000000595
0.6196196196196196,0.99875,0.00045000000000000595
0.6206206206206206,0.99885,0.00034999999999996145
0.6216216216216216,0.9989,0.00029999999999996696
0.6226226226226226,0.9989,0.00029999999999996696
0.6236236236236237,0.99895,0.00024999999999997247
0.6246246246246246,0.99895,0.00024999999999997247
0.6256256256256256,0.99895,0.00024999999999997247
0.6266266266266266,0.999,0.00019999999999997797
0.6276276276276276,0.999,0.00019999999999997797
0.6286286286286287,0.99905,0.00014999999999998348
0.6296296296296297,0.99905,0.00014999999999998348
0.6306306306306306,0.99905,0.00014999999999998348
0.6316316316316316,0.99905,0.00014999999999998348
0.6326326326326326,0.99915,0.00014999999999998348
0.6336336336336337,0.99915,0.00014999999999998348
0.6346346346346347,0.99915,0.00014999999999998348
0.6356356356356356,0.99915,0.00014999999999998348
0.6366366366366366,0.99915,0.00014999999999998348
0.6376376376376376,0.99915,0.00014999999999998348
0.6386386386386387,0.9992,9.999999999998899e-05
0.6396396396396397,0.9992,9.999999999998899e-05
0.6406406406406406,0.9992,9.999999999998899e-05
0.6416416416416416,0.99925,0.00014999999999998348
0.6426426426426426,0.99925,0.00014999999999998348
0.6436436436436437,0.99925,0.00014999999999998348
0.6446446446446447,0.99925,0.00014999999999998348
0.6456456456456456,0.99925,0.00014999999999998348
0.6466466466466466,0.99925,0.00014999999999998348
0.6476476476476476,0.99925,0.00014999999999998348
0.6486486486486487,0.99925,0.00014999999999998348
0.6496496496496497,0.99925,0.00014999999999998348
0.6506506506506506,0.99925,0.00014999999999998348
0.6516516516516516,0.99925,0.00014999999999998348
0.6526526526526526,0.9993,9.999999999998899e-05
0.6536536536536537,0.9993,9.999999999998899e-05
0.6546546546546547,0.9993,9.999999999998899e-05
0.6556556556556556,0.9993,9.999999999998899e-05
0.6566566566566566,0.9993,9.999999999998899e-05
0.6576576576576576,0.9993,9.999999999998899e-05
0.6586586586586587,0.9993,9.999999999998899e-05
0.6596596596596597,0.9993,9.999999999998899e-05
0.6606606606606606,0.9993,9.999999999998899e-05
0.6616616616616616,0.9993,9.999999999998899e-05
0.6626626626626626,0.9993,9.999999999998899e-05
0.6636636636636637,0.9993,9.999999999998899e-05
0.6646646646646647,0.99935,4.999999999999449e-05
0.6656656656656657,0.99935,4.999999999999449e-05
0.6666666666666666,0.99935,4.999999999999449e-05
0.6676676676676676,0.99935,4.999999999999449e-05
0.6686686686686687,0.99935,4.999999999999449e-05
0.6696696696696697,0.99935,4.999999999999449e-05
0.6706706706706707,0.99935,4.999999999999449e-05
0.6716716716716716,0.99935,4.999999999999449e-05
0.6726726726726726,0.99935,4.999999999999449e-05
0.6736736736736737,0.99935,4.999999999999449e-05
0.6746746746746747,0.99935,4.999999999999449e-05
0.6756756756756757,0.99935,4.999999999999449e-05
0.6766766766766766,0.99935,4.999999999999449e-05
0.6776776776776777,0.99935,4.999999999999449e-05
0.6786786786786787,0.99935,4.999999999999449e-05
0.6796796796796797,0.99935,4.999999999999449e-05
0.6806806806806807,0.99935,4.999999999999449e-05
0.6816816816816816,0.99935,4.999999999999449e-05
0.6826826826826827,0.99935,4.999999999999449e-05
0.6836836836836837,0.99935,4.999999999999449e-05
0.6846846846846847,0.99935,4.999999999999449e-05
0.6856856856856857,0.99935,4.999999999999449e-05
0.6866866866866866,0.99935,4.999999999999449e-05
0.6876876876876877,0.99935,4.999999999999449e-05
0.6886886886886887,0.99935,4.999999999999449e-05
0.6896896896896897,0.99935,4.999999999999449e-05
0.6906906906906907,0.99935,4.999999999999449e-05
0.6916916916916916,0.99935,4.999999999999449e-05
0.6926926926926927,0.99935,4.999999999999449e-05
0.6936936936936937,0.99935,4.999999999999449e-05
0.6946946946946947,0.99935,4.999999999999449e-05
0.6956956956956957,0.99935,4.999999999999449e-05
0.6966966966966966,0.99935,4.999999999999449e-05
0.6976976976976977,0.99935,4.999999999999449e-05
0.6986986986986987,0.99935,4.999999999999449e-05
0.6996996996996997,0.99935,4.999999999999449e-05
0.7007007007007007,0.99935,4.999999999999449e-05
0.7017017017017017,0.99935,4.999999999999449e-05
0.7027027027027027,0.99935,4.999999999999449e-05
0.7037037037037037,0.99935,4.999999999999449e-05
0.7047047047047047,0.9994,0.0
0.7057057057057057,0.99945,5.0000000000050004e-05
0.7067067067067067,0.99945,5.0000000000050004e-05
0.7077077077077077,0.99945,5.0000000000050004e-05
0.7087087087087087,0.99945,5.0000000000050004e-05
0.7097097097097097,0.99945,5.0000000000050004e-05
0.7107107107107107,0.9995,0.0
0.7117117117117117,0.9995,0.0
0.7127127127127127,0.9995,0.0
0.7137137137137137,0.9995,0.0
0.7147147147147147,0.9995,0.0
0.7157157157157157,0.9995,0.0
0.7167167167167167,0.99955,4.999999999999449e-05
0.7177177177177178,0.99955,4.999999999999449e-05
0.7187187187187187,0.99955,4.999999999999449e-05
0.7197197197197197,0.99955,4.999999999999449e-05
0.7207207207207207,0.99955,4.999999999999449e-05
0.7217217217217217,0.99955,4.999999999999449e-05
0.7227227227227228,0.9996,0.0
0.7237237237237237,0.9996,0.0
0.7247247247247247,0.9996,0.0
0.7257257257257257,0.9996,0.0
0.7267267267267267,0.9996,0.0
0.7277277277277278,0.99965,4.999999999999449e-05
0.7287287287287287,0.9997,0.0
0.7297297297297297,0.9997,0.0
0.7307307307307307,0.9997,0.0
0.7317317317317317,0.9997,0.0
0.7327327327327328,0.9997,0.0
0.7337337337337337,0.9997,0.0
0.7347347347347347,0.9997,0.0
0.7357357357357357,0.9997,0.0
0.7367367367367368,0.9997,0.0
0.7377377377377378,0.9997,0.0
0.7387387387387387,0.9997,0.0
0.7397397397397397,0.9997,0.0
0.7407407407407407,0.9997,0.0
0.7417417417417418,0.9997,0.0
0.7427427427427428,0.9997,0.0
0.7437437437437437,0.99975,4.999999999999449e-05
0.7447447447447447,0.99975,4.999999999999449e-05
0.7457457457457457,0.99975,4.999999999999449e-05
0.7467467467467468,0.99975,4.999999999999449e-05
0.7477477477477478,0.99975,4.999999999999449e-05
0.7487487487487487,0.99975,4.999999999999449e-05
0.7497497497497497,0.99975,4.999999999999449e-05
0.7507507507507507,0.99975,4.999999999999449e-05
0.7517517517517518,0.99975,4.999999999999449e-05
0.7527527527527528,0.9998,9.999999999998899e-05
0.7537537537537538,0.9998,9.999999999998899e-05
0.7547547547547547,0.9998,9.999999999998899e-05
0.7557557557557557,0.9998,9.999999999998899e-05
0.7567567567567568,0.9998,9.999999999998899e-05
0.7577577577577578,0.9998,9.999999999998899e-05
0.7587587587587588,0.9998,9.999999999998899e-05
0.7597597597597597,0.9998,9.999999999998899e-05
0.7607607607607607,0.9998,9.999999999998899e-05
0.7617617617617618,0.9998,9.999999999998899e-05
0.7627627627627628,0.99985,4.999999999999449e-05
0.7637637637637638,0.99985,4.999999999999449e-05
0.7647647647647647,0.99985,4.999999999999449e-05
0.7657657657657657,0.99985,4.999999999999449e-05
0.7667667667667668,0.99985,4.999999999999449e-05
0.7677677677677678,0.9999,9.999999999998899e-05
0.7687687687687688,0.9999,9.999999999998899e-05
0.7697697697697697,0.9999,9.999999999998899e-05
0.7707707707707707,0.9999,9.999999999998899e-05
0.7717717717717718,0.9999,9.999999999998899e-05
0.7727727727727728,0.9999,9.999999999998899e-05
0.7737737737737738,0.9999,9.999999999998899e-05
0.7747747747747747,0.99995,4.999999999999449e-05
0.7757757757757757,0.99995,4.999999999999449e-05
0.7767767767767768,1.0,0.0
0.7777777777777778,1.0,0.0
0.7787787787787788,1.0,0.0
0.7797797797797797,1.0,0.0
0.7807807807807807,1.0,0.0
0.7817817817817818,1.0,0.0
0.7827827827827828,1.0,0.0
0.7837837837837838,1.0,0.0
0.7847847847847848,1.0,0.0
0.7857857857857857,1.0,0.0
0.7867867867867868,1.0,0.0
0.7877877877877878,1.0,0.0
0.7887887887887888,1.0,0.0
0.7897897897897898,1.0,0.0
0.7907907907907907,1.0,0.0
0.7917917917917918,1.0,0.0
0.7927927927927928,1.0,0.0
0.7937937937937938,1.0,0.0
0.7947947947947948,1.0,0.0
0.7957957957957957,1.0,0.0
0.7967967967967968,1.0,0.0
0.7977977977977978,1.0,0.0
0.7987987987987988,1.0,0.0
0.7997997997997998,1.0,0.0
0.8008008008008007,1.0,0.0
0.8018018018018018,1.0,0.0
0.8028028028028028,1.0,0.0
0.8038038038038038,1.0,0.0
0.8048048048048048,1.0,0.0
0.8058058058058059,1.0,0.0
0.8068068068068068,1.0,0.0
0.8078078078078078,1.0,0.0
0.8088088088088088,1.0,0.0
0.8098098098098098,1.0,0.0
0.8108108108108109,1.0,0.0
0.8118118118118118,1.0,0.0
0.8128128128128128,1.0,0.0
0.8138138138138138,1.0,0.0
0.8148148148148148,1.0,0.0
0.8158158158158159,1.0,0.0
0.8168168168168168,1.0,0.0
0.8178178178178178,1.0,0.0
0.8188188188188188,1.0,0.0
0.8198198198198198,1.0,0.0
0.8208208208208209,1.0,0.0
0.8218218218218218,1.0,0.0
0.8228228228228228,1.0,0.0
0.8238238238238238,1.0,0.0
0.8248248248248248,1.0,0.0
0.8258258258258259,1.0,0.0
0.8268268268268268,1.0,0.0
0.8278278278278278,1.0,0.0
0.8288288288288288,1.0,0.0
0.8298298298298298,1.0,0.0
0.8308308308308309,1.0,0.0
0.8318318318318318,1.0,0.0
0.8328328328328328,1.0,0.0
0.8338338338338338,1.0,0.0
0.8348348348348348,1.0,0.0
0.8358358358358359,1.0,0.0
0.8368368368368369,1.0,0.0
0.8378378378378378,1.0,0.0
0.8388388388388388,1.0,0.0
0.8398398398398398,1.0,0.0
0.8408408408408409,1.0,0.0
0.8418418418418419,1.0,0.0
0.8428428428428428,1.0,0.0
0.8438438438438438,1.0,0.0
0.8448448448448448,1.0,0.0
0.8458458458458459,1.0,0.0
0.8468468468468469,1.0,0.0
0.8478478478478478,1.0,0.0
0.8488488488488488,1.0,0.0
0.8498498498498498,1.0,0.0
0.8508508508508509,1.0,0.0
0.8518518518518519,1.0,0.0
0.8528528528528528,1.0,0.0
0.8538538538538538,1.0,0.0
0.8548548548548548,1.0,0.0
0.8558558558558559,1.0,0.0
0.8568568568568569,1.0,0.0
0.8578578578578578,1.0,0.0
0.8588588588588588,1.0,0.0
0.8598598598598598,1.0,0.0
0.8608608608608609,1.0,0.0
0.8618618618618619,1.0,0.0
0.8628628628628628,1.0,0.0
0.8638638638638638,1.0,0.0
0.8648648648648649,1.0,0.0
0.8658658658658659,1.0,0.0
0.8668668668668669,1.0,0.0
0.8678678678678678,1.0,0.0
0.8688688688688688,1.0,0.0
0.8698698698698699,1.0,0.0
0.8708708708708709,1.0,0.0
0.8718718718718719,1.0,0.0
0.8728728728728729,1.0,0.0
0.8738738738738738,1.0,0.0
0.8748748748748749,1.0,0.0
0.8758758758758759,1.0,0.0
0.8768768768768769,1.0,0.0
0.8778778778778779,1.0,0.0
0.8788788788788788,1.0,0.0
0.8798798798798799,1.0,0.0
0.8808808808808809,1.0,0.0
0.8818818818818819,1.0,0.0
0.8828828828828829,1.0,0.0
0.8838838838838838,1.0,0.0
0.8848848848848849,1.0,0.0
0.8858858858858859,1.0,0.0
0.8868868868868869,1.0,0.0
0.8878878878878879,1.0,0.0
0.8888888888888888,1.0,0.0
0.8898898898898899,1.0,0.0
0.8908908908908909,1.0,0.0
0.8918918918918919,1.0,0.0
0.8928928928928929,1.0,0.0
0.8938938938938938,1.0,0.0
0.8948948948948949,1.0,0.0
0.8958958958958959,1.0,0.0
0.8968968968968969,1.0,0.0
0.8978978978978979,1.0,0.0
0.8988988988988988,1.0,0.0
0.8998998998998999,1.0,0.0
0.9009009009009009,1.0,0.0
0.9019019019019019,1.0,0.0
0.9029029029029029,1.0,0.0
0.9039039039039038,1.0,0.0
0.9049049049049049,1.0,0.0
0.9059059059059059,1.0,0.0
0.9069069069069069,1.0,0.0
0.9079079079079079,1.0,0.0
0.9089089089089089,1.0,0.0
0.9099099099099099,1.0,0.0
0.9109109109109109,1.0,0.0
0.9119119119119119,1.0,0.0
0.9129129129129129,1.0,0.0
0.9139139139139139,1.0,0.0
0.914914914914915,1.0,0.0
0.9159159159159159,1.0,0.0
0.9169169169169169,1.0,0.0
0.9179179179179179,1.0,0.0
0.9189189189189189,1.0,0.0
0.91991991991992,1.0,0.0
0.9209209209209209,1.0,0.0
0.9219219219219219,1.0,0.0
0.9229229229229229,1.0,0.0
0.9239239239239239,1.0,0.0
0.924924924924925,1.0,0.0
0.9259259259259259,1.0,0.0
0.9269269269269269,1.0,0.0
0.9279279279279279,1.0,0.0
0.9289289289289289,1.0,0.0
0.92992992992993,1.0,0.0
0.9309309309309309,1.0,0.0
0.9319319319319319,1.0,0.0
0.9329329329329329,1.0,0.0
0.933933933933934,1.0,0.0
0.934934934934935,1.0,0.0
0.9359359359359359,1.0,0.0
0.9369369369369369,1.0,0.0
0.9379379379379379,1.0,0.0
0.938938938938939,1.0,0.0
0.93993993993994,1.0,0.0
0.9409409409409409,1.0,0.0
0.9419419419419419,1.0,0.0
0.9429429429429429,1.0,0.0
0.943943943943944,1.0,0.0
0.944944944944945,1.0,0.0
0.9459459459459459,1.0,0.0
0.9469469469469469,1.0,0.0
0.9479479479479479,1.0,0.0
0.948948948948949,1.0,0.0
0.94994994994995,1.0,0.0
0.950950950950951,1.0,0.0
0.9519519519519519,1.0,0.0
0.9529529529529529,1.0,0.0
0.953953953953954,1.0,0.0
0.954954954954955,1.0,0.0
0.955955955955956,1.0,0.0
0.9569569569569569,1.0,0.0
0.9579579579579579,1.0,0.0
0.958958958958959,1.0,0.0
0.95995995995996,1.0,0.0
0.960960960960961,1.0,0.0
0.9619619619619619,1.0,0.0
0.9629629629629629,1.0,0.0
0.963963963963964,1.0,0.0
0.964964964964965,1.0,0.0
0.965965965965966,1.0,0.0
0.9669669669669669,1.0,0.0
0.9679679679679679,1.0,0.0
0.968968968968969,1.0,0.0
0.96996996996997,1.0,0.0
0.970970970970971,1.0,0.0
0.9719719719719719,1.0,0.0
0.9729729729729729,1.0,0.0
0.973973973973974,1.0,0.0
0.974974974974975,1.0,0.0
0.975975975975976,1.0,0.0
0.9769769769769769,1.0,0.0
0.9779779779779779,1.0,0.0
0.978978978978979,1.0,0.0
0.97997997997998,1.0,0.0
0.980980980980981,1.0,0.0
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/DenseNet/RocLinf_DenseNet.csv <==
Adversarial Distance Linf FPR,Adversarial Distance Linf TPR,Adversarial Distance Linf TPR STD
0.0,0.0,0.0
0.001001001001001001,0.003004197147346021,2.0194765934781382e-05
0.002002002002002002,0.006008394294692042,4.0389531869562765e-05
0.003003003003003003,0.009012591442038063,6.05842978043435e-05
0.004004004004004004,0.012016788589384084,8.077906373912553e-05
0.005005005005005005,0.015020985736730103,0.0001009738296739067
0.006006006006006006,0.018025182884076126,0.000121168595608687
0.007007007007007007,0.021029380031422143,0.00014136336154346903
0.008008008008008008,0.024033577178768167,0.00016155812747825106
0.009009009009009009,0.027037774326114185,0.00018175289341303307
0.01001001001001001,0.030041971473460206,0.0002019476593478134
0.011011011011011011,0.03304616862080623,0.00022214242528259542
0.012012012012012012,0.03605036576815225,0.000242337191217374
0.013013013013013013,0.03905456291549827,0.0002625319571521595
0.014014014014014014,0.042058760062844286,0.00028272672308693805
0.015015015015015015,0.04506295721019031,0.0003029214890217201
0.016016016016016016,0.048067154357536335,0.0003231162549565021
0.017017017017017015,0.051071351504882345,0.00034331102089128415
0.018018018018018018,0.05407554865222837,0.00036350578682606613
0.01901901901901902,0.0570797457995744,0.00038370055276084475
0.02002002002002002,0.06008394294692041,0.0004038953186956268
0.02102102102102102,0.06308814009426644,0.0004240900846304088
0.022022022022022022,0.06609233724161245,0.00044428485056519085
0.023023023023023025,0.06909653438895849,0.0004644796164999729
0.024024024024024024,0.0721007315363045,0.000484674382434748
0.025025025025025023,0.07510492868365051,0.00050486914836953
0.026026026026026026,0.07810912583099654,0.000525063914304319
0.02702702702702703,0.08111332297834256,0.0005452586802390941
0.028028028028028028,0.08411752012568857,0.0005654534461738761
0.029029029029029027,0.0871217172730346,0.0005856482121086581
0.03003003003003003,0.09012591442038062,0.0006058429780434402
0.031031031031031032,0.09313011156772665,0.0006260377439782222
0.03203203203203203,0.09613430871507267,0.0006462325099130042
0.03303303303303303,0.09913850586241868,0.0006664272758477863
0.03403403403403403,0.10214270300976469,0.0006866220417825683
0.035035035035035036,0.10514690015711073,0.0007068168077173503
0.036036036036036036,0.10815109730445674,0.0007270115736521323
0.037037037037037035,0.11115529445180276,0.0007472063395869144
0.03803803803803804,0.1141594915991488,0.0007674011055216895
0.03903903903903904,0.11716368874649481,0.0007875958714564785
0.04004004004004004,0.12016788589384082,0.0008077906373912536
0.04104104104104104,0.12317208304118685,0.0008279854033260356
0.04204204204204204,0.12617628018853289,0.0008481801692608176
0.043043043043043044,0.1291804773358789,0.0008683749351955927
0.044044044044044044,0.1321846744832249,0.0008885697011303817
0.04504504504504504,0.13518887163057092,0.0009087644670651568
0.04604604604604605,0.13819306877791698,0.0009289592329999458
0.04704704704704705,0.141197265925263,0.0009491539989347347
0.04804804804804805,0.144201463072609,0.000969348764869496
0.04904904904904905,0.14720566021995501,0.000989543530804285
0.050050050050050046,0.15020985736730103,0.00100973829673906
0.05105105105105105,0.15321405451464706,0.001029933062673849
0.05205205205205205,0.15621825166199307,0.001050127828608638
0.05305305305305305,0.1592224488093391,0.001070322594543413
0.05405405405405406,0.16222664595668512,0.0010905173604781881
0.055055055055055056,0.16523084310403113,0.0011107121264129771
0.056056056056056056,0.16823504025137714,0.0011309068923477522
0.057057057057057055,0.17123923739872315,0.0011511016582825412
0.058058058058058054,0.1742434345460692,0.0011712964242173163
0.05905905905905906,0.17724763169341523,0.0011914911901521053
0.06006006006006006,0.18025182884076124,0.0012116859560868803
0.06106106106106106,0.18325602598810725,0.0012318807220216554
0.062062062062062065,0.1862602231354533,0.0012520754879564444
0.06306306306306306,0.18926442028279927,0.0012722702538912195
0.06406406406406406,0.19226861743014534,0.0012924650198260085
0.06506506506506507,0.19527281457749135,0.0013126597857607974
0.06606606606606606,0.19827701172483736,0.0013328545516955725
0.06706706706706707,0.20128120887218337,0.0013530493176303476
0.06806806806806806,0.20428540601952938,0.0013732440835651366
0.06906906906906907,0.20728960316687542,0.0013934388494999117
0.07007007007007007,0.21029380031422146,0.0014136336154347007
0.07107107107107107,0.21329799746156747,0.0014338283813694758
0.07207207207207207,0.21630219460891348,0.0014540231473042645
0.07307307307307308,0.21930639175625952,0.0014742179132390398
0.07407407407407407,0.22231058890360553,0.0014944126791738288
0.07507507507507508,0.22531478605095157,0.001514607445108604
0.07607607607607608,0.2283189831982976,0.001534802211043379
0.07707707707707707,0.2313231803456436,0.001554996976978168
0.07807807807807808,0.23432737749298962,0.001575191742912957
0.07907907907907907,0.2373315746403356,0.001595386508847732
0.08008008008008008,0.24033577178768165,0.0016155812747825071
0.08108108108108109,0.24333996893502768,0.0016357760407172822
0.08208208208208208,0.2463441660823737,0.0016559708066520712
0.08308308308308308,0.2493483632297197,0.0016761655725868602
0.08408408408408408,0.25235256037706577,0.0016963603385216353
0.08508508508508508,0.2553567575244118,0.0017165551044564242
0.08608608608608609,0.2583609546717578,0.0017367498703911854
0.08708708708708708,0.2613651518191038,0.0017569446363259744
0.08808808808808809,0.2643693489664498,0.0017771394022607634
0.0890890890890891,0.2673735461137958,0.0017973341681955246
0.09009009009009009,0.27037774326114183,0.0018175289341303136
0.09109109109109109,0.27338194040848784,0.0018377237000651026
0.0920920920920921,0.27638613755583397,0.0018579184659998915
0.09309309309309309,0.2793903347031799,0.0018781132319346527
0.0940940940940941,0.282394531850526,0.0018983079978694695
0.09509509509509509,0.28539872899787194,0.0019185027638042307
0.0960960960960961,0.288402926145218,0.001938697529738992
0.0970970970970971,0.291407123292564,0.0019588922956738086
0.0980980980980981,0.29441132043991003,0.00197908706160857
0.0990990990990991,0.29741551758725604,0.001999281827543359
0.10010010010010009,0.30041971473460205,0.00201947659347812
0.1011011011011011,0.30342391188194806,0.0020396713594129368
0.1021021021021021,0.3064281090292941,0.002059866125347698
0.1031031031031031,0.30943230617664014,0.002080060891282487
0.1041041041041041,0.31243650332398615,0.002100255657217276
0.10510510510510511,0.3154407004713322,0.002120450423152037
0.1061061061061061,0.3184448976186782,0.002140645189086826
0.10710710710710711,0.32144909476602423,0.002160839955021615
0.10810810810810811,0.32445329191337025,0.0021810347209563763
0.1091091091091091,0.32745748906071626,0.0022012294868911653
0.11011011011011011,0.33046168620806227,0.0022214242528259542
0.1111111111111111,0.3334658833554083,0.002241619018760743
0.11211211211211211,0.3364700805027543,0.0022618137846955044
0.11311311311311312,0.3394742776501004,0.0022820085506302934
0.11411411411411411,0.3424784747974463,0.0023022033165650824
0.11511511511511512,0.3454826719447924,0.0023223980824998436
0.11611611611611611,0.3484868690921384,0.0023425928484346326
0.11711711711711711,0.3514910662394844,0.0023627876143694215
0.11811811811811812,0.35449526338683046,0.0023829823803042105
0.11911911911911911,0.35749946053417647,0.0024031771462389717
0.12012012012012012,0.3605036576815225,0.0024233719121737607
0.12112112112112113,0.3635078548288685,0.0024435666781085497
0.12212212212212212,0.3665120519762145,0.002463761444043311
0.12312312312312312,0.36951624912356057,0.0024839562099781
0.12412412412412413,0.3725204462709066,0.002504150975912889
0.12512512512512514,0.37552464341825265,0.00252434574184765
0.12612612612612611,0.37852884056559855,0.002544540507782439
0.12712712712712712,0.3815330377129446,0.0025647352737172557
0.12812812812812813,0.3845372348602907,0.002584930039652017
0.12912912912912913,0.3875414320076367,0.002605124805586778
0.13013013013013014,0.3905456291549827,0.002625319571521595
0.13113113113113112,0.39354982630232865,0.002645514337456356
0.13213213213213212,0.3965540234496747,0.002665709103391145
0.13313313313313313,0.39955822059702073,0.0026859038693259063
0.13413413413413414,0.40256241774436674,0.0027060986352606953
0.13513513513513514,0.40556661489171286,0.0027262934011954842
0.13613613613613612,0.40857081203905876,0.0027464881671302732
0.13713713713713713,0.41157500918640477,0.0027666829330650618
0.13813813813813813,0.41457920633375084,0.0027868776989998234
0.13913913913913914,0.4175834034810969,0.0028070724649346124
0.14014014014014015,0.4205876006284429,0.0028272672308694013
0.14114114114114115,0.4235917977757889,0.002847461996804163
0.14214214214214213,0.42659599492313494,0.0028676567627389515
0.14314314314314314,0.42960019207048095,0.0028878515286737128
0.14414414414414414,0.43260438921782696,0.002908046294608529
0.14514514514514515,0.435608586365173,0.0029282410605432907
0.14614614614614616,0.43861278351251903,0.0029484358264780797
0.14714714714714713,0.441616980659865,0.002968630592412841
0.14814814814814814,0.44462117780721105,0.0029888253583476576
0.14914914914914915,0.4476253749545571,0.003009020124282419
0.15015015015015015,0.45062957210190313,0.003029214890217208
0.15115115115115116,0.45363376924924914,0.0030494096561519968
0.15215215215215216,0.4566379663965952,0.003069604422086758
0.15315315315315314,0.45964216354394116,0.003089799188021547
0.15415415415415415,0.4626463606912872,0.003109993953956336
0.15515515515515516,0.4656505578386332,0.0031301887198910976
0.15615615615615616,0.46865475498597925,0.003150383485825914
0.15715715715715717,0.4716589521333253,0.003170578251760675
0.15815815815815815,0.4746631492806712,0.003190773017695464
0.15915915915915915,0.4776673464280173,0.0032109677836302253
0.16016016016016016,0.4806715435753633,0.0032311625495650143
0.16116116116116116,0.48367574072270936,0.0032513573154998032
0.16216216216216217,0.48667993787005537,0.0032715520814345644
0.16316316316316315,0.4896841350174014,0.0032917468473693534
0.16416416416416416,0.4926883321647474,0.0033119416133041424
0.16516516516516516,0.4956925293120934,0.0033321363792389314
0.16616616616616617,0.4986967264594394,0.0033523311451737203
0.16716716716716717,0.5017009236067855,0.0033725259111085093
0.16816816816816815,0.5047051207541315,0.0033927206770432705
0.16916916916916916,0.5077093179014774,0.0034129154429780595
0.17017017017017017,0.5107135150488236,0.0034331102089128485
0.17117117117117117,0.5137177121961696,0.0034533049748476374
0.17217217217217218,0.5167219093435156,0.003473499740782371
0.17317317317317318,0.5197261064908616,0.00349369450671716
0.17417417417417416,0.5227303036382076,0.003513889272651949
0.17517517517517517,0.5257345007855536,0.003534084038586738
0.17617617617617617,0.5287386979328996,0.0035542788045215268
0.17717717717717718,0.5317428950802456,0.0035744735704563158
0.1781781781781782,0.5347470922275916,0.003594668336391049
0.17917917917917917,0.5377512893749377,0.003614863102325838
0.18018018018018017,0.5407554865222837,0.003635057868260627
0.18118118118118118,0.5437596836696297,0.0036552526341954716
0.18218218218218218,0.5467638808169757,0.003675447400130205
0.1831831831831832,0.5497680779643218,0.003695642166064994
0.1841841841841842,0.5527722751116679,0.003715836931999783
0.18518518518518517,0.5557764722590138,0.003736031697934572
0.18618618618618618,0.5587806694063598,0.0037562264638693055
0.1871871871871872,0.561784866553706,0.0037764212298040944
0.1881881881881882,0.564789063701052,0.003796615995738939
0.1891891891891892,0.567793260848398,0.0038168107616736724
0.19019019019019018,0.5707974579957439,0.0038370055276084614
0.19119119119119118,0.57380165514309,0.0038572002935432503
0.1921921921921922,0.576805852290436,0.003877395059477984
0.1931931931931932,0.579810049437782,0.0038975898254127728
0.1941941941941942,0.582814246585128,0.003917784591347617
0.19519519519519518,0.585818443732474,0.003937979357282406
0.1961961961961962,0.5888226408798201,0.00395817412321714
0.1971971971971972,0.5918268380271661,0.003978368889151929
0.1981981981981982,0.5948310351745121,0.003998563655086718
0.1991991991991992,0.5978352323218581,0.004018758421021451
0.20020020020020018,0.6008394294692041,0.00403895318695624
0.2012012012012012,0.6038436266165501,0.004059147952891029
0.2022022022022022,0.6068478237638961,0.0040793427188258735
0.2032032032032032,0.6098520209112421,0.004099537484760607
0.2042042042042042,0.6128562180585883,0.004119732250695396
0.20520520520520522,0.6158604152059344,0.004139927016630185
0.2062062062062062,0.6188646123532803,0.004160121782564974
0.2072072072072072,0.6218688095006263,0.004180316548499707
0.2082082082082082,0.6248730066479723,0.004200511314434552
0.2092092092092092,0.6278772037953184,0.004220706080369341
0.21021021021021022,0.6308814009426644,0.004240900846304074
0.2112112112112112,0.6338855980900103,0.004261095612238863
0.2122122122122122,0.6368897952373564,0.004281290378173652
0.2132132132132132,0.6398939923847025,0.004301485144108386
0.21421421421421422,0.6428981895320485,0.00432167991004323
0.21521521521521522,0.6459023866793945,0.004341874675978019
0.21621621621621623,0.6489065838267405,0.004362069441912753
0.2172172172172172,0.6519107809740865,0.0043822642078475416
0.2182182182182182,0.6549149781214325,0.0044024589737823305
0.21921921921921922,0.6579191752687785,0.0044226537397171195
0.22022022022022023,0.6609233724161245,0.0044428485056519085
0.22122122122122123,0.6639275695634705,0.0044630432715866974
0.2222222222222222,0.6669317667108166,0.004483238037521486
0.22322322322322322,0.6699359638581626,0.004503432803456275
0.22422422422422422,0.6729401610055086,0.004523627569391009
0.22522522522522523,0.6759443581528547,0.004543822335325798
0.22622622622622623,0.6789485553002008,0.004564017101260587
0.2272272272272272,0.6819527524475466,0.00458421186719532
0.22822822822822822,0.6849569495948926,0.004604406633130165
0.22922922922922923,0.6879611467422387,0.004624601399064954
0.23023023023023023,0.6909653438895847,0.004644796164999687
0.23123123123123124,0.6939695410369309,0.004664990930934476
0.23223223223223222,0.6969737381842768,0.004685185696869265
0.23323323323323322,0.6999779353316229,0.004705380462804054
0.23423423423423423,0.7029821324789688,0.004725575228738843
0.23523523523523523,0.7059863296263149,0.004745769994673632
0.23623623623623624,0.7089905267736609,0.004765964760608421
0.23723723723723725,0.7119947239210069,0.0047861595265431545
0.23823823823823823,0.7149989210683529,0.0048063542924779434
0.23923923923923923,0.718003118215699,0.004826549058412732
0.24024024024024024,0.721007315363045,0.004846743824347521
0.24124124124124124,0.724011512510391,0.00486693859028231
0.24224224224224225,0.727015709657737,0.004887133356217099
0.24324324324324323,0.730019906805083,0.004907328122151888
0.24424424424424424,0.733024103952429,0.004927522888086622
0.24524524524524524,0.736028301099775,0.004947717654021411
0.24624624624624625,0.7390324982471211,0.0049679124199562
0.24724724724724725,0.742036695394467,0.004988107185890989
0.24824824824824826,0.7450408925418132,0.005008301951825778
0.24924924924924924,0.7480450896891591,0.005028496717760567
0.2502502502502503,0.7510492868365053,0.0050486914836953
0.25125125125125125,0.7540534839838512,0.005068886249630089
0.25225225225225223,0.7570576811311971,0.005089081015564878
0.25325325325325326,0.7600618782785433,0.0051092757814997225
0.25425425425425424,0.7630660754258892,0.0051294705474345115
0.2552552552552553,0.7660702725732353,0.005149665313369245
0.25625625625625625,0.7690744697205814,0.005169860079304034
0.25725725725725723,0.7720786668679273,0.005190054845238823
0.25825825825825827,0.7750828640152734,0.005210249611173556
0.25925925925925924,0.7780870611626194,0.005230444377108345
0.2602602602602603,0.7810912583099654,0.00525063914304319
0.26126126126126126,0.7840954554573114,0.005270833908977979
0.26226226226226224,0.7870996526046573,0.005291028674912712
0.26326326326326327,0.7901038497520034,0.005311223440847501
0.26426426426426425,0.7931080468993494,0.00533141820678229
0.2652652652652653,0.7961122440466956,0.005351612972717024
0.26626626626626626,0.7991164411940415,0.005371807738651813
0.26726726726726724,0.8021206383413875,0.005392002504586602
0.2682682682682683,0.8051248354887335,0.0054121972705213905
0.26926926926926925,0.8081290326360795,0.0054323920364561795
0.2702702702702703,0.8111332297834257,0.0054525868023909685
0.27127127127127126,0.8141374269307716,0.0054727815683257575
0.27227227227227224,0.8171416240781175,0.0054929763342605464
0.2732732732732733,0.8201458212254636,0.005513171100195335
0.27427427427427425,0.8231500183728095,0.0055333658661301235
0.2752752752752753,0.8261542155201558,0.005553560632064858
0.27627627627627627,0.8291584126675017,0.005573755397999647
0.2772772772772773,0.8321626098148478,0.005593950163934436
0.2782782782782783,0.8351668069621938,0.005614144929869225
0.27927927927927926,0.8381710041095397,0.005634339695803958
0.2802802802802803,0.8411752012568858,0.005654534461738803
0.28128128128128127,0.8441793984042318,0.005674729227673592
0.2822822822822823,0.8471835955515779,0.005694923993608326
0.2832832832832833,0.8501877926989239,0.005715118759543114
0.28428428428428426,0.8531919898462699,0.005735313525477903
0.2852852852852853,0.8561961869936159,0.005755508291412636
0.2862862862862863,0.8592003841409619,0.0057757030573474255
0.2872872872872873,0.862204581288308,0.00579589782328227
0.2882882882882883,0.8652087784356539,0.005816092589217058
0.28928928928928926,0.8682129755829999,0.005836287355151848
0.2902902902902903,0.871217172730346,0.005856482121086581
0.2912912912912913,0.874221369877692,0.00587667688702137
0.2922922922922923,0.8772255670250381,0.005896871652956159
0.2932932932932933,0.880229764172384,0.005917066418890948
0.29429429429429427,0.88323396131973,0.005937261184825682
0.2952952952952953,0.8862381584670762,0.005957455950760526
0.2962962962962963,0.8892423556144221,0.005977650716695315
0.2972972972972973,0.8922465527617682,0.005997845482630049
0.2982982982982983,0.8952507499091142,0.006018040248564838
0.29929929929929927,0.8982549470564601,0.006038235014499627
0.3003003003003003,0.9012591442038063,0.006058429780434416
0.3013013013013013,0.9042633413511522,0.006078624546369205
0.3023023023023023,0.9072675384984983,0.0060988193123039935
0.3033033033033033,0.9102717356458443,0.006119014078238727
0.30430430430430433,0.9132759327931904,0.006139208844173516
0.3053053053053053,0.9162801299405363,0.006159403610108305
0.3063063063063063,0.9192843270878823,0.006179598376043094
0.3073073073073073,0.9222885242352283,0.006199793141977883
0.3083083083083083,0.9252927213825743,0.006219987907912672
0.30930930930930933,0.9282969185299205,0.006240182673847405
0.3103103103103103,0.9313011156772664,0.006260377439782195
0.3113113113113113,0.9343053128246124,0.006280572205716983
0.3123123123123123,0.9373095099719585,0.006300766971651828
0.3133133133133133,0.9403137071193044,0.006320961737586617
0.31431431431431434,0.9433179042666506,0.00634115650352135
0.3153153153153153,0.9463221014139965,0.006361351269456139
0.3163163163163163,0.9493262985613424,0.006381546035390928
0.3173173173173173,0.9523304957086887,0.006401740801325662
0.3183183183183183,0.9553346928560346,0.0064219355672604506
0.31931931931931934,0.9583388900033807,0.006442130333195295
0.3203203203203203,0.9613430871507266,0.0064623250991300285
0.3213213213213213,0.9643472842980725,0.0064825198650648175
0.32232232232232233,0.9673514814454187,0.0065027146309996064
0.3233233233233233,0.9703556785927647,0.006522909396934395
0.32432432432432434,0.9733598757401107,0.006543104162869129
0.3253253253253253,0.9763640728874567,0.006563298928803918
0.3263263263263263,0.9793682700348028,0.006583493694738707
0.32732732732732733,0.9823724671821488,0.006603688460673496
0.3283283283283283,0.9843771889022416,0.005624407799355136
0.32932932932932935,0.9858726900964472,0.004135906612149409
0.3303303303303303,0.9873681912906529,0.0026474054249438495
0.3313313313313313,0.9888636924848584,0.0011589042377382897
0.33233233233233234,0.9899147983647983,0.00011479836479832972
0.3333333333333333,0.9899706582503043,6.593848629243837e-05
0.33433433433433435,0.9899785874617733,6.500928182345822e-05
0.3353353353353353,0.9899865166732423,6.408007735436705e-05
0.3363363363363363,0.9899944458847114,6.31508728853869e-05
0.33733733733733734,0.9900023750961804,6.222166841635124e-05
0.3383383383383383,0.9900103043076494,6.129246394731558e-05
0.33933933933933935,0.9900182335191186,6.036325947827992e-05
0.34034034034034033,0.9900261627305875,5.943405500929977e-05
0.34134134134134136,0.9900340919420565,5.85048505402086e-05
0.34234234234234234,0.9900420211535256,5.757564607122845e-05
0.3433433433433433,0.9900680915831359,7.478765974339163e-05
0.34434434434434436,0.9900941896441896,9.418964418961284e-05
0.34534534534534533,0.9901169396669396,0.00011693966693965274
0.34634634634634637,0.9901396896896897,0.00013968968968969264
0.34734734734734735,0.9901540049805904,0.00015400498059031653
0.3483483483483483,0.990161805716566,0.00016085303975127418
0.34934934934934936,0.9901789921929619,0.0001583153584919783
0.35035035035035034,0.9901961786693578,0.00015577767723268243
0.35135135135135137,0.9902133651457536,0.00015323999597338656
0.35235235235235235,0.9902305516221497,0.00015070231471409068
0.3533533533533533,0.9902477380985455,0.0001481646334547948
0.35435435435435436,0.9902649245749413,0.00014562695219549893
0.35535535535535534,0.9902821110513372,0.00014308927093620305
0.3563563563563564,0.9902992975277332,0.00014055158967690717
0.35735735735735735,0.9903164840041291,0.0001380139084176113
0.35835835835835833,0.990333670480525,0.00013547622715831542
0.35935935935935936,0.9903508569569208,0.00013293854589907506
0.36036036036036034,0.9903680434333167,0.00013040086463977918
0.3613613613613614,0.9903852299097127,0.0001278631833804278
0.36236236236236236,0.9904024163861085,0.00012532550212113192
0.36336336336336333,0.9904196028625045,0.00012278782086189155
0.36436436436436437,0.9904367893389003,0.00012025013960259567
0.36536536536536535,0.9904539758152963,0.00011771245834324429
0.3663663663663664,0.9904711622916922,0.00011517477708394841
0.36736736736736736,0.9904887195203287,0.00011300784806533848
0.3683683683683684,0.9905114149453229,0.00011597911540445205
0.36936936936936937,0.9905375213675214,0.00011553938553943155
0.37037037037037035,0.990564654727988,0.00011407271740604408
0.3713713713713714,0.9905917880884547,0.00011260604927276763
0.37237237237237236,0.9906189214489214,0.00011113938113943567
0.3733733733733734,0.990646054809388,0.0001096727130060482
0.3743743743743744,0.9906731881698548,0.00010820604487271623
0.37537537537537535,0.9907003215303216,0.00010673937673938427
0.3763763763763764,0.9907274548907882,0.00010527270860605231
0.37737737737737737,0.990754588251255,0.00010380604047272035
0.3783783783783784,0.9907817216117216,0.00010233937233938839
0.3793793793793794,0.9908088549721883,0.00010087270420600092
0.38038038038038036,0.990835988332655,9.940603607266896e-05
0.3813813813813814,0.9908631216931216,9.793936793939252e-05
0.38238238238238237,0.9908902550535883,9.647269980600504e-05
0.3833833833833834,0.99105,0.00014999999999998348
0.3843843843843844,0.9912390169581347,0.00026098304186544796
0.38538538538538536,0.9913012437069423,0.0002348861729376539
0.3863863863863864,0.9913923274377319,0.0002376462859918771
0.38738738738738737,0.9914647757684154,0.00025904179915209324
0.3883883883883884,0.9915106466754966,0.000293136223868562
0.3893893893893894,0.9915265851275324,0.00029729819353963016
0.39039039039039036,0.9915425235795683,0.00030146016321069835
0.3913913913913914,0.991558462031604,0.00030562213288176654
0.3923923923923924,0.9915744004836398,0.00030978410255283473
0.3933933933933934,0.9915903389356756,0.0003139460722239029
0.3943943943943944,0.9916062773877113,0.0003181080418949156
0.39539539539539537,0.9916222158397472,0.0003222700115659838
0.3963963963963964,0.9916381542917829,0.00032643198123705197
0.3973973973973974,0.9916540927438187,0.00033059395090812016
0.3983983983983984,0.9916700311958545,0.00033475592057918835
0.3993993993993994,0.9916859696478904,0.00033891789025025654
0.40040040040040037,0.9917019080999261,0.0003430798599213247
0.4014014014014014,0.9917178465519618,0.0003472418295923929
0.4024024024024024,0.9917337850039976,0.0003514037992634056
0.4034034034034034,0.9917497234560334,0.0003555657689344738
0.4044044044044044,0.9917656619080693,0.00035972773860554197
0.40540540540540543,0.991781600360105,0.00036388970827661016
0.4064064064064064,0.9917975388121407,0.00036805167794767835
0.4074074074074074,0.9918134772641766,0.00037221364761874653
0.4084084084084084,0.9918294157162123,0.00037637561728987023
0.4094094094094094,0.9918453541682482,0.0003805375869609384
0.41041041041041043,0.9918612926202839,0.0003846995566320066
0.4114114114114114,0.9918772310723196,0.0003888615263030193
0.4124124124124124,0.9918930965101648,0.00039309651016472547
0.4134134134134134,0.9919027735700302,0.0004027735700301571
0.4144144144144144,0.9919116319859682,0.00041163198596821937
0.41541541541541543,0.9919204904019063,0.0004204904019062816
0.4164164164164164,0.9919293488178444,0.00042934881784434387
0.4174174174174174,0.9919382072337825,0.0004382072337824061
0.4184184184184184,0.9919470656497205,0.00044706564972046836
0.4194194194194194,0.9919559240656586,0.0004559240656585861
0.42042042042042044,0.9919647824815967,0.00046478248159664837
0.4214214214214214,0.9919736408975348,0.0004736408975347106
0.4224224224224224,0.9919824993134728,0.00048249931347277286
0.42342342342342343,0.9919913577294108,0.0004913577294108351
0.4244244244244244,0.992,0.0005000000000000004
0.42542542542542544,0.9921,0.0005999999999999894
0.4264264264264264,0.9924615698115697,0.00046156981156980637
0.4274274274274274,0.9925904266904266,0.00037671297671298953
0.42842842842842843,0.9926686503044397,0.00034248940669995287
0.4294294294294294,0.9927064556054029,0.00034868414973676654
0.43043043043043044,0.9927442609063661,0.0003548788927736357
0.4314314314314314,0.9927820662073293,0.0003610736358105049
0.43243243243243246,0.9928198715082925,0.00036726837884731856
0.43343343343343343,0.9928576768092557,0.0003734631218841322
0.4344344344344344,0.9928954821102189,0.0003796578649210014
0.43543543543543545,0.9929237174016121,0.00037628259838784484
0.4364364364364364,0.9929395226805753,0.0003604773194246791
0.43743743743743746,0.9929570299466133,0.00034297005338668196
0.43843843843843844,0.9929778841341341,0.0003221158658658352
0.4394394394394394,0.992998738321655,0.0003012616783449884
0.44044044044044045,0.9930195925091758,0.0002804074908241416
0.44144144144144143,0.9930487774994095,0.0002678841060161363
0.44244244244244246,0.9930844394417505,0.00025471656819198163
0.44344344344344344,0.9931231113289678,0.00023853908549148484
0.4444444444444444,0.9931617832161852,0.00022236160279104356
0.44544544544544545,0.9932004551034026,0.00020618412009054676
0.44644644644644643,0.99323912699062,0.00019000663739004997
0.44744744744744747,0.9932777988778374,0.0001738291546896087
0.44844844844844844,0.9933164707650548,0.00015765167198905639
0.4494494494494494,0.9933509068525455,0.00014570998901530796
0.45045045045045046,0.99337565597776,0.0001496049267089572
0.45145145145145144,0.9934009494230204,0.00015404418444853185
0.45245245245245247,0.9934262428682807,0.0001584834421881065
0.45345345345345345,0.9934515363135412,0.00016292269992768116
0.4544544544544544,0.9934768297588017,0.00016736195766731132
0.45545545545545546,0.9935021232040622,0.00017180121540688598
0.45645645645645644,0.9935274166493225,0.00017624047314646063
0.4574574574574575,0.9935527100945831,0.00018067973088603528
0.45845845845845845,0.9935780035398435,0.00018511898862560994
0.45945945945945943,0.9937112924805994,8.156275086967923e-05
0.46046046046046046,0.99375,4.999999999999449e-05
0.46146146146146144,0.99385,0.00014999999999998348
0.4624624624624625,0.9938646180078383,0.00016461800783834635
0.46346346346346345,0.9938815841264994,0.00018158412649937894
0.46446446446446443,0.9938985502451605,0.00019855024516041153
0.46546546546546547,0.9939155163638215,0.00021551636382144412
0.46646646646646645,0.9939324824824824,0.00023248248248247672
0.4674674674674675,0.993955252666078,0.00024364453620900894
0.46846846846846846,0.9939755977550734,0.0002465809121434681
0.4694694694694695,0.9939957639551267,0.00024933839913593436
0.47047047047047047,0.9940159301551801,0.0002520958861284006
0.47147147147147145,0.9940360963552335,0.00025485337312086687
0.4724724724724725,0.9940562625552868,0.0002576108601133331
0.47347347347347346,0.9940764287553401,0.00026036834710579937
0.4744744744744745,0.9940965949553935,0.0002631258340982656
0.4754754754754755,0.9941167611554469,0.0002658833210907874
0.47647647647647645,0.9941369273555003,0.00026864080808325363
0.4774774774774775,0.9941570935555536,0.0002713982950757199
0.47847847847847846,0.9941783069699804,0.00027310856769469094
0.4794794794794795,0.994204346497984,0.0002699927267370006
0.4804804804804805,0.9942303860259875,0.00026687688577931024
0.48148148148148145,0.9942614003140973,0.00026873580492786653
0.4824824824824825,0.9942930891268,0.0002712692486694923
0.48348348348348347,0.9943247779395028,0.0002738026924111181
0.4844844844844845,0.9943564667522057,0.0002763361361527439
0.4854854854854855,0.9943881555649086,0.0002788695798944252
0.48648648648648646,0.9944198443776113,0.00028140302363605096
0.4874874874874875,0.9944515331903142,0.00028393646737767675
0.48848848848848847,0.9944832220030171,0.00028646991111930253
0.4894894894894895,0.9945519570852904,0.00025195708529046623
0.4904904904904905,0.9945690682135127,0.00026906821351269095
0.49149149149149146,0.9945861793417349,0.00028617934173491566
0.4924924924924925,0.9945999999999999,0.00030000000000002247
0.4934934934934935,0.99465,0.00035000000000001696
0.4944944944944945,0.9946533431736821,0.0003533431736821857
0.4954954954954955,0.9946618262330127,0.00036182623301267425
0.4964964964964965,0.9946756910254276,0.0003649275592587653
0.4974974974974975,0.9946909376050351,0.00036664709831224496
0.4984984984984985,0.9947061841846427,0.0003683666373657246
0.4994994994994995,0.9947214307642502,0.00037008617641920427
0.5005005005005005,0.994736227484651,0.00037135585626574263
0.5015015015015015,0.9947505743458446,0.0003721756769053952
0.5025025025025025,0.9947649212070384,0.00037299549754504785
0.5035035035035035,0.994779268068232,0.0003738153181847004
0.5045045045045045,0.9947936149294258,0.00037463513882429744
0.5055055055055055,0.9948079617906194,0.00037545495946395
0.5065065065065065,0.9948223086518131,0.0003762747801035471
0.5075075075075075,0.9948366555130068,0.0003770946007432552
0.5085085085085085,0.9948510023742005,0.00037791442138290776
0.5095095095095095,0.9948653492353943,0.00037873424202250483
0.5105105105105106,0.994879696096588,0.0003795540626621574
0.5115115115115115,0.9948940429577817,0.0003803738833017544
0.5125125125125125,0.9949083898189754,0.00038119370394146257
0.5135135135135135,0.9949227366801692,0.00038201352458105964
0.5145145145145145,0.9949370835413628,0.0003828333452207122
0.5155155155155156,0.9949514304025565,0.0003836531658603093
0.5165165165165165,0.9949657772637502,0.0003844729865000174
0.5175175175175175,0.994980124124944,0.00038529280713961445
0.5185185185185185,0.9949902918069584,0.0003902918069584316
0.5195195195195195,0.9949978751478752,0.00039787514787509304
0.5205205205205206,0.995101282133197,0.0004987178668030001
0.5215215215215215,0.9951119310800163,0.0004880689199838195
0.5225225225225225,0.9951225800268354,0.0004774199731646389
0.5235235235235235,0.9951332289736545,0.0004667710263455138
0.5245245245245245,0.9951438779204738,0.0004561220795263332
0.5255255255255256,0.995154971092588,0.0004450289074121039
0.5265265265265265,0.9951725878001122,0.0004392577410812226
0.5275275275275275,0.9951924420712871,0.00043572413840087254
0.5285285285285285,0.9952122963424619,0.000432190535720578
0.5295295295295295,0.9952321506136368,0.0004286569330403389
0.5305305305305306,0.9952520048848117,0.00042512333036004435
0.5315315315315315,0.9952718591559866,0.0004215897276797498
0.5325325325325325,0.9952917134271614,0.0004180561249994552
0.5335335335335335,0.9953115676983364,0.00041452252231916065
0.5345345345345345,0.9953314219695112,0.0004109889196388661
0.5355355355355356,0.995351276240686,0.0004074553169585715
0.5365365365365365,0.9953711305118609,0.00040392171427827694
0.5375375375375375,0.9953909847830358,0.0004003881115980379
0.5385385385385385,0.9954108390542107,0.0003968545089176878
0.5395395395395395,0.9954306933253856,0.00039332090623739324
0.5405405405405406,0.9954505475965604,0.0003897873035570987
0.5415415415415415,0.9954704018677353,0.0003862537008768596
0.5425425425425425,0.9954902561389101,0.00038272009819656505
0.5435435435435435,0.995510110410085,0.00037918649551621497
0.5445445445445445,0.995527155894212,0.0003728441057880283
0.5455455455455456,0.9955888498311396,0.0004111501688604524
0.5465465465465466,0.9956,0.00040000000000001146
0.5475475475475475,0.9956046144910342,0.00040461449103423863
0.5485485485485485,0.9956117457438445,0.00040984127527338154
0.5495495495495496,0.9956243414354525,0.000409603620714738
0.5505505505505506,0.9956369371270606,0.00040936596615609444
0.5515515515515516,0.9956495328186686,0.0004091283115974509
0.5525525525525525,0.9956621285102767,0.00040889065703880734
0.5535535535535535,0.9956747242018846,0.0004086530024801638
0.5545545545545546,0.9956873198934928,0.00040841534792152023
0.5555555555555556,0.9956986004273505,0.00040686253561256214
0.5565565565565566,0.9957096450617284,0.0004041595762429018
0.5575575575575575,0.9957215159069326,0.00040063040604709776
0.5585585585585585,0.9957333867521367,0.00039710123585123824
0.5595595595595596,0.9957452575973409,0.0003935720656553787
0.5605605605605606,0.995757128442545,0.0003900428954595747
0.5615615615615616,0.9957689992877492,0.0003865137252637152
0.5625625625625625,0.9957808701329535,0.0003829845550679112
0.5635635635635635,0.9957927409781576,0.00037945538487205166
0.5645645645645646,0.9958046118233618,0.00037592621467619214
0.5655655655655656,0.995816482668566,0.00037239704448038813
0.5665665665665666,0.9958283535137702,0.0003688678742844731
0.5675675675675675,0.9958374428274428,0.00036255717255712083
0.5685685685685685,0.9958487562524818,0.00035847058219601324
0.5695695695695696,0.9958634271526429,0.00036342715264281455
0.5705705705705706,0.9959232408879468,0.00032324088794671857
0.5715715715715716,0.9959330546232508,0.0003330546232506726
0.5725725725725725,0.9959503366964577,0.00033540002065146624
0.5735735735735735,0.9959732069665573,0.00033215722115975677
0.5745745745745746,0.995996077236657,0.0003289144216680473
0.5755755755755756,0.9960189475067565,0.0003256716221762823
0.5765765765765766,0.9960418177768562,0.00032242882268457285
0.5775775775775776,0.9960646880469557,0.00031918602319280787
0.5785785785785785,0.9960875413192847,0.0003159262259304074
0.5795795795795796,0.9961103163104007,0.0003125881474551617
0.5805805805805806,0.9961330913015167,0.000309250068979916
0.5815815815815816,0.9961558662926329,0.00030591199050467033
0.5825825825825826,0.9961786412837489,0.0003025739120293691
0.5835835835835835,0.9962017839074115,0.0002988682010074961
0.5845845845845846,0.9962289616835169,0.0002911273375429957
0.5855855855855856,0.9962561394596221,0.00028338647407849527
0.5865865865865866,0.9962833172357275,0.00027564561061399484
0.5875875875875876,0.9963104950118328,0.0002679047471495499
0.5885885885885885,0.9963376727879381,0.0002601638836850495
0.5895895895895896,0.9963562137719115,0.00024378622808857164
0.5905905905905906,0.9963736730916963,0.00022632690830370894
0.5915915915915916,0.9963911324114813,0.00020886758851879073
0.5925925925925926,0.9964,0.00020000000000003348
0.5935935935935935,0.9964,0.00020000000000003348
0.5945945945945946,0.9964050468836183,0.00020504688361833168
0.5955955955955956,0.9964287974430832,0.00020172491601061493
0.5965965965965966,0.9964617617617617,0.00018918918918925387
0.5975975975975976,0.9964895374900905,0.0001818420527176512
0.5985985985985985,0.9965094388924803,0.00018236924218495432
0.5995995995995996,0.9965293402948703,0.00018289643165220193
0.6006006006006006,0.9965492416972601,0.00018342362111950505
0.6016016016016016,0.99656914309965,0.00018395081058680818
0.6026026026026026,0.9965890445020399,0.0001844780000540558
0.6036036036036035,0.9966089459044298,0.0001850051895213034
0.6046046046046046,0.9966288473068197,0.00018553237898866204
0.6056056056056056,0.9966487487092095,0.00018605956845590965
0.6066066066066066,0.9966686501115994,0.00018658675792315726
0.6076076076076076,0.9966885515139894,0.00018711394739040488
0.6086086086086087,0.9967084529163792,0.000187641136857708
0.6096096096096096,0.9967200929962221,0.0001799070037779571
0.6106106106106106,0.9967297801026833,0.0001702198973166369
0.6116116116116116,0.9967394672091446,0.0001605327908553722
0.6126126126126126,0.996749154315606,0.000150845684394052
0.6136136136136137,0.9967602268935603,0.00016022689356021136
0.6146146146146146,0.996776910243577,0.00017691024357691099
0.6156156156156156,0.9967935935935937,0.0001935935935935551
0.6166166166166166,0.996806776006776,0.00020677600677598829
0.6176176176176176,0.9968177760177761,0.00021777601777600575
0.6186186186186187,0.9968287760287761,0.0002287760287760232
0.6196196196196196,0.996839776039776,0.00023977603977604067
0.6206206206206206,0.9968593601450744,0.00024219195647762204
0.6216216216216216,0.9968907887479316,0.00023276337562050387
0.6226226226226226,0.9969222173507888,0.00022333479476333018
0.6236236236236237,0.9969536459536459,0.000213906213906212
0.6246246246246246,0.9969850745565032,0.00020447763304903832
0.6256256256256256,0.9970107270535842,0.00018927294641579717
0.6266266266266266,0.9970311556454414,0.00016884435455860602
0.6276276276276276,0.9970515842372984,0.0001484157627014704
0.6286286286286287,0.9970993254358801,0.00015529977756867375
0.6296296296296297,0.9971442932728647,0.00015941043083900208
0.6306306306306306,0.9971599244405696,0.0001599244405696143
0.6316316316316316,0.9971679970292873,0.00016799702928732563
0.6326326326326326,0.9971784005203359,0.00017373871567422094
0.6336336336336337,0.9972579731805538,0.00011031123289190203
0.6346346346346347,0.9972953565510576,8.907303982363945e-05
0.6356356356356356,0.9973083845902753,9.219017804135143e-05
0.6366366366366366,0.9973214126294931,9.530731625911892e-05
0.6376376376376376,0.9973344406687108,9.842445447688641e-05
0.6386386386386387,0.9973474687079287,0.0001015415926946539
0.6396396396396397,0.9973604967471463,0.00010465873091231037
0.6406406406406406,0.9973735247863642,0.00010777586913007786
0.6416416416416416,0.9973865528255819,0.00011089300734784535
0.6426426426426426,0.9973927853596171,0.000107214640382991
0.6436436436436437,0.9973977408101171,0.00010225918988299165
0.6446446446446447,0.9974000000000001,0.0001000000000000445
0.6456456456456456,0.9974000000000001,0.0001000000000000445
0.6466466466466466,0.9974000000000001,0.0001000000000000445
0.6476476476476476,0.9974000000000001,0.0001000000000000445
0.6486486486486487,0.9974000000000001,0.0001000000000000445
0.6496496496496497,0.9974000000000001,0.0001000000000000445
0.6506506506506506,0.9974000000000001,0.0001000000000000445
0.6516516516516516,0.9974000000000001,0.0001000000000000445
0.6526526526526526,0.9974000000000001,0.0001000000000000445
0.6536536536536537,0.9974074504191692,9.254958083088072e-05
0.6546546546546547,0.9974152707394894,8.472926051056318e-05
0.6556556556556556,0.9974730910598097,0.00012690894019024013
0.6566566566566566,0.9974809113801302,0.00011908861986992259
0.6576576576576576,0.9974938167855355,0.00011635338463467093
0.6586586586586587,0.9975127593392004,0.00011965529765883831
0.6596596596596597,0.9975273295517739,0.00012732955177402472
0.6606606606606606,0.9975884517851186,8.845178511845964e-05
0.6616616616616616,0.9976002747191637,9.887331776220476e-05
0.6626626626626626,0.997620670914421,9.651949026945328e-05
0.6636636636636637,0.9976409834347335,9.408198783195099e-05
0.6646646646646647,0.9976612959550459,9.16444853945042e-05
0.6656656656656657,0.9976816084753586,8.92069829569464e-05
0.6666666666666666,0.9976943452380953,9.43452380952059e-05
0.6676676676676676,0.99775,0.00014999999999998348
0.6686686686686687,0.99775,0.00014999999999998348
0.6696696696696697,0.99775,0.00014999999999998348
0.6706706706706707,0.99775,0.00014999999999998348
0.6716716716716716,0.99775,0.00014999999999998348
0.6726726726726726,0.99775,0.00014999999999998348
0.6736736736736737,0.99775,0.00014999999999998348
0.6746746746746747,0.9978245786326867,8.724129534937175e-05
0.6756756756756757,0.9978991599707816,2.6186997808652634e-05
0.6766766766766766,0.9979291038142389,9.77019490533415e-06
0.6776776776776777,0.997950167348816,2.233700882370293e-06
0.6786786786786787,0.997971230883393,5.302793140649076e-06
0.6796796796796797,0.9979897275654033,1.0272434596780844e-05
0.6806806806806807,0.9979964910856802,3.5089143197164496e-06
0.6816816816816816,0.998,0.0
0.6826826826826827,0.998,0.0
0.6836836836836837,0.9980081633717051,8.163371705061095e-06
0.6846846846846847,0.9980185904654655,1.8590465465484485e-05
0.6856856856856857,0.9980290175592259,2.9017559225907874e-05
0.6866866866866866,0.9980394446529863,3.944465298633126e-05
0.6876876876876877,0.9980507665190701,4.89769744234092e-05
0.6886886886886887,0.9980611090682519,3.8890931748081226e-05
0.6896896896896897,0.9980713233641805,2.8676635819513407e-05
0.6906906906906907,0.9980815376601091,1.8462339890890078e-05
0.6916916916916916,0.9980917519560377,8.24804396232226e-06
0.6926926926926927,0.9981,0.0
0.6936936936936937,0.9981,0.0
0.6946946946946947,0.9981,0.0
0.6956956956956957,0.9981,0.0
0.6966966966966966,0.9981557851969616,5.578519696164408e-05
0.6976976976976977,0.9981852264028734,8.522640287345062e-05
0.6986986986986987,0.9982146676087853,0.00011466760878525717
0.6996996996996997,0.9982467364423246,0.00014148118706935886
0.7007007007007007,0.9982657986934302,0.00013420130656971452
0.7017017017017017,0.9982789697592329,0.0001210302407670949
0.7027027027027027,0.9982921408250356,0.00010785917496441977
0.7037037037037037,0.9983064079952968,9.359200470310247e-05
0.7047047047047047,0.9983222969000747,7.770309992533031e-05
0.7057057057057057,0.9983381858048525,6.181419514750264e-05
0.7067067067067067,0.9983540747096302,4.5925290369730476e-05
0.7077077077077077,0.998369963614408,3.0036385591958314e-05
0.7087087087087087,0.9983858525191858,1.4147480814130642e-05
0.7097097097097097,0.9984,0.0
0.7107107107107107,0.9984,0.0
0.7117117117117117,0.9984,0.0
0.7127127127127127,0.9984064792064792,6.479206479226285e-06
0.7137137137137137,0.9984155792155791,1.5579215579208938e-05
0.7147147147147147,0.9984246792246791,2.4679224679247103e-05
0.7157157157157157,0.9984337792337792,3.377923377928527e-05
0.7167167167167167,0.9984428792428792,4.287924287926792e-05
0.7177177177177178,0.9984500000000001,5.0000000000050004e-05
0.7187187187187187,0.9984500000000001,5.0000000000050004e-05
0.7197197197197197,0.9984500000000001,5.0000000000050004e-05
0.7207207207207207,0.99846716001716,6.71600171600617e-05
0.7217217217217217,0.9984931381858049,8.88485628486313e-05
0.7227227227227228,0.9985236448829782,0.00010600858000858748
0.7237237237237237,0.9985541515801516,0.0001231685971686547
0.7247247247247247,0.998584658277325,0.00014032861432861088
0.7257257257257257,0.9986151649744983,0.0001574886314886781
0.7267267267267267,0.9986355115115115,0.00016448848848849007
0.7277277277277278,0.9986421848515182,0.00015781514848178801
0.7287287287287287,0.9986488581915249,0.00015114180847514147
0.7297297297297297,0.998660304054054,0.00013969594594592794
0.7307307307307307,0.9986915853353353,0.00010841466466465777
0.7317317317317317,0.9987,9.999999999998899e-05
0.7327327327327328,0.9987,9.999999999998899e-05
0.7337337337337337,0.9987,9.999999999998899e-05
0.7347347347347347,0.9987,9.999999999998899e-05
0.7357357357357357,0.9987,9.999999999998899e-05
0.7367367367367368,0.9987,9.999999999998899e-05
0.7377377377377378,0.9987,9.999999999998899e-05
0.7387387387387387,0.9987053765303766,0.00010537653037651085
0.7397397397397397,0.9987117932034599,0.00011179320345983124
0.7407407407407407,0.9987182098765433,0.00011820987654320714
0.7417417417417418,0.9987246265496266,0.00012462654962652753
0.7427427427427428,0.9987310432227099,0.00013104322270984792
0.7437437437437437,0.9987374598957932,0.00013745989579322382
0.7447447447447447,0.9987438765688765,0.0001438765688765442
0.7457457457457457,0.9988,9.999999999998899e-05
0.7467467467467468,0.9988192637081525,8.073629184740527e-05
0.7477477477477478,0.9988595287595288,5.952875952874859e-05
0.7487487487487487,0.9988980287980288,9.802879802878195e-05
0.7497497497497497,0.9989,9.999999999998899e-05
0.7507507507507507,0.9989,9.999999999998899e-05
0.7517517517517518,0.9989,9.999999999998899e-05
0.7527527527527528,0.9989,9.999999999998899e-05
0.7537537537537538,0.9989019712019712,0.00010197120197119602
0.7547547547547547,0.998914804548138,0.00011480454813789231
0.7557557557557557,0.9989276378943046,0.0001276378943045331
0.7567567567567568,0.9989404712404713,0.00014047124047122939
0.7577577577577578,0.99895,0.00014999999999998348
0.7587587587587588,0.99895225995226,0.00014774004774004146
0.7597597597597597,0.9989914239880906,0.00010990400657068244
0.7607607607607607,0.9990117862306751,0.00011178623067509275
0.7617617617617618,0.9990229084640196,0.00012290846401957767
0.7627627627627628,0.999034030697364,0.00013403069736400708
0.7637637637637638,0.9990451529307085,0.000145152930708492
0.7647647647647647,0.99905,0.00014999999999998348
0.7657657657657657,0.99905,0.00014999999999998348
0.7667667667667668,0.99905,0.00014999999999998348
0.7677677677677678,0.99905,0.00014999999999998348
0.7687687687687688,0.99905,0.00014999999999998348
0.7697697697697697,0.99905,0.00014999999999998348
0.7707707707707707,0.9991,0.00019999999999997797
0.7717717717717718,0.9991,0.00019999999999997797
0.7727727727727728,0.9991,0.00019999999999997797
0.7737737737737738,0.9991,0.00019999999999997797
0.7747747747747747,0.99915,0.00024999999999997247
0.7757757757757757,0.99915,0.00024999999999997247
0.7767767767767768,0.99915,0.00024999999999997247
0.7777777777777778,0.99915,0.00024999999999997247
0.7787787787787788,0.99915,0.00024999999999997247
0.7797797797797797,0.99915,0.00024999999999997247
0.7807807807807807,0.99915,0.00024999999999997247
0.7817817817817818,0.99915,0.00024999999999997247
0.7827827827827828,0.9991676739239239,0.00026767392392390565
0.7837837837837838,0.9992000000000001,0.00030000000000002247
0.7847847847847848,0.9992000000000001,0.00030000000000002247
0.7857857857857857,0.9992000000000001,0.00030000000000002247
0.7867867867867868,0.999222426972427,0.0002775730275730304
0.7877877877877878,0.999245176995177,0.000254823004823046
0.7887887887887888,0.9992673102163949,0.00026263712224816604
0.7897897897897898,0.9993154132393263,0.0002580558819689771
0.7907907907907907,0.99935,0.000250000000000028
0.7917917917917918,0.99935,0.000250000000000028
0.7927927927927928,0.99935,0.000250000000000028
0.7937937937937938,0.99935,0.000250000000000028
0.7947947947947948,0.99935,0.000250000000000028
0.7957957957957957,0.9994031931931933,0.00019680680680683738
0.7967967967967968,0.9994365598932266,0.00016344010677349363
0.7977977977977978,0.99945,0.000150000000000039
0.7987987987987988,0.99945,0.000150000000000039
0.7997997997997998,0.99945,0.000150000000000039
0.8008008008008007,0.99945,0.000150000000000039
0.8018018018018018,0.99945,0.000150000000000039
0.8028028028028028,0.99945,0.000150000000000039
0.8038038038038038,0.99945,0.000150000000000039
0.8048048048048048,0.99945,0.000150000000000039
0.8058058058058059,0.99945,0.000150000000000039
0.8068068068068068,0.99945,0.000150000000000039
0.8078078078078078,0.99945,0.000150000000000039
0.8088088088088088,0.99945,0.000150000000000039
0.8098098098098098,0.99945,0.000150000000000039
0.8108108108108109,0.99945,0.000150000000000039
0.8118118118118118,0.9994823550823551,0.00011764491764498786
0.8128128128128128,0.9995,0.0001000000000000445
0.8138138138138138,0.9996,0.00020000000000003348
0.8148148148148148,0.99965,0.00014999999999998348
0.8158158158158159,0.99965,0.00014999999999998348
0.8168168168168168,0.9996508408408409,0.00014915915915914013
0.8178178178178178,0.9997,9.999999999998899e-05
0.8188188188188188,0.9997,9.999999999998899e-05
0.8198198198198198,0.9997,9.999999999998899e-05
0.8208208208208209,0.9997388013013013,6.119869869869454e-05
0.8218218218218218,0.99975,4.999999999999449e-05
0.8228228228228228,0.99975,4.999999999999449e-05
0.8238238238238238,0.99975,4.999999999999449e-05
0.8248248248248248,0.99975,4.999999999999449e-05
0.8258258258258259,0.99975,4.999999999999449e-05
0.8268268268268268,0.9998,9.999999999998899e-05
0.8278278278278278,0.9998,9.999999999998899e-05
0.8288288288288288,0.9998006159916468,9.969200417653257e-05
0.8298298298298298,0.9998017819799998,9.910901000009797e-05
0.8308308308308309,0.9998029479683528,9.852601582360787e-05
0.8318318318318318,0.9998041139567058,9.794302164717328e-05
0.8328328328328328,0.9998052799450587,9.736002747068317e-05
0.8338338338338338,0.9998064459334115,9.677703329419307e-05
0.8348348348348348,0.9998076119217645,9.619403911770297e-05
0.8358358358358359,0.9998087779101175,9.561104494126837e-05
0.8368368368368369,0.9998099438984704,9.502805076477827e-05
0.8378378378378378,0.9998111098868234,9.444505658834368e-05
0.8388388388388388,0.9998122758751764,9.386206241185358e-05
0.8398398398398398,0.9998134418635292,9.327906823536347e-05
0.8408408408408409,0.9998146078518821,9.269607405887337e-05
0.8418418418418419,0.9998157738402351,9.211307988243878e-05
0.8428428428428428,0.9998169398285881,9.153008570594867e-05
0.8438438438438438,0.9998181058169411,9.094709152951407e-05
0.8448448448448448,0.9998192718052941,9.036409735302398e-05
0.8458458458458459,0.9998204377936468,8.978110317653387e-05
0.8468468468468469,0.9998216037819998,8.919810900004377e-05
0.8478478478478478,0.9998227697703528,8.861511482360918e-05
0.8488488488488488,0.9998239357587058,8.803212064711907e-05
0.8498498498498498,0.9998251017470587,8.744912647068448e-05
0.8508508508508509,0.9998262677354115,8.686613229419439e-05
0.8518518518518519,0.9998274337237645,8.628313811770427e-05
0.8528528528528528,0.9998285997121175,8.570014394126968e-05
0.8538538538538538,0.9998297657004704,8.511714976477958e-05
0.8548548548548548,0.9998309316888234,8.453415558834498e-05
0.8558558558558559,0.9998320976771764,8.395116141185488e-05
0.8568568568568569,0.9998332636655292,8.336816723536478e-05
0.8578578578578578,0.9998344296538821,8.278517305887467e-05
0.8588588588588588,0.9998355956422351,8.220217888244008e-05
0.8598598598598598,0.9998367616305881,8.161918470594998e-05
0.8608608608608609,0.9998379276189411,8.103619052951538e-05
0.8618618618618619,0.9998390936072941,8.045319635302528e-05
0.8628628628628628,0.9998402595956468,7.987020217653518e-05
0.8638638638638638,0.9998414255839998,7.928720800004507e-05
0.8648648648648649,0.9998425915723528,7.870421382361048e-05
0.8658658658658659,0.9998437575607058,7.812121964712038e-05
0.8668668668668669,0.9998449235490587,7.753822547068578e-05
0.8678678678678678,0.9998460895374117,7.695523129419568e-05
0.8688688688688688,0.9998472555257645,7.637223711770558e-05
0.8698698698698699,0.9998484215141175,7.578924294121547e-05
0.8708708708708709,0.9998495875024704,7.520624876478088e-05
0.8718718718718719,0.9998507534908234,7.462325458829078e-05
0.8728728728728729,0.9998519194791764,7.404026041185618e-05
0.8738738738738738,0.9998530854675294,7.345726623536608e-05
0.8748748748748749,0.9998542514558821,7.287427205887598e-05
0.8758758758758759,0.9998554174442351,7.229127788238587e-05
0.8768768768768769,0.9998565834325881,7.170828370595128e-05
0.8778778778778779,0.9998577494209411,7.112528952946118e-05
0.8788788788788788,0.9998589154092941,7.054229535302659e-05
0.8798798798798799,0.999860081397647,6.995930117653648e-05
0.8808808808808809,0.9998612473859998,6.937630700004638e-05
0.8818818818818819,0.9998624133743528,6.879331282355627e-05
0.8828828828828829,0.9998635793627058,6.821031864712168e-05
0.8838838838838838,0.9998647453510587,6.762732447063158e-05
0.8848848848848849,0.9998659113394117,6.704433029419699e-05
0.8858858858858859,0.9998670773277647,6.646133611770688e-05
0.8868868868868869,0.9998682433161175,6.587834194121678e-05
0.8878878878878879,0.9998694093044704,6.529534776478219e-05
0.8888888888888888,0.9998705752928234,6.471235358829208e-05
0.8898898898898899,0.9998717412811764,6.412935941185749e-05
0.8908908908908909,0.9998729072695294,6.354636523536739e-05
0.8918918918918919,0.9998740732578821,6.296337105887728e-05
0.8928928928928929,0.9998752392462351,6.238037688238718e-05
0.8938938938938938,0.9998764052345881,6.179738270595259e-05
0.8948948948948949,0.9998775712229411,6.121438852946248e-05
0.8958958958958959,0.999878737211294,6.063139435302789e-05
0.8968968968968969,0.999879903199647,6.0048400176537786e-05
0.8978978978978979,0.9998810691879998,5.946540600004768e-05
0.8988988988988988,0.9998822351763528,5.888241182355758e-05
0.8998998998998999,0.9998834011647058,5.8299417647122986e-05
0.9009009009009009,0.9998845671530587,5.771642347063288e-05
0.9019019019019019,0.9998857331414117,5.713342929419829e-05
0.9029029029029029,0.9998868991297647,5.6550435117708187e-05
0.9039039039039038,0.9998880651181175,5.596744094121808e-05
0.9049049049049049,0.9998892311064704,5.538444676472798e-05
0.9059059059059059,0.9998903970948234,5.480145258829339e-05
0.9069069069069069,0.9998915630831764,5.421845841180328e-05
0.9079079079079079,0.9998927290715294,5.363546423536869e-05
0.9089089089089089,0.9998938950598824,5.305247005887859e-05
0.9099099099099099,0.9998950610482351,5.246947588238848e-05
0.9109109109109109,0.9998962270365881,5.188648170589838e-05
0.9119119119119119,0.9998973930249411,5.130348752946379e-05
0.9129129129129129,0.999898559013294,5.0720493352973683e-05
0.9139139139139139,0.999899725001647,5.013749917653909e-05
0.914914914914915,0.99990089099,4.955450500004899e-05
0.9159159159159159,0.9999020569783528,4.8971510823558884e-05
0.9169169169169169,0.9999032229667058,4.838851664706878e-05
0.9179179179179179,0.9999043889550587,4.780552247063419e-05
0.9189189189189189,0.9999055549434117,4.7222528294144084e-05
0.91991991991992,0.9999067209317647,4.663953411770949e-05
0.9209209209209209,0.9999078869201177,4.605653994121939e-05
0.9219219219219219,0.9999090529084704,4.5473545764729284e-05
0.9229229229229229,0.9999102188968234,4.489055158823918e-05
0.9239239239239239,0.9999113848851764,4.430755741180459e-05
0.924924924924925,0.9999125508735294,4.3724563235369995e-05
0.9259259259259259,0.9999137168618824,4.314156905887989e-05
0.9269269269269269,0.9999148828502351,4.255857488238979e-05
0.9279279279279279,0.9999160488385881,4.1975580705899684e-05
0.9289289289289289,0.9999172148269411,4.139258652946509e-05
0.92992992992993,0.999918380815294,4.080959235297499e-05
0.9309309309309309,0.999919546803647,4.0226598176540396e-05
0.9319319319319319,0.999920712792,3.964360400005029e-05
0.9329329329329329,0.9999218787803528,3.906060982356019e-05
0.933933933933934,0.9999230447687057,3.8477615647070085e-05
0.934934934934935,0.9999242107570587,3.789462147063549e-05
0.9359359359359359,0.9999253767454117,3.731162729414539e-05
0.9369369369369369,0.9999265427337647,3.6728633117710796e-05
0.9379379379379379,0.9999277087221177,3.614563894122069e-05
0.938938938938939,0.9999288747104704,3.556264476473059e-05
0.93993993993994,0.9999300406988234,3.4979650588240485e-05
0.9409409409409409,0.9999312066871764,3.439665641180589e-05
0.9419419419419419,0.9999323726755294,3.381366223531579e-05
0.9429429429429429,0.9999335386638823,3.3230668058881196e-05
0.943943943943944,0.9999347046522353,3.264767388239109e-05
0.944944944944945,0.9999358706405881,3.206467970590099e-05
0.9459459459459459,0.9999370366289411,3.1481685529410885e-05
0.9469469469469469,0.999938202617294,3.089869135297629e-05
0.9479479479479479,0.999939368605647,3.031569717648619e-05
0.948948948948949,0.999940534594,2.9732703000051597e-05
0.94994994994995,0.999941700582353,2.9149708823561493e-05
0.950950950950951,0.9999428665707057,2.856671464707139e-05
0.9519519519519519,0.9999440325590587,2.7983720470581286e-05
0.9529529529529529,0.9999451985474117,2.7400726294146693e-05
0.953953953953954,0.9999463645357647,2.681773211765659e-05
0.954954954954955,0.9999475305241177,2.6234737941221997e-05
0.955955955955956,0.9999486965124706,2.5651743764731894e-05
0.9569569569569569,0.9999498625008234,2.506874958824179e-05
0.9579579579579579,0.9999510284891764,2.4485755411751686e-05
0.958958958958959,0.9999521944775294,2.3902761235317094e-05
0.95995995995996,0.9999533604658823,2.331976705882699e-05
0.960960960960961,0.9999545264542353,2.2736772882392398e-05
0.9619619619619619,0.9999556924425883,2.2153778705902294e-05
0.9629629629629629,0.9999568584309411,2.157078452941219e-05
0.963963963963964,0.999958024419294,2.0987790352977598e-05
0.964964964964965,0.999959190407647,2.0404796176487494e-05
0.965965965965966,0.999960356396,1.98218020000529e-05
0.9669669669669669,0.999961522384353,1.9238807823562798e-05
0.9679679679679679,0.9999626883727057,1.8655813647072694e-05
0.968968968968969,0.9999638543610587,1.807281947058259e-05
0.96996996996997,0.9999650203494117,1.7489825294147998e-05
0.970970970970971,0.9999661863377647,1.6906831117657894e-05
0.9719719719719719,0.9999673523261177,1.6323836941223302e-05
0.9729729729729729,0.9999685183144706,1.57408427647332e-05
0.973973973973974,0.9999696843028234,1.5157848588243095e-05
0.974974974974975,0.9999708502911764,1.4574854411752991e-05
0.975975975975976,0.9999720162795294,1.3991860235318399e-05
0.9769769769769769,0.9999731822678823,1.3408866058828295e-05
0.9779779779779779,0.9999743482562353,1.2825871882393702e-05
0.978978978978979,0.9999755142445883,1.2242877705903599e-05
0.97997997997998,0.9999766802329411,1.1659883529413495e-05
0.980980980980981,0.999977846221294,1.1076889352923391e-05
0.9819819819819819,0.999979012209647,1.0493895176488799e-05
0.9829829829829829,0.999980178198,9.910900999998695e-06
0.983983983983984,0.999981344186353,9.327906823564103e-06
0.984984984984985,0.999982510174706,8.744912647073999e-06
0.985985985985986,0.9999836761630587,8.161918470583895e-06
0.986986986986987,0.9999848421514117,7.578924294093792e-06
0.9879879879879879,0.9999860081397647,6.995930117659199e-06
0.988988988988989,0.9999871741281177,6.412935941169096e-06
0.98998998998999,0.9999883401164706,5.829941764734503e-06
0.990990990990991,0.9999895061048236,5.2469475882443994e-06
0.991991991991992,0.9999906720931764,4.663953411754296e-06
0.992992992992993,0.9999918380815294,4.080959235264192e-06
0.993993993993994,0.9999930040698823,3.4979650588295996e-06
0.994994994994995,0.9999941700582353,2.914970882339496e-06
0.995995995995996,0.9999953360465883,2.3319767059049035e-06
0.996996996996997,0.9999965020349413,1.7489825294147998e-06
0.997997997997998,0.999997668023294,1.1659883529246962e-06
0.998998998998999,0.999998834011647,5.829941764345925e-07
1.0,1.0,0.0


==> plots/DenseNet/RocLoss_DenseNet.csv <==
Loss FPR,Loss TPR,Loss TPR STD
0.0,0.0,0.0
0.001001001001001001,0.0006074450518894965,4.277782055559827e-05
0.002002002002002002,0.001214890103778993,8.555564111119654e-05
0.003003003003003003,0.0018223351556684892,0.00012833346166679486
0.004004004004004004,0.002429780207557986,0.00017111128222239307
0.005005005005005005,0.003037225259447482,0.0002138891027779915
0.006006006006006006,0.0036446703113369784,0.0002566669233335897
0.007007007007007007,0.004252115363226475,0.00029944474388918837
0.008008008008008008,0.004859560415115972,0.00034222256444478615
0.009009009009009009,0.005467005467005468,0.0003850003850003848
0.01001001001001001,0.006074450518894964,0.000427778205555983
0.011011011011011011,0.006681895570784461,0.0004705560261115812
0.012012012012012012,0.007289340622673957,0.0005133338466671794
0.013013013013013013,0.007896785674563454,0.0005561116672227777
0.014014014014014014,0.00850423072645295,0.0005988894877783767
0.015015015015015015,0.009111675778342446,0.000641667308333975
0.016016016016016016,0.009719120830231943,0.0006844451288895723
0.017017017017017015,0.010326565882121438,0.0007272229494451714
0.018018018018018018,0.010934010934010936,0.0007700007700007696
0.01901901901901902,0.011541455985900433,0.0008127785905563669
0.02002002002002002,0.012148901037789928,0.000855556411111966
0.02102102102102102,0.012756346089679424,0.0008983342316675642
0.022022022022022022,0.013363791141568921,0.0009411120522231625
0.023023023023023025,0.013971236193458417,0.0009838898727787607
0.024024024024024024,0.014578681245347913,0.0010266676933343589
0.025025025025025023,0.01518612629723741,0.001069445513889957
0.026026026026026026,0.015793571349126907,0.0011122233344455553
0.02702702702702703,0.016401016401016405,0.0011550011550011544
0.028028028028028028,0.0170084614529059,0.0011977789755567535
0.029029029029029027,0.017615906504795394,0.00124055679611235
0.03003003003003003,0.01822335155668489,0.00128333461666795
0.031031031031031032,0.01883079660857439,0.0013261124372235464
0.03203203203203203,0.019438241660463887,0.0013688902577791446
0.03303303303303303,0.020045686712353378,0.0014116680783347445
0.03403403403403403,0.020653131764242876,0.0014544458988903428
0.035035035035035036,0.021260576816132373,0.001497223719445941
0.036036036036036036,0.02199406753692468,0.001493632407918121
0.037037037037037035,0.02273630637440161,0.0014868228772990672
0.03803803803803804,0.02347854521187855,0.0014800133466800133
0.03903903903903904,0.02422078404935548,0.0014732038160609577
0.04004004004004004,0.024963022886832414,0.0014663942854419038
0.04104104104104104,0.025705261724309342,0.0014595847548228482
0.04204204204204204,0.026447500561786276,0.001452775224203796
0.043043043043043044,0.02718973939926321,0.0014459656935847404
0.044044044044044044,0.027931978236740145,0.0014391561629656848
0.04504504504504504,0.028674217074217075,0.001432346632346631
0.04604604604604605,0.029416455911694013,0.001425537101727577
0.04704704704704705,0.03015869474917094,0.0014187275711085214
0.04804804804804805,0.030900933586647875,0.001411918040489471
0.04904904904904905,0.0316431724241248,0.0014051085098704154
0.050050050050050046,0.03245005005005005,0.0014138916694472219
0.05105105105105105,0.033451051051051055,0.0014695028361694992
0.05205205205205205,0.034452052052052054,0.0015251140028917781
0.05305305305305305,0.03545305305305305,0.001580725169614057
0.05405405405405406,0.03645405405405406,0.001636336336336336
0.055055055055055056,0.03745505505505506,0.0016919475030586148
0.056056056056056056,0.03845605605605606,0.0017475586697808937
0.057057057057057055,0.03945705705705706,0.0018031698365031656
0.058058058058058054,0.040458058058058056,0.0018587810032254445
0.05905905905905906,0.041462657101545994,0.001932382382382379
0.06006006006006006,0.042477560894227565,0.002057507507507505
0.06106106106106106,0.04349246468690913,0.0021826326326326306
0.062062062062062065,0.044507368479590706,0.0023077577577577564
0.06306306306306306,0.04552227227227226,0.002432882882882882
0.06406406406406406,0.046537176064953834,0.002558008008008008
0.06506506506506507,0.04755207985763541,0.0026831331331331337
0.06606606606606606,0.0485622122122122,0.0028049549549549573
0.06706706706706707,0.04950482148815482,0.0028800300300300327
0.06806806806806806,0.050447430764097426,0.0029551051051051047
0.06906906906906907,0.05139004004004004,0.00303018018018018
0.07007007007007007,0.05233264931598265,0.0031052552552552556
0.07107107107107107,0.05327525859192526,0.0031803303303303276
0.07207207207207207,0.05425090090090091,0.003235585585585586
0.07307307307307308,0.055652302302302316,0.003035385385385385
0.07407407407407407,0.057053703703703704,0.002835185185185187
0.07507507507507508,0.05845510510510511,0.002634984984984986
0.07607607607607608,0.059826836836836844,0.002446196196196196
0.07707707707707707,0.06083784784784784,0.0023961461461461456
0.07807807807807808,0.061848858858858866,0.0023460960960960987
0.07907907907907907,0.06285986986986986,0.002296046046046045
0.08008008008008008,0.06387088088088089,0.002245995995995998
0.08108108108108109,0.06490881934566145,0.0021935988620199118
0.08208208208208208,0.0662522680575312,0.0021145724672040414
0.08308308308308308,0.06759571676940099,0.002035546072388178
0.08408408408408408,0.06893916548127074,0.0019565196775723145
0.08508508508508508,0.07016681040014373,0.0018671055671055647
0.08608608608608609,0.07110364467031134,0.0017516054516054508
0.08708708708708708,0.07204047894047894,0.0016361053361053368
0.08808808808808809,0.07297731321064654,0.0015206052206052229
0.0890890890890891,0.07420496663329997,0.0014694544544544552
0.09009009009009009,0.07588998498498498,0.0015195045045045055
0.09109109109109109,0.07757500333667,0.0015695545545545487
0.0920920920920921,0.0791671332046332,0.001578995066495066
0.09309309309309309,0.08061500965250964,0.0015253700128700087
0.0940940940940941,0.08206288610038609,0.0014717449592449652
0.09509509509509509,0.08325469340308049,0.001402008460072976
0.0960960960960961,0.08427183958151699,0.0013212825728954741
0.0970970970970971,0.0852889857599535,0.0012405566857179792
0.0980980980980981,0.08628030888030885,0.0010754754754754778
0.0990990990990991,0.08724555984555983,0.0008252252252252262
0.10010010010010009,0.0882108108108108,0.0005749749749749816
0.1011011011011011,0.089241164021164,0.0003998426998427021
0.1021021021021021,0.09029936507936508,0.0002568425568425514
0.1031031031031031,0.09135756613756613,0.00011384241384241461
0.1041041041041041,0.09251079488579488,1.3916188916190952e-05
0.10510510510510511,0.09403504641004641,8.216625716625514e-05
0.1061061061061061,0.09555865031698364,0.00014881270159047832
0.10710710710710711,0.09697673506840174,4.582638193749433e-05
0.10810810810810811,0.09827789886660855,0.0001899302528334812
0.1091091091091091,0.09913359327069005,0.0001414947205269773
0.11011011011011011,0.09998928767477155,9.305918822048037e-05
0.1111111111111111,0.10092320261437907,5.980392156863107e-05
0.11211211211211211,0.10248358652770417,0.00014812753930400907
0.11311311311311312,0.10386944671944673,0.00016244426244425847
0.11411411411411411,0.10500694785694785,7.144417144416826e-05
0.11511511511511512,0.10635711961961962,4.4815648982315937e-05
0.11611611611611611,0.10847891420832598,0.00025521403756697397
0.11711711711711711,0.11027482776894541,0.0005790673025967141
0.11811811811811812,0.11203682432432432,0.0007801176176176136
0.11911911911911911,0.1137260135135135,0.0007175550550550525
0.12012012012012012,0.1148049009009009,0.0008152192192192181
0.12112112112112113,0.11564574174174175,0.0009753793793793875
0.12212212212212212,0.11653322822822823,0.0010222572572572558
0.12312312312312312,0.11758427927927928,0.0006719069069069106
0.12412412412412413,0.11888272888272891,0.00038275968275968547
0.12512512512512514,0.12103873103873106,0.00030575960575960487
0.12612612612612611,0.12221873873873873,0.00030000000000000165
0.12712712712712712,0.12331983983983982,0.00030000000000000165
0.12812812812812813,0.12479219219219218,2.1561561561564413e-05
0.12912912912912913,0.12650825825825823,8.398013398012993e-05
0.13013013013013014,0.12857532532532534,1.5065065065072991e-05
0.13113113113113112,0.1310962240017795,0.0003499999999999892
0.13213213213213212,0.133263018018018,0.0002851801801801723
0.13313313313313313,0.13479555805805804,0.0001458583583583417
0.13413413413413414,0.13617193443443443,2.0733233233233284e-05
0.13513513513513514,0.13797747747747752,9.279279279278407e-05
0.13613613613613612,0.1395354087420754,0.00014963630296963015
0.13713713713713713,0.14117492492492492,0.0003993493493493483
0.13813813813813813,0.14332684351017683,0.0005875709042375693
0.13913913913913914,0.14604784784784786,0.0007231898565231848
0.14014014014014015,0.1479742008675342,0.0006019486152819414
0.14114114114114115,0.14939662662662664,0.0002500000000000002
0.14214214214214213,0.15053109442776108,0.0002500000000000002
0.14314314314314314,0.15188411268411267,2.173602173596856e-06
0.14414414414414414,0.1534162162162162,0.00041965601965603117
0.14514514514514515,0.15488912579245911,0.0005530096763430165
0.14614614614614616,0.15575665999332666,0.0006197430764097456
0.14714714714714713,0.1570254354354354,0.0005952852852852963
0.14814814814814814,0.1591546296296296,0.0006527777777777799
0.14914914914914915,0.1610641891891892,0.0010277527527527697
0.15015015015015015,0.16222683683683684,0.0011766866866866899
0.15115115115115116,0.16357184184184187,0.0011597697697697668
0.15215215215215216,0.1653543043043043,0.0009997608719830853
0.15315315315315314,0.167180303030303,0.0009248566748566861
0.15415415415415415,0.16938677010343678,0.0008243076409742978
0.15515515515515516,0.1708495085995086,0.00068338793338793
0.15615615615615616,0.1725362862862863,0.0010280780780780874
0.15715715715715717,0.17464388674388673,0.0008173459173459185
0.15815815815815815,0.1753663163163163,0.0007666166166166166
0.15915915915915915,0.1772086920253587,0.0009100934267601002
0.16016016016016016,0.1791675318175318,0.0007842628342628473
0.16116116116116116,0.18059573462351242,0.0007500000000000007
0.16216216216216217,0.1815043918918919,0.0008577702702702861
0.16316316316316315,0.18244352814352816,0.0009601216601216739
0.16416416416416416,0.18356002926002923,0.0009986216986216934
0.16516516516516516,0.18550424710424707,0.0007217503217503279
0.16616616616616617,0.18729199914199918,0.0008403331903331923
0.16716716716716717,0.18933433433433436,0.0010000000000000009
0.16816816816816815,0.1912860548048048,0.0009832394894895014
0.16916916916916916,0.19283646146146147,0.000973458458458476
0.17017017017017017,0.19463624457791123,0.0012742659325992584
0.17117117117117117,0.197901981981982,0.0015057657657657625
0.17217217217217218,0.19916660660660662,0.0015972172172172283
0.17317317317317318,0.2017775675675676,0.0019473173173173292
0.17417417417417416,0.20414768768768762,0.0022251651651651605
0.17517517517517517,0.20609893393393391,0.002628723723723733
0.17617617617617617,0.20814588159588157,0.0025282353782353773
0.17717717717717718,0.21161956956956957,0.002065215215215216
0.1781781781781782,0.21303335835835838,0.0016126376376376372
0.17917917917917917,0.21405789718289717,0.001330205205205215
0.18018018018018017,0.21511696696696697,0.001290090090090082
0.18118118118118118,0.21654792064792064,0.0013571116571116648
0.18218218218218218,0.21792475809142475,0.0014455455455455596
0.1831831831831832,0.2196747747747748,0.0013535392535392599
0.1841841841841842,0.22166162591162591,0.0006774417274417327
0.18518518518518517,0.22384814814814813,0.0007074074074074066
0.18618618618618618,0.22622927927927927,0.0006999999999999923
0.1871871871871872,0.2280430930930931,0.0004312812812812816
0.1881881881881882,0.2296653528528529,0.00016692942942943267
0.1891891891891892,0.230988416988417,0.00039305019305019284
0.19019019019019018,0.23360605605605606,0.00017682682682682027
0.19119119119119118,0.23536973973973974,0.0002873573573573679
0.1921921921921922,0.23725352852852855,0.00017695195195195634
0.1931931931931932,0.24000948170392616,0.0001465965965966043
0.1941941941941942,0.24143838838838838,0.0003711611611611626
0.19519519519519518,0.24307816387816386,0.00021703131703132428
0.1961961961961962,0.2447961961961962,0.00023797547547547981
0.1971971971971972,0.24714334334334337,0.000847547547547553
0.1981981981981982,0.24961675675675676,0.000620360360360353
0.1991991991991992,0.2520918275418276,0.0009500000000000064
0.20020020020020018,0.25385030030030026,0.0011999999999999789
0.2012012012012012,0.2560013013013013,0.0013996996996996913
0.2022022022022022,0.2577014014014014,0.0013002002002001911
0.2032032032032032,0.258338402038402,0.0013912002912002674
0.2042042042042042,0.26032997997998,0.0012478978978979205
0.20520520520520522,0.26316951951951956,0.0011434934934934637
0.2062062062062062,0.2663467801134467,0.0009718385051718237
0.2072072072072072,0.2687572072072072,0.0013938867438867408
0.2082082082082082,0.2723095762429096,0.0016972639305972703
0.2092092092092092,0.27393536036036037,0.0013261511511511725
0.21021021021021022,0.27626226226226225,0.0016683683683683947
0.2112112112112112,0.27764569569569564,0.0014232732732732678
0.2122122122122122,0.27971526526526524,0.0008438938938938878
0.2132132132132132,0.282083033033033,0.00025660660660659085
0.21421421421421422,0.28467360694027355,0.0002928928928929153
0.21521521521521522,0.2884804304304305,0.00023478478478475284
0.21621621621621623,0.28975225225225226,0.00010810810810812921
0.2172172172172172,0.293043043043043,0.00044768101434766727
0.2182182182182182,0.29480263120263117,0.0007155870155870214
0.21921921921921922,0.2969576576576577,0.0009397397397397367
0.22022022022022023,0.29951018876018876,0.0010500000000000231
0.22122122122122123,0.30293183183183187,0.0019803053053052966
0.2222222222222222,0.3056537037037037,0.0016092592592592547
0.22322322322322322,0.30771295462128795,0.001148656990323682
0.22422422422422422,0.3089332332332332,0.0008394394394394544
0.22522522522522523,0.3129441441441441,0.0007063063063063035
0.22622622622622623,0.3150049049049049,0.0008737737737737894
0.2272272272272272,0.31668324991658325,0.0003712045378712059
0.22822822822822822,0.3185052552552552,0.00044354354354356196
0.22922922922922923,0.3218007674341008,0.000914614614614645
0.23023023023023023,0.32444534534534536,0.0016251918585252212
0.23123123123123124,0.3271338338338339,0.0014026026026026372
0.23223223223223222,0.3290458708708708,0.0014830580580580677
0.23323323323323322,0.33172488738738737,0.0018749624624624373
0.23423423423423423,0.33319609609609613,0.002072372372372372
0.23523523523523523,0.33517047047047044,0.001700000000000007
0.23623623623623624,0.3371298155298155,0.0015999999999999903
0.23723723723723725,0.33935480480480484,0.0016058558558558478
0.23823823823823823,0.34395735735735733,0.002111471471471449
0.23923923923923923,0.34732467467467465,0.00189304304304308
0.24024024024024024,0.35055060060060056,0.0022298798798798813
0.24124124124124124,0.35482268935602274,0.0013597931264597851
0.24224224224224225,0.35763074741408074,0.0007500000000000007
0.24324324324324323,0.36047972972972975,0.0007216216216216209
0.24424424424424424,0.3635327327327327,9.999999999998899e-05
0.24524524524524524,0.36600893393393397,0.00016368868868868458
0.24624624624624625,0.36819249249249253,7.312312312310332e-05
0.24724724724724725,0.3718287454120788,0.00048149816483147867
0.24824824824824826,0.37439649649649653,0.0008654988321655233
0.24924924924924924,0.37719924924924925,0.0007601501501501295
0.2502502502502503,0.3808261261261262,0.0006748748748748312
0.25125125125125125,0.3837768768768769,0.00039874874874876176
0.25225225225225223,0.3885403153153153,0.0005626876876876907
0.25325325325325326,0.3906831331331332,0.0006499999999999839
0.25425425425425424,0.39384414414414404,0.0005898898898898386
0.2552552552552553,0.39643813813813816,0.00042762762762765805
0.25625625625625625,0.39857657657657664,0.0004359359359359105
0.25725725725725723,0.3998858858858859,0.00042862862862860784
0.25825825825825827,0.40436651651651656,0.0006291291291291579
0.25925925925925924,0.4061092592592593,0.0005499999999999949
0.2602602602602603,0.40881026026026024,0.0005102602602602702
0.26126126126126126,0.4107031531531532,0.0002193693693693377
0.26226226226226224,0.4133811311311311,0.00033443443443442744
0.26326326326326327,0.41559761428094766,7.824491157798485e-06
0.26426426426426425,0.4209606606606607,0.00036786786786785486
0.2652652652652653,0.42299579579579594,0.0007347347347347044
0.26626626626626626,0.42419939939939943,0.0013331331331331298
0.26726726726726724,0.4264181681681681,0.0011836336336336073
0.2682682682682683,0.4305682682682683,0.0013772439105772527
0.26926926926926925,0.4330141474808141,0.0011551217884551157
0.2702702702702703,0.4356162162162164,0.0012351351351351514
0.27127127127127126,0.4383069069069069,0.002016483149816478
0.27227227227227224,0.44023761261261257,0.0019069319319319211
0.2732732732732733,0.4423698198198198,0.0018633633633633462
0.27427427427427425,0.4439728228228228,0.0013757257257257238
0.2752752752752753,0.44668351685018354,0.0014000000000000123
0.27627627627627627,0.4497288288288288,0.0014525525525525551
0.2772772772772773,0.4537431931931933,0.00186591591591595
0.2782782782782783,0.45613913913913917,0.001986953620286974
0.27927927927927926,0.4578792792792793,0.001899999999999985
0.2802802802802803,0.4606302802802803,0.0018631464798131714
0.28128128128128127,0.4631438438438438,0.0010374374374374495
0.2822822822822823,0.4661617117117117,0.0009000000000000119
0.2832832832832833,0.46674832832832835,0.0008516716716716888
0.28428428428428426,0.4702317817817817,0.0010789289289289683
0.2852852852852853,0.47306321321321326,0.0010073573573573524
0.2862862862862863,0.47672876209542875,0.0013000000000000234
0.2872872872872873,0.4780081915248582,0.0014081915248581878
0.2882882882882883,0.4788701201201201,0.0017779279279279414
0.28928928928928926,0.48095952619285953,0.0026297630964297325
0.2902902902902903,0.4828427177177177,0.0029475725725725543
0.2912912912912913,0.48539129129129127,0.002572472472472498
0.2922922922922923,0.4893268768768769,0.002542292292292303
0.2932932932932933,0.4921298798798799,0.0029499999999999804
0.29429429429429427,0.4957414414414414,0.003252852852852872
0.2952952952952953,0.49957382382382376,0.003973823823823802
0.2962962962962963,0.5009462962962963,0.003948765432098766
0.2972972972972973,0.5033486486486487,0.004348648648648645
0.2982982982982983,0.5074987237237237,0.003400425425425402
0.29929929929929927,0.509499124124124,0.003099824824824793
0.3003003003003003,0.5110006006006006,0.0030999999999999917
0.3013013013013013,0.513675975975976,0.002925325325325301
0.3023023023023023,0.5166023023023023,0.0035000000000000586
0.3033033033033033,0.5194016516516518,0.0033983483483483456
0.30430430430430433,0.5223564564564565,0.0031999999999999806
0.3053053053053053,0.5267053053053052,0.003599999999999992
0.3063063063063063,0.5289063063063063,0.0032468468468468403
0.3073073073073073,0.5307036536536537,0.003696346346346302
0.3083083083083083,0.533904154154154,0.0036958458458458687
0.30930930930930933,0.5379593093093094,0.0035499999999999976
0.3103103103103103,0.5398654654654654,0.003644844844844841
0.3113113113113113,0.5419226226226226,0.0032886886886887567
0.3123123123123123,0.5461561561561561,0.003599999999999992
0.3133133133133133,0.548584984984985,0.0034283283283282895
0.31431431431431434,0.5528535785785785,0.003053578578578575
0.3153153153153153,0.5552153153153153,0.0041999999999999815
0.3163163163163163,0.5592663163163163,0.004566316316316266
0.3173173173173173,0.5631346346346346,0.005182682682682682
0.3183183183183183,0.5663122122122122,0.004206106106106056
0.31931931931931934,0.5692482982982984,0.0036096596596596475
0.3203203203203203,0.5707567734401069,0.0036432265598931868
0.3213213213213213,0.5714426426426427,0.003500000000000003
0.32232232232232233,0.5746111611611612,0.0034305805805805445
0.3233233233233233,0.5770233233233233,0.003699999999999981
0.32432432432432434,0.5801243243243244,0.004400000000000015
0.3253253253253253,0.5825006506506507,0.0044500000000000095
0.3263263263263263,0.5854394894894894,0.00471316316316317
0.32732732732732733,0.5878136636636637,0.004586336336336372
0.3283283283283283,0.5887283283283283,0.0049716716716716736
0.32932932932932935,0.59025,0.005049999999999999
0.3303303303303303,0.5924954954954955,0.004795495495495461
0.3313313313313313,0.5954626626626627,0.004799999999999971
0.33233233233233234,0.5978823323323323,0.004750000000000032
0.3333333333333333,0.60275,0.005183333333333318
0.33433433433433435,0.60535,0.00545000000000001
0.3353353353353353,0.608103003003003,0.004967667667667708
0.3363363363363363,0.6121363363363362,0.0050000000000000044
0.33733733733733734,0.61565,0.0046499999999999875
0.3383383383383383,0.6173922255588922,0.004446112779446121
0.33933933933933935,0.6190393393393394,0.0044606606606606425
0.34034034034034033,0.6228605105105105,0.005020170170170202
0.34134134134134136,0.626162012012012,0.0049206706706707015
0.34234234234234234,0.62795,0.005049999999999999
0.3433433433433433,0.630065015015015,0.0053349849849849695
0.34434434434434436,0.6326907240573907,0.005309275942609271
0.34534534534534533,0.6346180180180181,0.00532732732732738
0.34634634634634637,0.6375695195195195,0.00502317317317319
0.34734734734734735,0.64195,0.004149999999999987
0.3483483483483483,0.6445225225225224,0.004125825825825824
0.34934934934934936,0.6478493493493493,0.004649349349349352
0.35035035035035034,0.6504007007007007,0.005050350350350286
0.35135135135135137,0.6562270270270271,0.004424324324324269
0.35235235235235235,0.661,0.004400000000000015
0.3533533533533533,0.6632133383383383,0.004886661661661684
0.35435435435435436,0.6659771771771772,0.004922822822822859
0.35535535535535534,0.668683033033033,0.0044723223223223085
0.3563563563563564,0.6724140890890891,0.004214089089089101
0.35735735735735735,0.67535,0.00385000000000002
0.35835835835835833,0.6768583583583583,0.003899999999999959
0.35935935935935936,0.6797093593593594,0.004349999999999965
0.36036036036036034,0.68125,0.004249999999999976
0.3613613613613614,0.6839806806806807,0.0035806806806806812
0.36236236236236236,0.6865435435435435,0.003356456456456436
0.36336336336336333,0.6887633633633634,0.00379999999999997
0.36436436436436437,0.69065,0.004249999999999976
0.36536536536536535,0.6947653653653654,0.0044999999999999485
0.3663663663663664,0.6980490990990991,0.0035836336336336205
0.36736736736736736,0.7000836836836837,0.0031836836836837135
0.3683683683683684,0.7020341841841842,0.0033658158158158535
0.36936936936936937,0.7058346846846848,0.003634684684684697
0.37037037037037035,0.7074351851851851,0.0035351851851851412
0.3713713713713714,0.7095213713713714,0.003149999999999986
0.37237237237237236,0.7135,0.0031999999999999806
0.3733733733733734,0.7149866866866866,0.002886686686686679
0.3743743743743744,0.7167243743743743,0.002575625625625688
0.37537537537537535,0.7194938438438438,0.0026061561561561697
0.3763763763763764,0.72155,0.00275000000000003
0.37737737737737737,0.72315,0.0033500000000000196
0.3783783783783784,0.7256283783783783,0.0033283783783783494
0.3793793793793794,0.7293499999999999,0.0033500000000000196
0.38038038038038036,0.7310901901901902,0.0031999999999999806
0.3813813813813814,0.7327906906906907,0.0033999999999999586
0.38238238238238237,0.7341911911911911,0.0031911911911912116
0.3833833833833834,0.7365,0.0020999999999999908
0.3843843843843844,0.7389843843843844,0.0020999999999999908
0.38538538538538536,0.7417,0.0016999999999999793
0.3863863863863864,0.7447,0.0010000000000000009
0.38738738738738737,0.7471873873873873,0.0010000000000000009
0.3883883883883884,0.7490970970970972,0.0011970970970970884
0.3893893893893894,0.7510946946946947,0.0008946946946947198
0.39039039039039036,0.7528150650650651,0.0010150650650650461
0.3913913913913914,0.7569456956956957,0.00025430430430428697
0.3923923923923924,0.7590461961961962,0.0007538038038038541
0.3933933933933934,0.7618466966966967,0.0004466966966967245
0.3943943943943944,0.7649,0.0
0.39539539539539537,0.7684476976976977,0.00045230230230230983
0.3963963963963964,0.77035,4.999999999999449e-05
0.3973973973973974,0.7716000000000001,0.00020000000000003348
0.3983983983983984,0.7731491991991992,0.0004508008008007325
0.3993993993993994,0.7741996996996997,0.0004003003003002492
0.40040040040040037,0.7767002002002001,0.00010020020020024001
0.4014014014014014,0.7787507007007006,0.0002492992992993437
0.4024024024024024,0.7811024024024024,9.999999999998899e-05
0.4034034034034034,0.7832,9.999999999998899e-05
0.4044044044044044,0.7856022022022022,9.779779779778286e-05
0.40540540540540543,0.7885527027027027,0.00035270270270271187
0.4064064064064064,0.7906,0.0009000000000000119
0.4074074074074074,0.7925037037037037,0.0009037037037036844
0.4084084084084084,0.7942,0.0008000000000000229
0.4094094094094094,0.7969047047047046,0.0010952952952953399
0.41041041041041043,0.8007,0.0005999999999999894
0.4114114114114114,0.8022057057057057,0.0001942942942942949
0.4124124124124124,0.8034,9.999999999998899e-05
0.4134134134134134,0.8058701201201202,0.0002567067067067441
0.4144144144144144,0.8099000000000001,0.0005000000000000004
0.41541541541541543,0.8124,0.0005000000000000004
0.4164164164164164,0.81465,0.0009500000000000064
0.4174174174174174,0.8163,0.0011999999999999789
0.4184184184184184,0.8194,0.0020000000000000018
0.4194194194194194,0.8216,0.0013999999999999568
0.42042042042042044,0.8234602102102102,0.0011397897897897913
0.4214214214214214,0.82535,0.0011499999999999844
0.4224224224224224,0.82755,0.0008500000000000174
0.42342342342342343,0.8290234234234235,0.0007999999999999674
0.4244244244244244,0.83065,0.0009500000000000064
0.42542542542542544,0.8326627127127126,0.000737287287287336
0.4264264264264264,0.83445,0.00024999999999997247
0.4274274274274274,0.8373999999999999,0.0005000000000000004
0.42842842842842843,0.8392999999999999,0.00040000000000001146
0.4294294294294294,0.8424499999999999,0.0006499999999999839
0.43043043043043044,0.8427804304304305,0.0008500000000000174
0.4314314314314314,0.84675,0.0014499999999999513
0.43243243243243246,0.8487162162162162,0.0016162162162162153
0.43343343343343343,0.8503499999999999,0.0016499999999999848
0.4344344344344344,0.8523000000000001,0.0014000000000000123
0.43543543543543545,0.8543,0.0010000000000000009
0.4364364364364364,0.8568,0.0009000000000000119
0.43743743743743746,0.86015,0.0010499999999999954
0.43843843843843844,0.8611596096096097,0.0013596096096096244
0.4394394394394394,0.86205,0.0016499999999999848
0.44044044044044045,0.8648,0.0021999999999999797
0.44144144144144143,0.86605,0.0022499999999999742
0.44244244244244246,0.8672500000000001,0.0022500000000000298
0.44344344344344344,0.86875,0.00275000000000003
0.4444444444444444,0.8721,0.0022999999999999687
0.44544544544544545,0.8741,0.0023999999999999577
0.44644644644644643,0.8754500000000001,0.0024500000000000077
0.44744744744744747,0.8773,0.0029000000000000137
0.44844844844844844,0.88005,0.0025500000000000522
0.4494494494494494,0.88195,0.002850000000000019
0.45045045045045046,0.88375,0.0023500000000000187
0.45145145145145144,0.8853500000000001,0.0023500000000000187
0.45245245245245247,0.8867,0.0025000000000000022
0.45345345345345345,0.8874500000000001,0.0025499999999999967
0.4544544544544544,0.8897772272272273,0.003022772772772797
0.45545545545545546,0.8921,0.0030999999999999917
0.45645645645645644,0.89365,0.0032500000000000306
0.4574574574574575,0.89505,0.003049999999999997
0.45845845845845845,0.8962,0.0031999999999999806
0.45945945945945943,0.8978,0.0030999999999999917
0.46046046046046046,0.899,0.0030999999999999917
0.46146146146146144,0.90045,0.003049999999999997
0.4624624624624625,0.90235,0.003750000000000031
0.46346346346346345,0.9034,0.003699999999999981
0.46446446446446443,0.9046000000000001,0.003500000000000003
0.46546546546546547,0.9068327327327328,0.003832732732732713
0.46646646646646645,0.9092832332332332,0.0035832332332332295
0.4674674674674675,0.91045,0.003950000000000009
0.46846846846846846,0.91225,0.0035499999999999976
0.4694694694694695,0.9142,0.0038000000000000256
0.47047047047047047,0.91495,0.003950000000000009
0.47147147147147145,0.91615,0.00385000000000002
0.4724724724724725,0.9175,0.003400000000000014
0.47347347347347346,0.9189,0.003500000000000003
0.4744744744744745,0.9198999999999999,0.003500000000000003
0.4754754754754755,0.9208000000000001,0.003300000000000025
0.47647647647647645,0.9221,0.0030999999999999917
0.4774774774774775,0.9234,0.0032999999999999696
0.47847847847847846,0.92445,0.0035499999999999976
0.4794794794794795,0.9251499999999999,0.0033500000000000196
0.4804804804804805,0.92685,0.0029499999999999527
0.48148148148148145,0.92835,0.00275000000000003
0.4824824824824825,0.9293,0.0029000000000000137
0.48348348348348347,0.9317500000000001,0.0024500000000000077
0.4844844844844845,0.9324,0.0028000000000000247
0.4854854854854855,0.9337,0.0029000000000000137
0.48648648648648646,0.9359999999999999,0.002999999999999947
0.4874874874874875,0.9375,0.0030000000000000027
0.48848848848848847,0.9383,0.0030000000000000027
0.4894894894894895,0.94015,0.0026499999999999857
0.4904904904904905,0.942,0.0022000000000000353
0.49149149149149146,0.9437,0.0020999999999999908
0.4924924924924925,0.9443,0.0020999999999999908
0.4934934934934935,0.9449000000000001,0.0024000000000000132
0.4944944944944945,0.946,0.002599999999999991
0.4954954954954955,0.9474,0.0028000000000000247
0.4964964964964965,0.9488,0.0030000000000000027
0.4974974974974975,0.9494,0.0029000000000000137
0.4984984984984985,0.9511000000000001,0.0021000000000000463
0.4994994994994995,0.95145,0.0021499999999999853
0.5005005005005005,0.95255,0.0020499999999999963
0.5015015015015015,0.9541007507507508,0.0018992492492491686
0.5025025025025025,0.9551499999999999,0.0016499999999999848
0.5035035035035035,0.9561999999999999,0.0015000000000000013
0.5045045045045045,0.95685,0.0013500000000000179
0.5055055055055055,0.9583999999999999,0.0015999999999999903
0.5065065065065065,0.95885,0.0017500000000000293
0.5075075075075075,0.95965,0.0012499999999999734
0.5085085085085085,0.9609,0.0011999999999999789
0.5095095095095095,0.9616,0.0010000000000000009
0.5105105105105106,0.9632499999999999,0.0014500000000000068
0.5115115115115115,0.9640500000000001,0.0013500000000000179
0.5125125125125125,0.96495,0.0014500000000000068
0.5135135135135135,0.9656,0.0011999999999999789
0.5145145145145145,0.96635,0.0008499999999999619
0.5155155155155156,0.9667,0.0008000000000000229
0.5165165165165165,0.96715,0.0010499999999999954
0.5175175175175175,0.9678,0.0011999999999999789
0.5185185185185185,0.96835,0.0011500000000000399
0.5195195195195195,0.96915,0.0009500000000000064
0.5205205205205206,0.96965,0.0009500000000000064
0.5215215215215215,0.97035,0.0012500000000000289
0.5225225225225225,0.97145,0.0010499999999999954
0.5235235235235235,0.9728,0.0008000000000000229
0.5245245245245245,0.97365,0.0009500000000000064
0.5255255255255256,0.9746,0.0010000000000000009
0.5265265265265265,0.97505,0.0009500000000000064
0.5275275275275275,0.97525,0.0010499999999999954
0.5285285285285285,0.9762,0.0009000000000000119
0.5295295295295295,0.9773000000000001,0.0006999999999999784
0.5305305305305306,0.9777499999999999,0.0005499999999999949
0.5315315315315315,0.9781,0.0005999999999999894
0.5325325325325325,0.9787,0.00029999999999996696
0.5335335335335335,0.9796,0.00019999999999997797
0.5345345345345345,0.9799,9.999999999998899e-05
0.5355355355355356,0.98005,0.00014999999999998348
0.5365365365365365,0.9807,0.0
0.5375375375375375,0.9816499999999999,0.00035000000000001696
0.5385385385385385,0.982,0.00019999999999997797
0.5395395395395395,0.98255,4.999999999999449e-05
0.5405405405405406,0.98285,4.999999999999449e-05
0.5415415415415415,0.983,9.999999999998899e-05
0.5425425425425425,0.98325,4.999999999999449e-05
0.5435435435435435,0.9838,9.999999999998899e-05
0.5445445445445445,0.9842500000000001,0.000150000000000039
0.5455455455455456,0.985,9.999999999998899e-05
0.5465465465465466,0.9856,0.00019999999999997797
0.5475475475475475,0.9859,0.00019999999999997797
0.5485485485485485,0.9862500000000001,0.00045000000000000595
0.5495495495495496,0.9863999999999999,0.0005000000000000004
0.5505505505505506,0.98655,0.0005499999999999949
0.5515515515515516,0.9868,0.00039999999999995595
0.5525525525525525,0.98725,0.0005499999999999949
0.5535535535535535,0.9875,0.0005000000000000004
0.5545545545545546,0.9879,0.0007000000000000339
0.5555555555555556,0.9882,0.0005999999999999894
0.5565565565565566,0.9887,0.0009000000000000119
0.5575575575575575,0.9889,0.0010000000000000009
0.5585585585585585,0.98915,0.0010499999999999954
0.5595595595595596,0.9894499999999999,0.0012500000000000289
0.5605605605605606,0.99,0.0010999999999999899
0.5615615615615616,0.99005,0.0010499999999999954
0.5625625625625625,0.99015,0.0010499999999999954
0.5635635635635635,0.9907,0.0009000000000000119
0.5645645645645646,0.99095,0.0009500000000000064
0.5655655655655656,0.99115,0.0010499999999999954
0.5665665665665666,0.9915499999999999,0.0008499999999999619
0.5675675675675675,0.99165,0.0008500000000000174
0.5685685685685685,0.9922,0.0006999999999999784
0.5695695695695696,0.99275,0.00035000000000001696
0.5705705705705706,0.99285,0.00024999999999997247
0.5715715715715716,0.99315,0.00014999999999998348
0.5725725725725725,0.99325,0.00014999999999998348
0.5735735735735735,0.9935499999999999,0.000250000000000028
0.5745745745745746,0.994,0.00019999999999997797
0.5755755755755756,0.9941,9.999999999998899e-05
0.5765765765765766,0.9942,0.00019999999999997797
0.5775775775775776,0.99425,0.00014999999999998348
0.5785785785785785,0.99425,0.00014999999999998348
0.5795795795795796,0.9944,0.0001000000000000445
0.5805805805805806,0.9944500000000001,0.000150000000000039
0.5815815815815816,0.99455,0.000150000000000039
0.5825825825825826,0.99455,0.000150000000000039
0.5835835835835835,0.99455,0.000150000000000039
0.5845845845845846,0.99465,0.00014999999999998348
0.5855855855855856,0.9948,0.00019999999999997797
0.5865865865865866,0.99515,0.00014999999999998348
0.5875875875875876,0.9954000000000001,0.00020000000000003348
0.5885885885885885,0.9956,0.00020000000000003348
0.5895895895895896,0.9959,9.999999999998899e-05
0.5905905905905906,0.9959,9.999999999998899e-05
0.5915915915915916,0.99625,4.999999999999449e-05
0.5925925925925926,0.99625,4.999999999999449e-05
0.5935935935935935,0.99635,4.999999999999449e-05
0.5945945945945946,0.9964,0.0001000000000000445
0.5955955955955956,0.99655,4.999999999999449e-05
0.5965965965965966,0.99665,4.999999999999449e-05
0.5975975975975976,0.99675,0.00014999999999998348
0.5985985985985985,0.99685,4.999999999999449e-05
0.5995995995995996,0.99705,4.999999999999449e-05
0.6006006006006006,0.99725,0.000250000000000028
0.6016016016016016,0.99735,0.000250000000000028
0.6026026026026026,0.99735,0.000250000000000028
0.6036036036036035,0.9975499999999999,0.00045000000000000595
0.6046046046046046,0.9975499999999999,0.00045000000000000595
0.6056056056056056,0.9977,0.00030000000000002247
0.6066066066066066,0.9977,0.00030000000000002247
0.6076076076076076,0.9978,0.00029999999999996696
0.6086086086086087,0.9979,0.00029999999999996696
0.6096096096096096,0.9979,0.00029999999999996696
0.6106106106106106,0.9979,0.00029999999999996696
0.6116116116116116,0.99795,0.00024999999999997247
0.6126126126126126,0.998,0.00019999999999997797
0.6136136136136137,0.9981,0.00019999999999997797
0.6146146146146146,0.9982,0.00019999999999997797
0.6156156156156156,0.9983,9.999999999998899e-05
0.6166166166166166,0.9984,0.0001000000000000445
0.6176176176176176,0.9984,0.0001000000000000445
0.6186186186186187,0.9984999999999999,0.0001000000000000445
0.6196196196196196,0.99855,0.000150000000000039
0.6206206206206206,0.99855,0.000150000000000039
0.6216216216216216,0.99855,0.000150000000000039
0.6226226226226226,0.9985999999999999,0.00020000000000003348
0.6236236236236237,0.9985999999999999,0.00020000000000003348
0.6246246246246246,0.9985999999999999,0.00020000000000003348
0.6256256256256256,0.99865,0.00014999999999998348
0.6266266266266266,0.9987,9.999999999998899e-05
0.6276276276276276,0.9988,9.999999999998899e-05
0.6286286286286287,0.99885,0.00014999999999998348
0.6296296296296297,0.9989,0.00019999999999997797
0.6306306306306306,0.99895,0.00024999999999997247
0.6316316316316316,0.99895,0.00024999999999997247
0.6326326326326326,0.99895,0.00024999999999997247
0.6336336336336337,0.999,0.00019999999999997797
0.6346346346346347,0.999,0.00019999999999997797
0.6356356356356356,0.99905,0.00024999999999997247
0.6366366366366366,0.9991,0.00019999999999997797
0.6376376376376376,0.9991,0.00019999999999997797
0.6386386386386387,0.9991,0.00019999999999997797
0.6396396396396397,0.9991,0.00019999999999997797
0.6406406406406406,0.9991,0.00019999999999997797
0.6416416416416416,0.9991,0.00019999999999997797
0.6426426426426426,0.9991,0.00019999999999997797
0.6436436436436437,0.9991,0.00019999999999997797
0.6446446446446447,0.99915,0.00014999999999998348
0.6456456456456456,0.99915,0.00014999999999998348
0.6466466466466466,0.99915,0.00014999999999998348
0.6476476476476476,0.99915,0.00014999999999998348
0.6486486486486487,0.99915,0.00014999999999998348
0.6496496496496497,0.99915,0.00014999999999998348
0.6506506506506506,0.99915,0.00014999999999998348
0.6516516516516516,0.9992,9.999999999998899e-05
0.6526526526526526,0.9992,9.999999999998899e-05
0.6536536536536537,0.9992,9.999999999998899e-05
0.6546546546546547,0.9992,9.999999999998899e-05
0.6556556556556556,0.9992,9.999999999998899e-05
0.6566566566566566,0.9992,9.999999999998899e-05
0.6576576576576576,0.9992,9.999999999998899e-05
0.6586586586586587,0.9992,9.999999999998899e-05
0.6596596596596597,0.9992,9.999999999998899e-05
0.6606606606606606,0.9992,9.999999999998899e-05
0.6616616616616616,0.9992,9.999999999998899e-05
0.6626626626626626,0.99925,0.00014999999999998348
0.6636636636636637,0.99925,0.00014999999999998348
0.6646646646646647,0.99925,0.00014999999999998348
0.6656656656656657,0.99925,0.00014999999999998348
0.6666666666666666,0.99925,0.00014999999999998348
0.6676676676676676,0.99925,0.00014999999999998348
0.6686686686686687,0.99925,0.00014999999999998348
0.6696696696696697,0.99925,0.00014999999999998348
0.6706706706706707,0.9993,9.999999999998899e-05
0.6716716716716716,0.9993,9.999999999998899e-05
0.6726726726726726,0.9993,9.999999999998899e-05
0.6736736736736737,0.9993,9.999999999998899e-05
0.6746746746746747,0.99935,4.999999999999449e-05
0.6756756756756757,0.99935,4.999999999999449e-05
0.6766766766766766,0.99935,4.999999999999449e-05
0.6776776776776777,0.99935,4.999999999999449e-05
0.6786786786786787,0.99935,4.999999999999449e-05
0.6796796796796797,0.99935,4.999999999999449e-05
0.6806806806806807,0.99935,4.999999999999449e-05
0.6816816816816816,0.99935,4.999999999999449e-05
0.6826826826826827,0.99935,4.999999999999449e-05
0.6836836836836837,0.99935,4.999999999999449e-05
0.6846846846846847,0.99935,4.999999999999449e-05
0.6856856856856857,0.99935,4.999999999999449e-05
0.6866866866866866,0.99935,4.999999999999449e-05
0.6876876876876877,0.99935,4.999999999999449e-05
0.6886886886886887,0.99935,4.999999999999449e-05
0.6896896896896897,0.99935,4.999999999999449e-05
0.6906906906906907,0.99935,4.999999999999449e-05
0.6916916916916916,0.99935,4.999999999999449e-05
0.6926926926926927,0.99935,4.999999999999449e-05
0.6936936936936937,0.99935,4.999999999999449e-05
0.6946946946946947,0.99935,4.999999999999449e-05
0.6956956956956957,0.99935,4.999999999999449e-05
0.6966966966966966,0.99935,4.999999999999449e-05
0.6976976976976977,0.99935,4.999999999999449e-05
0.6986986986986987,0.99935,4.999999999999449e-05
0.6996996996996997,0.99935,4.999999999999449e-05
0.7007007007007007,0.99935,4.999999999999449e-05
0.7017017017017017,0.99935,4.999999999999449e-05
0.7027027027027027,0.99935,4.999999999999449e-05
0.7037037037037037,0.99935,4.999999999999449e-05
0.7047047047047047,0.99935,4.999999999999449e-05
0.7057057057057057,0.99935,4.999999999999449e-05
0.7067067067067067,0.99935,4.999999999999449e-05
0.7077077077077077,0.99935,4.999999999999449e-05
0.7087087087087087,0.99935,4.999999999999449e-05
0.7097097097097097,0.99935,4.999999999999449e-05
0.7107107107107107,0.99935,4.999999999999449e-05
0.7117117117117117,0.9994,0.0
0.7127127127127127,0.9994,0.0
0.7137137137137137,0.9994,0.0
0.7147147147147147,0.9994,0.0
0.7157157157157157,0.9994,0.0
0.7167167167167167,0.9994,0.0
0.7177177177177178,0.9994,0.0
0.7187187187187187,0.9994,0.0
0.7197197197197197,0.9994,0.0
0.7207207207207207,0.99945,5.0000000000050004e-05
0.7217217217217217,0.99945,5.0000000000050004e-05
0.7227227227227228,0.99945,5.0000000000050004e-05
0.7237237237237237,0.99945,5.0000000000050004e-05
0.7247247247247247,0.99945,5.0000000000050004e-05
0.7257257257257257,0.99945,5.0000000000050004e-05
0.7267267267267267,0.99945,5.0000000000050004e-05
0.7277277277277278,0.99945,5.0000000000050004e-05
0.7287287287287287,0.99945,5.0000000000050004e-05
0.7297297297297297,0.99945,5.0000000000050004e-05
0.7307307307307307,0.99945,5.0000000000050004e-05
0.7317317317317317,0.99945,5.0000000000050004e-05
0.7327327327327328,0.99945,5.0000000000050004e-05
0.7337337337337337,0.99945,5.0000000000050004e-05
0.7347347347347347,0.99945,5.0000000000050004e-05
0.7357357357357357,0.99945,5.0000000000050004e-05
0.7367367367367368,0.99945,5.0000000000050004e-05
0.7377377377377378,0.99945,5.0000000000050004e-05
0.7387387387387387,0.99945,5.0000000000050004e-05
0.7397397397397397,0.99945,5.0000000000050004e-05
0.7407407407407407,0.99945,5.0000000000050004e-05
0.7417417417417418,0.99945,5.0000000000050004e-05
0.7427427427427428,0.99945,5.0000000000050004e-05
0.7437437437437437,0.99945,5.0000000000050004e-05
0.7447447447447447,0.99945,5.0000000000050004e-05
0.7457457457457457,0.99945,5.0000000000050004e-05
0.7467467467467468,0.99945,5.0000000000050004e-05
0.7477477477477478,0.99945,5.0000000000050004e-05
0.7487487487487487,0.99945,5.0000000000050004e-05
0.7497497497497497,0.99945,5.0000000000050004e-05
0.7507507507507507,0.99945,5.0000000000050004e-05
0.7517517517517518,0.99945,5.0000000000050004e-05
0.7527527527527528,0.99945,5.0000000000050004e-05
0.7537537537537538,0.99945,5.0000000000050004e-05
0.7547547547547547,0.9995,0.0001000000000000445
0.7557557557557557,0.9995,0.0001000000000000445
0.7567567567567568,0.9995,0.0001000000000000445
0.7577577577577578,0.9995,0.0001000000000000445
0.7587587587587588,0.9995,0.0001000000000000445
0.7597597597597597,0.9995,0.0001000000000000445
0.7607607607607607,0.9995,0.0001000000000000445
0.7617617617617618,0.9995,0.0001000000000000445
0.7627627627627628,0.9995,0.0001000000000000445
0.7637637637637638,0.99955,4.999999999999449e-05
0.7647647647647647,0.99955,4.999999999999449e-05
0.7657657657657657,0.99955,4.999999999999449e-05
0.7667667667667668,0.99955,4.999999999999449e-05
0.7677677677677678,0.99955,4.999999999999449e-05
0.7687687687687688,0.99955,4.999999999999449e-05
0.7697697697697697,0.99955,4.999999999999449e-05
0.7707707707707707,0.99955,4.999999999999449e-05
0.7717717717717718,0.99955,4.999999999999449e-05
0.7727727727727728,0.99955,4.999999999999449e-05
0.7737737737737738,0.99955,4.999999999999449e-05
0.7747747747747747,0.99955,4.999999999999449e-05
0.7757757757757757,0.9996,0.0
0.7767767767767768,0.9996,0.0
0.7777777777777778,0.9996,0.0
0.7787787787787788,0.9996,0.0
0.7797797797797797,0.9996,0.0
0.7807807807807807,0.9996,0.0
0.7817817817817818,0.9996,0.0
0.7827827827827828,0.9996,0.0
0.7837837837837838,0.9996,0.0
0.7847847847847848,0.9996,0.0
0.7857857857857857,0.9996,0.0
0.7867867867867868,0.9996,0.0
0.7877877877877878,0.9996,0.0
0.7887887887887888,0.99965,4.999999999999449e-05
0.7897897897897898,0.9997,0.0
0.7907907907907907,0.9997,0.0
0.7917917917917918,0.9997,0.0
0.7927927927927928,0.9997,0.0
0.7937937937937938,0.9997,0.0
0.7947947947947948,0.9997,0.0
0.7957957957957957,0.9997,0.0
0.7967967967967968,0.9997,0.0
0.7977977977977978,0.9997,0.0
0.7987987987987988,0.9997,0.0
0.7997997997997998,0.9997,0.0
0.8008008008008007,0.9997,0.0
0.8018018018018018,0.9997,0.0
0.8028028028028028,0.9997,0.0
0.8038038038038038,0.99975,4.999999999999449e-05
0.8048048048048048,0.99975,4.999999999999449e-05
0.8058058058058059,0.9998,9.999999999998899e-05
0.8068068068068068,0.9998,9.999999999998899e-05
0.8078078078078078,0.9998,9.999999999998899e-05
0.8088088088088088,0.9998,9.999999999998899e-05
0.8098098098098098,0.9998,9.999999999998899e-05
0.8108108108108109,0.9998,9.999999999998899e-05
0.8118118118118118,0.9998,9.999999999998899e-05
0.8128128128128128,0.9998,9.999999999998899e-05
0.8138138138138138,0.9998,9.999999999998899e-05
0.8148148148148148,0.9998,9.999999999998899e-05
0.8158158158158159,0.9998,9.999999999998899e-05
0.8168168168168168,0.9998,9.999999999998899e-05
0.8178178178178178,0.9998,9.999999999998899e-05
0.8188188188188188,0.9998,9.999999999998899e-05
0.8198198198198198,0.9998,9.999999999998899e-05
0.8208208208208209,0.9998,9.999999999998899e-05
0.8218218218218218,0.9998,9.999999999998899e-05
0.8228228228228228,0.9998,9.999999999998899e-05
0.8238238238238238,0.9998,9.999999999998899e-05
0.8248248248248248,0.9998,9.999999999998899e-05
0.8258258258258259,0.9998,9.999999999998899e-05
0.8268268268268268,0.9998,9.999999999998899e-05
0.8278278278278278,0.9998,9.999999999998899e-05
0.8288288288288288,0.99985,4.999999999999449e-05
0.8298298298298298,0.99985,4.999999999999449e-05
0.8308308308308309,0.99985,4.999999999999449e-05
0.8318318318318318,0.9999,0.0
0.8328328328328328,0.9999,0.0
0.8338338338338338,0.9999,0.0
0.8348348348348348,0.9999,0.0
0.8358358358358359,1.0,0.0
0.8368368368368369,1.0,0.0
0.8378378378378378,1.0,0.0
0.8388388388388388,1.0,0.0
0.8398398398398398,1.0,0.0
0.8408408408408409,1.0,0.0
0.8418418418418419,1.0,0.0
0.8428428428428428,1.0,0.0
0.8438438438438438,1.0,0.0
0.8448448448448448,1.0,0.0
0.8458458458458459,1.0,0.0
0.8468468468468469,1.0,0.0
0.8478478478478478,1.0,0.0
0.8488488488488488,1.0,0.0
0.8498498498498498,1.0,0.0
0.8508508508508509,1.0,0.0
0.8518518518518519,1.0,0.0
0.8528528528528528,1.0,0.0
0.8538538538538538,1.0,0.0
0.8548548548548548,1.0,0.0
0.8558558558558559,1.0,0.0
0.8568568568568569,1.0,0.0
0.8578578578578578,1.0,0.0
0.8588588588588588,1.0,0.0
0.8598598598598598,1.0,0.0
0.8608608608608609,1.0,0.0
0.8618618618618619,1.0,0.0
0.8628628628628628,1.0,0.0
0.8638638638638638,1.0,0.0
0.8648648648648649,1.0,0.0
0.8658658658658659,1.0,0.0
0.8668668668668669,1.0,0.0
0.8678678678678678,1.0,0.0
0.8688688688688688,1.0,0.0
0.8698698698698699,1.0,0.0
0.8708708708708709,1.0,0.0
0.8718718718718719,1.0,0.0
0.8728728728728729,1.0,0.0
0.8738738738738738,1.0,0.0
0.8748748748748749,1.0,0.0
0.8758758758758759,1.0,0.0
0.8768768768768769,1.0,0.0
0.8778778778778779,1.0,0.0
0.8788788788788788,1.0,0.0
0.8798798798798799,1.0,0.0
0.8808808808808809,1.0,0.0
0.8818818818818819,1.0,0.0
0.8828828828828829,1.0,0.0
0.8838838838838838,1.0,0.0
0.8848848848848849,1.0,0.0
0.8858858858858859,1.0,0.0
0.8868868868868869,1.0,0.0
0.8878878878878879,1.0,0.0
0.8888888888888888,1.0,0.0
0.8898898898898899,1.0,0.0
0.8908908908908909,1.0,0.0
0.8918918918918919,1.0,0.0
0.8928928928928929,1.0,0.0
0.8938938938938938,1.0,0.0
0.8948948948948949,1.0,0.0
0.8958958958958959,1.0,0.0
0.8968968968968969,1.0,0.0
0.8978978978978979,1.0,0.0
0.8988988988988988,1.0,0.0
0.8998998998998999,1.0,0.0
0.9009009009009009,1.0,0.0
0.9019019019019019,1.0,0.0
0.9029029029029029,1.0,0.0
0.9039039039039038,1.0,0.0
0.9049049049049049,1.0,0.0
0.9059059059059059,1.0,0.0
0.9069069069069069,1.0,0.0
0.9079079079079079,1.0,0.0
0.9089089089089089,1.0,0.0
0.9099099099099099,1.0,0.0
0.9109109109109109,1.0,0.0
0.9119119119119119,1.0,0.0
0.9129129129129129,1.0,0.0
0.9139139139139139,1.0,0.0
0.914914914914915,1.0,0.0
0.9159159159159159,1.0,0.0
0.9169169169169169,1.0,0.0
0.9179179179179179,1.0,0.0
0.9189189189189189,1.0,0.0
0.91991991991992,1.0,0.0
0.9209209209209209,1.0,0.0
0.9219219219219219,1.0,0.0
0.9229229229229229,1.0,0.0
0.9239239239239239,1.0,0.0
0.924924924924925,1.0,0.0
0.9259259259259259,1.0,0.0
0.9269269269269269,1.0,0.0
0.9279279279279279,1.0,0.0
0.9289289289289289,1.0,0.0
0.92992992992993,1.0,0.0
0.9309309309309309,1.0,0.0
0.9319319319319319,1.0,0.0
0.9329329329329329,1.0,0.0
0.933933933933934,1.0,0.0
0.934934934934935,1.0,0.0
0.9359359359359359,1.0,0.0
0.9369369369369369,1.0,0.0
0.9379379379379379,1.0,0.0
0.938938938938939,1.0,0.0
0.93993993993994,1.0,0.0
0.9409409409409409,1.0,0.0
0.9419419419419419,1.0,0.0
0.9429429429429429,1.0,0.0
0.943943943943944,1.0,0.0
0.944944944944945,1.0,0.0
0.9459459459459459,1.0,0.0
0.9469469469469469,1.0,0.0
0.9479479479479479,1.0,0.0
0.948948948948949,1.0,0.0
0.94994994994995,1.0,0.0
0.950950950950951,1.0,0.0
0.9519519519519519,1.0,0.0
0.9529529529529529,1.0,0.0
0.953953953953954,1.0,0.0
0.954954954954955,1.0,0.0
0.955955955955956,1.0,0.0
0.9569569569569569,1.0,0.0
0.9579579579579579,1.0,0.0
0.958958958958959,1.0,0.0
0.95995995995996,1.0,0.0
0.960960960960961,1.0,0.0
0.9619619619619619,1.0,0.0
0.9629629629629629,1.0,0.0
0.963963963963964,1.0,0.0
0.964964964964965,1.0,0.0
0.965965965965966,1.0,0.0
0.9669669669669669,1.0,0.0
0.9679679679679679,1.0,0.0
0.968968968968969,1.0,0.0
0.96996996996997,1.0,0.0
0.970970970970971,1.0,0.0
0.9719719719719719,1.0,0.0
0.9729729729729729,1.0,0.0
0.973973973973974,1.0,0.0
0.974974974974975,1.0,0.0
0.975975975975976,1.0,0.0
0.9769769769769769,1.0,0.0
0.9779779779779779,1.0,0.0
0.978978978978979,1.0,0.0
0.97997997997998,1.0,0.0
0.980980980980981,1.0,0.0
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/DenseNet/RocSft_DenseNet.csv <==
Softmax Response FPR,Softmax Response TPR,Softmax Response TPR STD
0.0,0.0,0.0
0.001001001001001001,0.0005809087776300892,5.907546891153445e-05
0.002002002002002002,0.0011618175552601784,0.0001181509378230689
0.003003003003003003,0.0017427263328902674,0.0001772264067346034
0.004004004004004004,0.002323635110520357,0.0002363018756461378
0.005005005005005005,0.0029045438881504454,0.0002953773445576724
0.006006006006006006,0.003485452665780535,0.0003544528134692068
0.007007007007007007,0.004066361443410624,0.0004135282823807412
0.008008008008008008,0.004647270221040714,0.0004726037512922756
0.009009009009009009,0.005228178998670802,0.0005316792202038102
0.01001001001001001,0.005809087776300891,0.0005907546891153448
0.011011011011011011,0.006389996553930981,0.000649830158026879
0.012012012012012012,0.00697090533156107,0.0007089056269384136
0.013013013013013013,0.007551814109191158,0.0007679810958499482
0.014014014014014014,0.008132722886821249,0.0008270565647614824
0.015015015015015015,0.008713631664451337,0.000886132033673017
0.016016016016016016,0.009294540442081427,0.0009452075025845512
0.017017017017017015,0.009875449219711514,0.0010042829714960863
0.018018018018018018,0.010456357997341605,0.0010633584404076205
0.01901901901901902,0.011037266774971695,0.0011224339093191555
0.02002002002002002,0.011618175552601782,0.0011815093782306897
0.02102102102102102,0.012199084330231872,0.0012405848471422239
0.022022022022022022,0.012779993107861962,0.001299660316053758
0.023023023023023025,0.013360901885492053,0.001358735784965293
0.024024024024024024,0.01394181066312214,0.0014178112538768273
0.025025025025025023,0.014522719440752228,0.0014768867227883623
0.026026026026026026,0.015103628218382317,0.0015359621916998965
0.02702702702702703,0.015684536996012407,0.00159503766061143
0.028028028028028028,0.016265445773642497,0.0016541131295229649
0.029029029029029027,0.016846354551272584,0.0017131885984345
0.03003003003003003,0.017427263328902674,0.001772264067346034
0.031031031031031032,0.01811852445666005,0.0017594976332264457
0.03203203203203203,0.018907448974398125,0.0016831500992517939
0.03303303303303303,0.019696373492136203,0.001606802565277142
0.03403403403403403,0.020485298009874277,0.0015304550313024884
0.035035035035035036,0.02127422252761236,0.0014541074973278348
0.036036036036036036,0.022063147045350437,0.001377759963353183
0.037037037037037035,0.02279452584452584,0.0013745014245014238
0.03803803803803804,0.023493026543026548,0.0014130014630014624
0.03903903903903904,0.02419152724152724,0.0014515015015014992
0.04004004004004004,0.02489002794002794,0.0014900015400015395
0.04104104104104104,0.025588528638528635,0.001528501578501578
0.04204204204204204,0.02628702933702933,0.0015670016170016166
0.043043043043043044,0.026985530035530038,0.0016055016555016552
0.044044044044044044,0.027684030734030737,0.0016440016940016938
0.04504504504504504,0.02838253143253143,0.001682501732501734
0.04604604604604605,0.029213094991543273,0.001732951054502779
0.04704704704704705,0.030153690759725245,0.0017933562873218064
0.04804804804804805,0.03109428652790722,0.001853761520140832
0.04904904904904905,0.032034882296089195,0.0019141667529598595
0.050050050050050046,0.03297547806427117,0.0019745719857788852
0.05105105105105105,0.033916073832453146,0.002034977218597911
0.05205205205205205,0.03477671004337671,0.002036073110147186
0.05305305305305305,0.03561087754421087,0.002017536054573093
0.05405405405405406,0.036445045045045046,0.001998998998999
0.055055055055055056,0.03727921254587921,0.001980461943424907
0.056056056056056056,0.03811338004671338,0.0019619248878508105
0.057057057057057055,0.03893839223839224,0.001929400554400551
0.058058058058058054,0.03974689304689304,0.001871650496650494
0.05905905905905906,0.040555393855393855,0.001813900438900437
0.06006006006006006,0.04136389466389467,0.00175615038115038
0.06106106106106106,0.04217239547239547,0.001698400323400323
0.062062062062062065,0.04308985185185186,0.0017213073073073099
0.06306306306306306,0.044571333333333324,0.0021617477477477443
0.06406406406406406,0.04605281481481481,0.002602188188188189
0.06506506506506507,0.04719550432785727,0.0028673644232467786
0.06606606606606606,0.04816706412294647,0.0030440116587175416
0.06706706706706707,0.04913862391803568,0.0032206588941883045
0.06806806806806806,0.050085574968908295,0.003325630175630173
0.06906906906906907,0.050965242515242516,0.003234630084630083
0.07007007007007007,0.05184491006157674,0.003143629993629996
0.07107107107107107,0.05272457760791094,0.0030526299026299025
0.07207207207207207,0.05397565609087348,0.002796415981198591
0.07307307307307308,0.05523778778778778,0.0025352852852852867
0.07407407407407407,0.05651131687242797,0.002375102880658439
0.07507507507507508,0.05779037370704037,0.002263880547213881
0.07607607607607608,0.059288449560671794,0.0023716772327883433
0.07707707707707707,0.060789923256589926,0.0025064230897564217
0.07807807807807808,0.06195775775775776,0.0025898398398398435
0.07907907907907907,0.06312559225892558,0.0026732565899232584
0.08008008008008008,0.06409847047047047,0.0027272032032032052
0.08108108108108109,0.06497935135135136,0.0027672432432432476
0.08208208208208208,0.06591849849849848,0.0027180630630630684
0.08308308308308308,0.06711969969969969,0.0022676126126126225
0.08408408408408408,0.06848350850850848,0.0019153403403403477
0.08508508508508508,0.07056892726059392,0.0019987570904237556
0.08608608608608609,0.07139645414645415,0.0018103680603680575
0.08708708708708708,0.07220495495495495,0.0016178678678678698
0.08808808808808809,0.0731365990990991,0.0014514889889889887
0.0890890890890891,0.07426272522522523,0.0013263638638638664
0.09009009009009009,0.07550912912912912,0.0012109909909909927
0.09109109109109109,0.0769438972305639,0.001110890890890892
0.0920920920920921,0.07908242687131577,0.0012982426871315789
0.09309309309309309,0.08055653653653652,0.0011013813813813833
0.0940940940940941,0.0818331015225752,0.001143027237764084
0.09509509509509509,0.08291312891839207,0.0014327906854222638
0.0960960960960961,0.08385295608108108,0.001568628003003003
0.0970970970970971,0.08469755067567566,0.001599909284284294
0.0980980980980981,0.08584487723017134,0.0012770859094388548
0.0990990990990991,0.08689924924924924,0.0010200900900900964
0.10010010010010009,0.08773341675008342,0.0009199899899899958
0.1011011011011011,0.0887261355105105,0.0006746903153153211
0.1021021021021021,0.0897521021021021,0.00046347347347346773
0.1031031031031031,0.09075310310310308,0.0005302068735402107
0.1041041041041041,0.09223417508417509,0.0005179952679952651
0.10510510510510511,0.09395893393393395,0.0002982982982982982
0.1061061061061061,0.09539048664048663,0.00017809732809732914
0.10710710710710711,0.09637852852852855,0.0003071571571571577
0.10810810810810811,0.09758513513513514,7.70270270270268e-05
0.1091091091091091,0.09868183183183182,0.00019204204204204683
0.11011011011011011,0.09943258258258258,4.354354354349499e-06
0.1111111111111111,0.10111666666666666,8.33333333333311e-05
0.11211211211211211,0.10247814481147814,0.00021401401401401066
0.11311311311311312,0.10362794157794158,0.00012034307034306663
0.11411411411411411,0.1044594094094094,0.00021376376376376627
0.11511511511511512,0.10532339839839838,0.0004356106106106136
0.11611611611611611,0.10759673673673673,5.483483483483681e-05
0.11711711711711711,0.10980440440440442,0.00025745745745745646
0.11811811811811812,0.11111083583583584,0.00033090590590590524
0.11911911911911911,0.11240128878878877,0.0007369494494494436
0.12012012012012012,0.11391745836745837,0.0008499999999999966
0.12112112112112113,0.11522564707564709,0.0008499999999999966
0.12212212212212212,0.11645265265265264,0.0008097347347347378
0.12312312312312312,0.11786737987987989,0.0008480855855855854
0.12412412412412413,0.11866206206206206,0.0006493416493416476
0.12512512512512514,0.1194388938938939,0.0003862312312312363
0.12612612612612611,0.12066816816816815,0.00025265265265264625
0.12712712712712712,0.12227895037895037,0.00012469612469612895
0.12812812812812813,0.12386680430430433,0.00010351601601601285
0.12912912912912913,0.1256543731231231,0.00018932057057056972
0.13013013013013014,0.12685464964964965,0.0002565715715715927
0.13113113113113112,0.12916745078411745,0.0002500000000000002
0.13213213213213212,0.13207987987987985,0.00024954954954954645
0.13313313313313313,0.1340996996996997,0.00014999999999998348
0.13413413413413414,0.13565973473473475,2.5600600600597656e-05
0.13513513513513514,0.13673873873873876,0.0003819819819819853
0.13613613613613612,0.1390588254921588,7.5631186742392e-06
0.13713713713713713,0.1403294194194194,9.228228228226609e-05
0.13813813813813813,0.14144713046379712,0.00037302302302302803
0.13913913913913914,0.14385274024024025,0.0005548923923924115
0.14014014014014015,0.14632042042042043,0.0005732399065732502
0.14114114114114115,0.14821171171171177,0.0002315588315588285
0.14214214214214213,0.15008635635635637,5.57857857857863e-05
0.14314314314314314,0.15139706524706523,0.00014215579215579033
0.14414414414414414,0.15248906633906634,3.984438984440397e-05
0.14514514514514515,0.15347763477763476,0.0004075933075933097
0.14614614614614616,0.15508955383955386,0.000643407693407691
0.14714714714714713,0.15603571905238567,0.0005885719052385746
0.14814814814814814,0.1572325925925926,0.0006051851851851808
0.14914914914914915,0.1597101673101673,0.0006033891033890987
0.15015015015015015,0.16120015015015016,0.0010750750750750798
0.15115115115115116,0.16244377711044378,0.001041474808141471
0.15215215215215216,0.1639925825825826,0.0010404304304304224
0.15315315315315314,0.16579144144144142,0.0009617117117117074
0.15415415415415415,0.16787372372372372,0.0007345845845845855
0.15515515515515516,0.1698878878878879,0.0008051551551551545
0.15615615615615616,0.17187861861861864,0.00092246246246247
0.15715715715715717,0.1735214714714715,0.0009785785785785955
0.15815815815815815,0.17468397397397395,0.0009774474474474465
0.15915915915915915,0.1758276705276705,0.0008314886314886305
0.16016016016016016,0.17717520020020022,0.0010283199866533144
0.16116116116116116,0.17965662328995663,0.0009119786453119783
0.16216216216216217,0.18103851351351352,0.0007047297297297223
0.16316316316316315,0.1817742142142142,0.0007963163163163256
0.16416416416416416,0.18292235568902232,0.0011581915248581737
0.16516516516516516,0.1839369154869155,0.0010717503217503171
0.16616616616616617,0.18588233233233234,0.0010058892225558724
0.16716716716716717,0.18762761761761765,0.0007932832832832776
0.16816816816816815,0.18931189939939935,0.0006096471471471326
0.16916916916916916,0.19142292292292287,0.0009590256923590335
0.17017017017017017,0.193115158015158,0.0007550121550121552
0.17117117117117117,0.1955846846846847,0.0017711711711711764
0.17217217217217218,0.197832494994995,0.0015118493493493507
0.17317317317317318,0.19936780780780783,0.001983903903903919
0.17417417417417416,0.2020177177177177,0.0021435435435435413
0.17517517517517517,0.20473269269269267,0.0022725525525525425
0.17617617617617617,0.2064862862862863,0.0024779779779779826
0.17717717717717718,0.21015870870870873,0.002350000000000005
0.1781781781781782,0.21187817817817817,0.0020000000000000018
0.17917917917917917,0.21297668668668665,0.0018024924924925079
0.18018018018018017,0.21437522522522523,0.0013082582582582547
0.18118118118118118,0.21532177177177178,0.00124059059059059
0.18218218218218218,0.21643515181848516,0.0015470303636970217
0.1831831831831832,0.21794645645645644,0.0014933633633633786
0.1841841841841842,0.21967627627627628,0.0012920920920920925
0.18518518518518517,0.2217009259259259,0.0008305555555555566
0.18618618618618618,0.22404066066066067,0.0005000000000000004
0.1871871871871872,0.22656410696410695,0.0006000000000000033
0.1881881881881882,0.2287734234234234,0.00012067067067067505
0.1891891891891892,0.22996216216216214,0.00016756756756756974
0.19019019019019018,0.23128038038038035,0.0002950950950950937
0.19119119119119118,0.23374009009009009,0.0002444944944944849
0.1921921921921922,0.23544024024024024,0.0002519519519519481
0.1931931931931932,0.23721455455455454,7.863863863864784e-05
0.1941941941941942,0.2400883883883884,0.00019806473139807879
0.19519519519519518,0.24116839339339335,0.00027800300300302727
0.1961961961961962,0.24334619619619619,7.404904904903531e-05
0.1971971971971972,0.2446443943943944,0.00010140140140141307
0.1981981981981982,0.2470490990990991,0.0006499999999999978
0.1991991991991992,0.24934839839839842,0.0008499999999999897
0.20020020020020018,0.25190035035035035,0.0009000500500500608
0.2012012012012012,0.25373795045045044,0.0012500000000000011
0.2022022022022022,0.25567180513847176,0.0013999999999999846
0.2032032032032032,0.2569548048048048,0.0011991991991991968
0.2042042042042042,0.2585368368368368,0.0014000000000000123
0.20520520520520522,0.2601708208208209,0.0013343843843843517
0.2062062062062062,0.26292792792792785,0.0007155155155154913
0.2072072072072072,0.2655716216216216,0.0008572072072072223
0.2082082082082082,0.2686664164164164,0.00134999999999999
0.2092092092092092,0.27157762762762766,0.0019453953953953995
0.21021021021021022,0.2739602102102102,0.0013525525525525661
0.2112112112112112,0.2760168168168168,0.00173520186853518
0.2122122122122122,0.2776591591591591,0.0015843510176843378
0.2132132132132132,0.2797632132132132,0.0008247147147147081
0.21421421421421422,0.2820855355355355,0.00035710710710709637
0.21521521521521522,0.28413803803803805,0.0001923923923924098
0.21621621621621623,0.28741621621621627,0.00010000000000001674
0.2172172172172172,0.2901148982315649,0.00019768101434766705
0.2182182182182182,0.29192844094094095,0.0004715590590590457
0.21921921921921922,0.29434804804804804,0.000509609609609607
0.22022022022022023,0.29634044044044044,0.0009398898898899111
0.22122122122122123,0.29953183183183185,0.0011510176843510245
0.2222222222222222,0.3018944444444443,0.00183888888888889
0.22322322322322322,0.3048428928928928,0.0016267767767767782
0.22422422422422422,0.3067968968968969,0.0013242242242241797
0.22522522522522523,0.30892942942942947,0.0005957957957958004
0.22622622622622623,0.31176556556556556,0.0005606606606606834
0.2272272272272272,0.31519991658324986,0.0007273106439773247
0.22822822822822822,0.3166282282282282,0.0005000000000000004
0.22922922922922923,0.3174703828828829,0.00045884634634635324
0.23023023023023023,0.32104069069069074,0.0004104604604604767
0.23123123123123124,0.32359684684684686,0.001131231231231239
0.23223223223223222,0.32591281281281276,0.0018194194194194324
0.23323323323323322,0.3281666166166166,0.0013222055388722176
0.23423423423423423,0.3307894894894895,0.0015447447447447527
0.23523523523523523,0.33260855855855853,0.00210285285285286
0.23623623623623624,0.33424420670670674,0.0018079704704704602
0.23723723723723725,0.33660585585585584,0.0014000000000000123
0.23823823823823823,0.3377191191191191,0.001473039706373025
0.23923923923923923,0.3412088588588588,0.0020999999999999908
0.24024024024024024,0.3437020720720721,0.0019659759759759754
0.24124124124124124,0.34895296546546545,0.001847034534534553
0.24224224224224225,0.35344224224224224,0.0019422422422422647
0.24324324324324323,0.3557864864864865,0.0011283783783783696
0.24424424424424424,0.3578827327327327,0.0006942442442442465
0.24524524524524524,0.36107262262262263,0.0005273773773773749
0.24624624624624625,0.3645462462462462,0.00020000000000000573
0.24724724724724725,0.36659724724724724,7.362362362361985e-05
0.24824824824824826,0.36919824824824826,2.4124124124169644e-05
0.24924924924924924,0.3724984984984985,0.0005999999999999894
0.2502502502502503,0.3758756256256257,0.0009751251251251258
0.25125125125125125,0.3778378128128128,0.0008378128128128104
0.25225225225225223,0.38148918918918917,0.0006369369369369215
0.25325325325325326,0.3849097597597598,0.00035000000000001696
0.25425425425425424,0.3888678178178178,0.0006135635635635683
0.2552552552552553,0.39092367367367375,0.0007315815815815696
0.25625625625625625,0.3941343843843844,0.0007218718718718375
0.25725725725725723,0.3965358858858859,0.0004358858858858894
0.25825825825825827,0.3984456456456457,0.0006456456456457316
0.25925925925925924,0.40097962962962963,0.00037962962962961866
0.2602602602602603,0.4047568401735069,0.0006500000000000117
0.26126126126126126,0.40659189189189193,0.0006306306306306242
0.26226226226226224,0.4088179179179179,0.0004933933933933821
0.26326326326326327,0.4116632632632633,0.00020000000000000573
0.26426426426426425,0.41344284284284283,9.999999999998899e-05
0.2652652652652653,0.4151131631631632,0.00015210210210209185
0.26626626626626626,0.4200656656656657,0.00039939939939939717
0.26726726726726724,0.42245180180180175,0.0008827327327327328
0.2682682682682683,0.42403413413413416,0.001134134134134157
0.26926926926926925,0.42600195195195195,0.0008019519519519291
0.2702702702702703,0.4304905405405406,0.0013797297297296895
0.27127127127127126,0.4327178178178178,0.0011178178178178344
0.27227227227227224,0.4350806806806806,0.0013084084084083736
0.2732732732732733,0.4380732732732733,0.0017732732732732848
0.27427427427427425,0.43969356856856856,0.0019064314314314323
0.2752752752752753,0.4416881881881882,0.002037637637637646
0.27627627627627627,0.4434406906906907,0.0016118618618618519
0.2772772772772773,0.44648863863863864,0.00134999999999999
0.2782782782782783,0.44914456956956955,0.0015554304304304378
0.27927927927927926,0.4529189189189189,0.00166036036036038
0.2802802802802803,0.4556605605605606,0.002080280280280289
0.28128128128128127,0.4573312812812813,0.0017500000000000016
0.2822822822822823,0.46037342342342347,0.0020265765765765387
0.2832832832832833,0.46274164164164167,0.0013583583583583747
0.28428428428428426,0.4656,0.0007000000000000062
0.2852852852852853,0.4667308808808809,0.000930880880880891
0.2862862862862863,0.46908628628628624,0.0008999999999999841
0.2872872872872873,0.4717245745745746,0.0011754254254253693
0.2882882882882883,0.4755972972972973,0.0011324324324324397
0.28928928928928926,0.4777392892892892,0.00134999999999999
0.2902902902902903,0.47859757257257257,0.001897572572572559
0.2912912912912913,0.4805728228228228,0.0024728228228227955
0.2922922922922923,0.48219999999999996,0.002700000000000008
0.2932932932932933,0.48419664664664663,0.002796646646646639
0.29429429429429427,0.48745,0.0026499999999999857
0.2952952952952953,0.4909452952952953,0.002545295295295319
0.2962962962962963,0.4938444444444444,0.003255555555555595
0.2972972972972973,0.4989,0.0038000000000000256
0.2982982982982983,0.5007821988655322,0.003950000000000009
0.29929929929929927,0.5026498832165499,0.003949883216549904
0.3003003003003003,0.5039503003003003,0.003949699699699716
0.3013013013013013,0.5085,0.0030000000000000027
0.3023023023023023,0.5099255755755756,0.0029255755755756008
0.3033033033033033,0.5121066066066066,0.0030966966966966547
0.30430430430430433,0.5159,0.0031999999999999806
0.3053053053053053,0.518753978978979,0.0034513263263263316
0.3063063063063063,0.5212157657657657,0.0033031531531531044
0.3073073073073073,0.52535,0.003349999999999964
0.3083083083083083,0.5283041541541542,0.003599999999999992
0.30930930930930933,0.5300523273273273,0.0034523273273273647
0.3103103103103103,0.5335051551551552,0.0035051551551551485
0.3113113113113113,0.5368999999999999,0.003200000000000036
0.3123123123123123,0.5390061561561561,0.003593843843843869
0.3133133133133133,0.5405332832832832,0.003493343343343336
0.31431431431431434,0.54435,0.003449999999999953
0.3153153153153153,0.54725,0.0034500000000000086
0.3163163163163163,0.5506081581581581,0.003191841841841847
0.3173173173173173,0.5542759759759759,0.003758658658658709
0.3183183183183183,0.5567591591591592,0.004859159159159188
0.31931931931931934,0.5609596596596597,0.004659659659659643
0.3203203203203203,0.5645304804804805,0.004789839839839827
0.3213213213213213,0.5678606606606607,0.004049999999999998
0.32232232232232233,0.5700723223223223,0.0035723223223222966
0.3233233233233233,0.5709308308308308,0.003469169169169173
0.32432432432432434,0.5737621621621622,0.0036621621621621414
0.3253253253253253,0.575043993993994,0.0035560060060060295
0.3263263263263263,0.5787315815815816,0.004131581581581556
0.32732732732732733,0.5810136636636637,0.004486336336336327
0.3283283283283283,0.5837283283283283,0.004728328328328368
0.32932932932932935,0.5860146646646647,0.004614664664664647
0.3303303303303303,0.5883651651651651,0.0047651651651651195
0.3313313313313313,0.5894156656656657,0.005084334334334306
0.33233233233233234,0.59075,0.00495000000000001
0.3333333333333333,0.5929666666666666,0.004766666666666697
0.33433433433433435,0.5962671671671671,0.00476716716716713
0.3353353353353353,0.598903003003003,0.004832332332332379
0.3363363363363363,0.6039226726726726,0.005249999999999977
0.33733733733733734,0.6059186686686686,0.005318668668668647
0.3383383383383383,0.6092691691691692,0.005330830830830857
0.33933933933933935,0.61315,0.005049999999999999
0.34034034034034033,0.6159100850850852,0.004610085085085147
0.34134134134134136,0.6176706706706707,0.0045706706706706846
0.34234234234234234,0.6194,0.004500000000000004
0.3433433433433433,0.6230433433433433,0.0050000000000000044
0.34434434434434436,0.6263,0.0050000000000000044
0.34534534534534533,0.62795,0.005049999999999999
0.34634634634634637,0.6305499999999999,0.005150000000000043
0.34734734734734735,0.6327973473473474,0.005350000000000021
0.3483483483483483,0.6347983483483484,0.005350000000000021
0.34934934934934936,0.6385746746746748,0.004874674674674673
0.35035035035035034,0.6422503503503504,0.004350350350350363
0.35135135135135137,0.6445756756756758,0.004224324324324347
0.35235235235235235,0.6481547047047047,0.004802352352352379
0.3533533533533533,0.6503766766766766,0.004976676676676672
0.35435435435435436,0.6565087087087087,0.004508708708708731
0.35535535535535534,0.661,0.004400000000000015
0.3563563563563564,0.6632281781781781,0.004871821821821831
0.35735735735735735,0.6659786786786788,0.004921321321321337
0.35835835835835833,0.6685083583583584,0.0044500000000000095
0.35935935935935936,0.6720999999999999,0.004300000000000026
0.36036036036036034,0.6752905405405405,0.0038698198198198752
0.3613613613613614,0.6764306806806807,0.004030680680680687
0.36236236236236236,0.6793435435435435,0.004043543543543526
0.36336336336336333,0.68115,0.004149999999999987
0.36436436436436437,0.6835821821821821,0.0036178178178178366
0.36536536536536535,0.6860980480480481,0.003432682682682653
0.3663663663663664,0.6881831831831832,0.0037168168168167925
0.36736736736736736,0.6897500000000001,0.0037499999999999756
0.3683683683683684,0.69335,0.004049999999999998
0.36936936936936937,0.6967193693693693,0.004149999999999987
0.37037037037037035,0.6996703703703703,0.0030999999999999917
0.3713713713713714,0.7013356856856856,0.0033356856856857076
0.37237237237237236,0.7035,0.0037000000000000366
0.3733733733733734,0.7066366866866867,0.0033633133133132986
0.3743743743743744,0.70855,0.0034500000000000086
0.37537537537537535,0.70965,0.003249999999999975
0.3763763763763764,0.7135190940940941,0.003180905905905862
0.37737737737737737,0.71495,0.002850000000000019
0.3783783783783784,0.7165999999999999,0.002599999999999991
0.3793793793793794,0.7196396896896897,0.002650000000000041
0.38038038038038036,0.72155,0.00275000000000003
0.3813813813813814,0.72315,0.0033500000000000196
0.38238238238238237,0.72565,0.003349999999999964
0.3833833833833834,0.7293499999999999,0.0033500000000000196
0.3843843843843844,0.7311,0.0031999999999999806
0.38538538538538536,0.7326926926926927,0.0033926926926927115
0.3863863863863864,0.73375,0.003149999999999986
0.38738738738738737,0.7363500000000001,0.0021500000000000408
0.3883883883883884,0.7385941941941943,0.002205805805805816
0.3893893893893894,0.74035,0.0019500000000000073
0.39039039039039036,0.744,0.0010999999999999899
0.3913913913913914,0.7469,0.0009000000000000119
0.3923923923923924,0.7488423923923924,0.0011499999999999844
0.3933933933933934,0.7503433933933934,0.0010499999999999954
0.3943943943943944,0.7517,0.0007999999999999674
0.39539539539539537,0.7545,0.0005000000000000004
0.3963963963963964,0.7581,0.0005000000000000004
0.3973973973973974,0.7598986986986986,0.0005986986986987186
0.3983983983983984,0.7635,0.0
0.3993993993993994,0.7656499999999999,5.0000000000050004e-05
0.40040040040040037,0.76925,0.00024999999999997247
0.4014014014014014,0.7706514014014014,4.999999999999449e-05
0.4024024024024024,0.77235,0.00024999999999997247
0.4034034034034034,0.7735508508508508,0.000649149149149153
0.4044044044044044,0.7745500000000001,0.00035000000000001696
0.40540540540540543,0.77745,0.00014999999999998348
0.4064064064064064,0.7792,9.999999999998899e-05
0.4074074074074074,0.78135,4.999999999999449e-05
0.4084084084084084,0.7834,9.999999999998899e-05
0.4094094094094094,0.7855,9.999999999998899e-05
0.41041041041041043,0.78845,0.00034999999999996145
0.4114114114114114,0.79045,0.0008500000000000174
0.4124124124124124,0.7920562062062062,0.00084379379379379
0.4134134134134134,0.7939567067067067,0.000756706706706689
0.4144144144144144,0.7961072072072073,0.0011072072072071948
0.41541541541541543,0.79965,0.0009500000000000064
0.4164164164164164,0.80145,0.0005500000000000504
0.4174174174174174,0.8028087087087087,8.708708708726753e-06
0.4184184184184184,0.80545,0.00014999999999998348
0.4194194194194194,0.8080597097097098,0.0005402902902902906
0.42042042042042044,0.8101,0.0005000000000000004
0.4214214214214214,0.8129,0.0006999999999999784
0.4224224224224224,0.8149112112112112,0.0011887887887888082
0.42342342342342343,0.8166,0.0010000000000000009
0.4244244244244244,0.8201,0.0018999999999999573
0.42542542542542544,0.8217627127127127,0.0013627127127127103
0.4264264264264264,0.8237,0.0011999999999999789
0.4274274274274274,0.8257774274274274,0.0010499999999999954
0.42842842842842843,0.8283,0.0009000000000000119
0.4294294294294294,0.82935,0.000749999999999973
0.43043043043043044,0.8307,0.0010000000000000009
0.4314314314314314,0.8329,0.0005000000000000004
0.43243243243243246,0.8353,9.999999999998899e-05
0.43343343343343343,0.8376667167167167,0.0005332832832832812
0.4344344344344344,0.83935,0.00035000000000001696
0.43543543543543545,0.8424499999999999,0.0006499999999999839
0.4364364364364364,0.8427,0.0008000000000000229
0.43743743743743746,0.84615,0.0014500000000000068
0.43843843843843844,0.8486,0.0016999999999999793
0.4394394394394394,0.84985,0.0018500000000000183
0.44044044044044045,0.8511702202202203,0.0014702202202201975
0.44144144144144143,0.8532500000000001,0.0013500000000000179
0.44244244244244246,0.85585,0.0010499999999999954
0.44344344344344344,0.85765,0.0008500000000000174
0.4444444444444444,0.8604,0.0012000000000000344
0.44544544544544545,0.86165,0.0015499999999999958
0.44644644644644643,0.863,0.0020000000000000018
0.44744744744744747,0.86505,0.0021499999999999853
0.44844844844844844,0.8662742242242243,0.002225775775775818
0.4494494494494494,0.8675747247247247,0.002425275275275307
0.45045045045045046,0.8691,0.002599999999999991
0.45145145145145144,0.8725257257257257,0.0025257257257256804
0.45245245245245247,0.8745499999999999,0.0027499999999999747
0.45345345345345345,0.87555,0.0025499999999999967
0.4544544544544544,0.87765,0.003049999999999997
0.45545545545545546,0.88005,0.0025500000000000522
0.45645645645645644,0.88195,0.002850000000000019
0.4574574574574575,0.88375,0.0023500000000000187
0.45845845845845845,0.8853500000000001,0.0023500000000000187
0.45945945945945943,0.8865000000000001,0.0023000000000000242
0.46046046046046046,0.8873500000000001,0.0024500000000000077
0.46146146146146144,0.8892,0.0030000000000000027
0.4624624624624625,0.89205,0.003149999999999986
0.46346346346346345,0.89365,0.0032500000000000306
0.46446446446446443,0.89445,0.002950000000000008
0.46546546546546547,0.89585,0.0032500000000000306
0.46646646646646645,0.89745,0.003049999999999997
0.4674674674674675,0.8984,0.0032999999999999696
0.46846846846846846,0.89985,0.002950000000000008
0.4694694694694695,0.9014,0.0031999999999999806
0.47047047047047047,0.9027499999999999,0.0037499999999999756
0.47147147147147145,0.9036500000000001,0.0038499999999999646
0.4724724724724725,0.9050499999999999,0.0035499999999999976
0.47347347347347346,0.9069,0.0039000000000000146
0.4744744744744745,0.9092872372372373,0.0035872372372373063
0.4754754754754755,0.9102377377377378,0.0039377377377377565
0.47647647647647645,0.9116500000000001,0.0035499999999999976
0.4774774774774775,0.9138387387387388,0.003661261261261206
0.47847847847847846,0.9147,0.0040000000000000036
0.4794794794794795,0.91605,0.00385000000000002
0.4804804804804805,0.9174,0.003500000000000003
0.48148148148148145,0.91865,0.0035499999999999976
0.4824824824824825,0.9196500000000001,0.0033500000000000196
0.48348348348348347,0.92055,0.0033500000000000196
0.4844844844844845,0.9218999999999999,0.003200000000000036
0.4854854854854855,0.92335,0.003349999999999964
0.48648648648648646,0.92395,0.0032500000000000306
0.4874874874874875,0.92475,0.0032500000000000306
0.48848848848848847,0.92615,0.002950000000000008
0.4894894894894895,0.9278500000000001,0.0029499999999999527
0.4904904904904905,0.9292,0.0030000000000000027
0.49149149149149146,0.9305,0.0027000000000000357
0.4924924924924925,0.9319999999999999,0.00269999999999998
0.4934934934934935,0.9335467467467466,0.0027532532532533183
0.4944944944944945,0.9351,0.002899999999999958
0.4954954954954955,0.93695,0.0029499999999999527
0.4964964964964965,0.93805,0.0029499999999999527
0.4974974974974975,0.9383,0.0030000000000000027
0.4984984984984985,0.94015,0.0026499999999999857
0.4994994994994995,0.9419500000000001,0.0021500000000000408
0.5005005005005005,0.9435,0.0020000000000000018
0.5015015015015015,0.94425,0.0020499999999999963
0.5025025025025025,0.9447,0.0021999999999999797
0.5035035035035035,0.946,0.002599999999999991
0.5045045045045045,0.9473499999999999,0.0027499999999999747
0.5055055055055055,0.94835,0.002950000000000008
0.5065065065065065,0.94915,0.003049999999999997
0.5075075075075075,0.95065,0.002449999999999952
0.5085085085085085,0.95115,0.0020499999999999963
0.5095095095095095,0.95155,0.0022499999999999742
0.5105105105105106,0.95255,0.0020499999999999963
0.5115115115115115,0.9541057557557557,0.0018942442442441698
0.5125125125125125,0.9551062562562562,0.001693743743743703
0.5135135135135135,0.9560500000000001,0.0015499999999999958
0.5145145145145145,0.95685,0.0013500000000000179
0.5155155155155156,0.9583999999999999,0.0015999999999999903
0.5165165165165165,0.9588,0.0017000000000000348
0.5175175175175175,0.95955,0.0013499999999999623
0.5185185185185185,0.9607,0.0011999999999999789
0.5195195195195195,0.96145,0.0011499999999999844
0.5205205205205206,0.96275,0.0014499999999999513
0.5215215215215215,0.96355,0.0013499999999999623
0.5225225225225225,0.96425,0.0011500000000000399
0.5235235235235235,0.96555,0.0012499999999999734
0.5245245245245245,0.9659,0.0010999999999999899
0.5255255255255256,0.96635,0.0008499999999999619
0.5265265265265265,0.9667,0.0008000000000000229
0.5275275275275275,0.9671,0.0010999999999999899
0.5285285285285285,0.96775,0.0011499999999999844
0.5295295295295295,0.9681,0.0012000000000000344
0.5305305305305306,0.96885,0.0010499999999999954
0.5315315315315315,0.96955,0.0009500000000000064
0.5325325325325325,0.9701,0.0012000000000000344
0.5335335335335335,0.97095,0.0009500000000000064
0.5345345345345345,0.97185,0.0010499999999999954
0.5355355355355356,0.9732,0.0010000000000000009
0.5365365365365365,0.97415,0.0009500000000000064
0.5375375375375375,0.97465,0.0010499999999999954
0.5385385385385385,0.97505,0.0009500000000000064
0.5395395395395395,0.9752,0.0010999999999999899
0.5405405405405406,0.9761,0.0009000000000000119
0.5415415415415415,0.97705,0.0008500000000000174
0.5425425425425425,0.9777,0.0005999999999999894
0.5435435435435435,0.9780500000000001,0.0005499999999999949
0.5445445445445445,0.97865,0.00035000000000001696
0.5455455455455456,0.9794499999999999,0.000250000000000028
0.5465465465465466,0.9798,0.00019999999999997797
0.5475475475475475,0.98,9.999999999998899e-05
0.5485485485485485,0.98015,0.00014999999999998348
0.5495495495495496,0.98075,4.999999999999449e-05
0.5505505505505506,0.98175,0.00034999999999996145
0.5515515515515516,0.982,0.00019999999999997797
0.5525525525525525,0.98255,4.999999999999449e-05
0.5535535535535535,0.98285,4.999999999999449e-05
0.5545545545545546,0.983,9.999999999998899e-05
0.5555555555555556,0.98325,4.999999999999449e-05
0.5565565565565566,0.98375,0.00014999999999998348
0.5575575575575575,0.98395,0.00014999999999998348
0.5585585585585585,0.98485,4.999999999999449e-05
0.5595595595595596,0.9853,0.0
0.5605605605605606,0.9859,0.00019999999999997797
0.5615615615615616,0.9861,0.00030000000000002247
0.5625625625625625,0.9863,0.00040000000000001146
0.5635635635635635,0.9864999999999999,0.0005000000000000004
0.5645645645645646,0.9866999999999999,0.0005000000000000004
0.5655655655655656,0.9869,0.00039999999999995595
0.5665665665665666,0.98735,0.0005499999999999949
0.5675675675675675,0.9875499999999999,0.0005499999999999949
0.5685685685685685,0.98795,0.0006500000000000394
0.5695695695695696,0.9882500000000001,0.0006499999999999839
0.5705705705705706,0.9887,0.0009000000000000119
0.5715715715715716,0.9889,0.0010000000000000009
0.5725725725725725,0.98915,0.0010499999999999954
0.5735735735735735,0.9894499999999999,0.0012500000000000289
0.5745745745745746,0.98985,0.0011499999999999844
0.5755755755755756,0.99005,0.0010499999999999954
0.5765765765765766,0.9901,0.0010000000000000009
0.5775775775775776,0.99055,0.0009500000000000064
0.5785785785785785,0.99075,0.0009500000000000064
0.5795795795795796,0.991,0.0009000000000000119
0.5805805805805806,0.99125,0.0011499999999999844
0.5815815815815816,0.9915499999999999,0.0008499999999999619
0.5825825825825826,0.99175,0.0007500000000000284
0.5835835835835835,0.99245,0.0005499999999999949
0.5845845845845846,0.99275,0.00035000000000001696
0.5855855855855856,0.9928,0.00029999999999996696
0.5865865865865866,0.99315,0.00014999999999998348
0.5875875875875876,0.99325,0.00014999999999998348
0.5885885885885885,0.9935499999999999,0.000250000000000028
0.5895895895895896,0.9939,0.00019999999999997797
0.5905905905905906,0.99405,0.00014999999999998348
0.5915915915915916,0.9941,9.999999999998899e-05
0.5925925925925926,0.9942,0.00019999999999997797
0.5935935935935935,0.99425,0.00014999999999998348
0.5945945945945946,0.99425,0.00014999999999998348
0.5955955955955956,0.9943500000000001,0.000150000000000039
0.5965965965965966,0.9944500000000001,0.000150000000000039
0.5975975975975976,0.9944500000000001,0.000150000000000039
0.5985985985985985,0.99455,0.000150000000000039
0.5995995995995996,0.99455,0.000150000000000039
0.6006006006006006,0.9946,9.999999999998899e-05
0.6016016016016016,0.99465,0.00014999999999998348
0.6026026026026026,0.995,9.999999999998899e-05
0.6036036036036035,0.99525,4.999999999999449e-05
0.6046046046046046,0.99545,0.000150000000000039
0.6056056056056056,0.9956,0.00020000000000003348
0.6066066066066066,0.99575,4.999999999999449e-05
0.6076076076076076,0.9959,9.999999999998899e-05
0.6086086086086087,0.99605,0.00014999999999998348
0.6096096096096096,0.99625,4.999999999999449e-05
0.6106106106106106,0.99625,4.999999999999449e-05
0.6116116116116116,0.99635,4.999999999999449e-05
0.6126126126126126,0.9964,0.0001000000000000445
0.6136136136136137,0.9964,0.0001000000000000445
0.6146146146146146,0.9966,0.0
0.6156156156156156,0.9967,9.999999999998899e-05
0.6166166166166166,0.99675,0.00014999999999998348
0.6176176176176176,0.9968,9.999999999998899e-05
0.6186186186186187,0.997,9.999999999998899e-05
0.6196196196196196,0.99705,4.999999999999449e-05
0.6206206206206206,0.9973000000000001,0.00030000000000002247
0.6216216216216216,0.99735,0.000250000000000028
0.6226226226226226,0.99735,0.000250000000000028
0.6236236236236237,0.9975499999999999,0.00045000000000000595
0.6246246246246246,0.9975499999999999,0.00045000000000000595
0.6256256256256256,0.9975499999999999,0.00045000000000000595
0.6266266266266266,0.9977,0.00030000000000002247
0.6276276276276276,0.9977,0.00030000000000002247
0.6286286286286287,0.99775,0.00024999999999997247
0.6296296296296297,0.99785,0.00024999999999997247
0.6306306306306306,0.9979,0.00029999999999996696
0.6316316316316316,0.9979,0.00029999999999996696
0.6326326326326326,0.9979,0.00029999999999996696
0.6336336336336337,0.99795,0.00024999999999997247
0.6346346346346347,0.998,0.00019999999999997797
0.6356356356356356,0.9981,0.00019999999999997797
0.6366366366366366,0.9982,0.00019999999999997797
0.6376376376376376,0.9983,9.999999999998899e-05
0.6386386386386387,0.9984,0.0001000000000000445
0.6396396396396397,0.9984,0.0001000000000000445
0.6406406406406406,0.9984,0.0001000000000000445
0.6416416416416416,0.99855,0.000150000000000039
0.6426426426426426,0.99855,0.000150000000000039
0.6436436436436437,0.99855,0.000150000000000039
0.6446446446446447,0.99855,0.000150000000000039
0.6456456456456456,0.9985999999999999,0.00020000000000003348
0.6466466466466466,0.9985999999999999,0.00020000000000003348
0.6476476476476476,0.9985999999999999,0.00020000000000003348
0.6486486486486487,0.99865,0.00014999999999998348
0.6496496496496497,0.99865,0.00014999999999998348
0.6506506506506506,0.9987,9.999999999998899e-05
0.6516516516516516,0.9988,9.999999999998899e-05
0.6526526526526526,0.99885,0.00014999999999998348
0.6536536536536537,0.99885,0.00014999999999998348
0.6546546546546547,0.9989,0.00019999999999997797
0.6556556556556556,0.99895,0.00024999999999997247
0.6566566566566566,0.99895,0.00024999999999997247
0.6576576576576576,0.99895,0.00024999999999997247
0.6586586586586587,0.999,0.00019999999999997797
0.6596596596596597,0.999,0.00019999999999997797
0.6606606606606606,0.999,0.00019999999999997797
0.6616616616616616,0.9991,0.00019999999999997797
0.6626626626626626,0.9991,0.00019999999999997797
0.6636636636636637,0.9991,0.00019999999999997797
0.6646646646646647,0.9991,0.00019999999999997797
0.6656656656656657,0.9991,0.00019999999999997797
0.6666666666666666,0.9991,0.00019999999999997797
0.6676676676676676,0.9991,0.00019999999999997797
0.6686686686686687,0.9991,0.00019999999999997797
0.6696696696696697,0.9991,0.00019999999999997797
0.6706706706706707,0.9991,0.00019999999999997797
0.6716716716716716,0.99915,0.00014999999999998348
0.6726726726726726,0.99915,0.00014999999999998348
0.6736736736736737,0.99915,0.00014999999999998348
0.6746746746746747,0.99915,0.00014999999999998348
0.6756756756756757,0.99915,0.00014999999999998348
0.6766766766766766,0.99915,0.00014999999999998348
0.6776776776776777,0.99915,0.00014999999999998348
0.6786786786786787,0.99915,0.00014999999999998348
0.6796796796796797,0.99915,0.00014999999999998348
0.6806806806806807,0.9992,9.999999999998899e-05
0.6816816816816816,0.9992,9.999999999998899e-05
0.6826826826826827,0.9992,9.999999999998899e-05
0.6836836836836837,0.9992,9.999999999998899e-05
0.6846846846846847,0.9992,9.999999999998899e-05
0.6856856856856857,0.9992,9.999999999998899e-05
0.6866866866866866,0.9992,9.999999999998899e-05
0.6876876876876877,0.9992,9.999999999998899e-05
0.6886886886886887,0.9992,9.999999999998899e-05
0.6896896896896897,0.9992,9.999999999998899e-05
0.6906906906906907,0.9992,9.999999999998899e-05
0.6916916916916916,0.9992,9.999999999998899e-05
0.6926926926926927,0.9992,9.999999999998899e-05
0.6936936936936937,0.9992,9.999999999998899e-05
0.6946946946946947,0.99925,0.00014999999999998348
0.6956956956956957,0.99925,0.00014999999999998348
0.6966966966966966,0.99925,0.00014999999999998348
0.6976976976976977,0.99925,0.00014999999999998348
0.6986986986986987,0.99925,0.00014999999999998348
0.6996996996996997,0.99925,0.00014999999999998348
0.7007007007007007,0.99925,0.00014999999999998348
0.7017017017017017,0.99925,0.00014999999999998348
0.7027027027027027,0.99925,0.00014999999999998348
0.7037037037037037,0.99925,0.00014999999999998348
0.7047047047047047,0.9993,9.999999999998899e-05
0.7057057057057057,0.9993,9.999999999998899e-05
0.7067067067067067,0.9993,9.999999999998899e-05
0.7077077077077077,0.9993,9.999999999998899e-05
0.7087087087087087,0.9993,9.999999999998899e-05
0.7097097097097097,0.9993,9.999999999998899e-05
0.7107107107107107,0.99935,4.999999999999449e-05
0.7117117117117117,0.99935,4.999999999999449e-05
0.7127127127127127,0.99935,4.999999999999449e-05
0.7137137137137137,0.99935,4.999999999999449e-05
0.7147147147147147,0.99935,4.999999999999449e-05
0.7157157157157157,0.99935,4.999999999999449e-05
0.7167167167167167,0.99935,4.999999999999449e-05
0.7177177177177178,0.99935,4.999999999999449e-05
0.7187187187187187,0.99935,4.999999999999449e-05
0.7197197197197197,0.99935,4.999999999999449e-05
0.7207207207207207,0.99935,4.999999999999449e-05
0.7217217217217217,0.99935,4.999999999999449e-05
0.7227227227227228,0.99935,4.999999999999449e-05
0.7237237237237237,0.99935,4.999999999999449e-05
0.7247247247247247,0.99935,4.999999999999449e-05
0.7257257257257257,0.99935,4.999999999999449e-05
0.7267267267267267,0.99935,4.999999999999449e-05
0.7277277277277278,0.99935,4.999999999999449e-05
0.7287287287287287,0.99935,4.999999999999449e-05
0.7297297297297297,0.99935,4.999999999999449e-05
0.7307307307307307,0.99935,4.999999999999449e-05
0.7317317317317317,0.99935,4.999999999999449e-05
0.7327327327327328,0.99935,4.999999999999449e-05
0.7337337337337337,0.99935,4.999999999999449e-05
0.7347347347347347,0.99935,4.999999999999449e-05
0.7357357357357357,0.99935,4.999999999999449e-05
0.7367367367367368,0.99935,4.999999999999449e-05
0.7377377377377378,0.99935,4.999999999999449e-05
0.7387387387387387,0.99935,4.999999999999449e-05
0.7397397397397397,0.99935,4.999999999999449e-05
0.7407407407407407,0.99935,4.999999999999449e-05
0.7417417417417418,0.99935,4.999999999999449e-05
0.7427427427427428,0.99935,4.999999999999449e-05
0.7437437437437437,0.99935,4.999999999999449e-05
0.7447447447447447,0.99935,4.999999999999449e-05
0.7457457457457457,0.99935,4.999999999999449e-05
0.7467467467467468,0.99935,4.999999999999449e-05
0.7477477477477478,0.99935,4.999999999999449e-05
0.7487487487487487,0.99935,4.999999999999449e-05
0.7497497497497497,0.99935,4.999999999999449e-05
0.7507507507507507,0.99935,4.999999999999449e-05
0.7517517517517518,0.99935,4.999999999999449e-05
0.7527527527527528,0.99935,4.999999999999449e-05
0.7537537537537538,0.99935,4.999999999999449e-05
0.7547547547547547,0.99935,4.999999999999449e-05
0.7557557557557557,0.99935,4.999999999999449e-05
0.7567567567567568,0.99935,4.999999999999449e-05
0.7577577577577578,0.9994,0.0
0.7587587587587588,0.9994,0.0
0.7597597597597597,0.9994,0.0
0.7607607607607607,0.9994,0.0
0.7617617617617618,0.9994,0.0
0.7627627627627628,0.9994,0.0
0.7637637637637638,0.9994,0.0
0.7647647647647647,0.9994,0.0
0.7657657657657657,0.9994,0.0
0.7667667667667668,0.9994,0.0
0.7677677677677678,0.9994,0.0
0.7687687687687688,0.9994,0.0
0.7697697697697697,0.99945,5.0000000000050004e-05
0.7707707707707707,0.99945,5.0000000000050004e-05
0.7717717717717718,0.99945,5.0000000000050004e-05
0.7727727727727728,0.99945,5.0000000000050004e-05
0.7737737737737738,0.99945,5.0000000000050004e-05
0.7747747747747747,0.99945,5.0000000000050004e-05
0.7757757757757757,0.99945,5.0000000000050004e-05
0.7767767767767768,0.99945,5.0000000000050004e-05
0.7777777777777778,0.99945,5.0000000000050004e-05
0.7787787787787788,0.99945,5.0000000000050004e-05
0.7797797797797797,0.99945,5.0000000000050004e-05
0.7807807807807807,0.99945,5.0000000000050004e-05
0.7817817817817818,0.99945,5.0000000000050004e-05
0.7827827827827828,0.99945,5.0000000000050004e-05
0.7837837837837838,0.99945,5.0000000000050004e-05
0.7847847847847848,0.99945,5.0000000000050004e-05
0.7857857857857857,0.99945,5.0000000000050004e-05
0.7867867867867868,0.99945,5.0000000000050004e-05
0.7877877877877878,0.99945,5.0000000000050004e-05
0.7887887887887888,0.99945,5.0000000000050004e-05
0.7897897897897898,0.99945,5.0000000000050004e-05
0.7907907907907907,0.99945,5.0000000000050004e-05
0.7917917917917918,0.99945,5.0000000000050004e-05
0.7927927927927928,0.99945,5.0000000000050004e-05
0.7937937937937938,0.99945,5.0000000000050004e-05
0.7947947947947948,0.99945,5.0000000000050004e-05
0.7957957957957957,0.99945,5.0000000000050004e-05
0.7967967967967968,0.99945,5.0000000000050004e-05
0.7977977977977978,0.99945,5.0000000000050004e-05
0.7987987987987988,0.99945,5.0000000000050004e-05
0.7997997997997998,0.99945,5.0000000000050004e-05
0.8008008008008007,0.99945,5.0000000000050004e-05
0.8018018018018018,0.99945,5.0000000000050004e-05
0.8028028028028028,0.99945,5.0000000000050004e-05
0.8038038038038038,0.99945,5.0000000000050004e-05
0.8048048048048048,0.99945,5.0000000000050004e-05
0.8058058058058059,0.99945,5.0000000000050004e-05
0.8068068068068068,0.99945,5.0000000000050004e-05
0.8078078078078078,0.99945,5.0000000000050004e-05
0.8088088088088088,0.99945,5.0000000000050004e-05
0.8098098098098098,0.99945,5.0000000000050004e-05
0.8108108108108109,0.99945,5.0000000000050004e-05
0.8118118118118118,0.99945,5.0000000000050004e-05
0.8128128128128128,0.99945,5.0000000000050004e-05
0.8138138138138138,0.99945,5.0000000000050004e-05
0.8148148148148148,0.99945,5.0000000000050004e-05
0.8158158158158159,0.99945,5.0000000000050004e-05
0.8168168168168168,0.99945,5.0000000000050004e-05
0.8178178178178178,0.99945,5.0000000000050004e-05
0.8188188188188188,0.99945,5.0000000000050004e-05
0.8198198198198198,0.99945,5.0000000000050004e-05
0.8208208208208209,0.99945,5.0000000000050004e-05
0.8218218218218218,0.99945,5.0000000000050004e-05
0.8228228228228228,0.99945,5.0000000000050004e-05
0.8238238238238238,0.99945,5.0000000000050004e-05
0.8248248248248248,0.9995,0.0001000000000000445
0.8258258258258259,0.9995,0.0001000000000000445
0.8268268268268268,0.9995,0.0001000000000000445
0.8278278278278278,0.9995,0.0001000000000000445
0.8288288288288288,0.9995,0.0001000000000000445
0.8298298298298298,0.9995,0.0001000000000000445
0.8308308308308309,0.9995,0.0001000000000000445
0.8318318318318318,0.9995,0.0001000000000000445
0.8328328328328328,0.9995,0.0001000000000000445
0.8338338338338338,0.9995,0.0001000000000000445
0.8348348348348348,0.9995,0.0001000000000000445
0.8358358358358359,0.9995,0.0001000000000000445
0.8368368368368369,0.9995,0.0001000000000000445
0.8378378378378378,0.9995,0.0001000000000000445
0.8388388388388388,0.9995,0.0001000000000000445
0.8398398398398398,0.99955,4.999999999999449e-05
0.8408408408408409,0.99955,4.999999999999449e-05
0.8418418418418419,0.99955,4.999999999999449e-05
0.8428428428428428,0.99955,4.999999999999449e-05
0.8438438438438438,0.99955,4.999999999999449e-05
0.8448448448448448,0.99955,4.999999999999449e-05
0.8458458458458459,0.99955,4.999999999999449e-05
0.8468468468468469,0.99955,4.999999999999449e-05
0.8478478478478478,0.99955,4.999999999999449e-05
0.8488488488488488,0.99955,4.999999999999449e-05
0.8498498498498498,0.99955,4.999999999999449e-05
0.8508508508508509,0.99955,4.999999999999449e-05
0.8518518518518519,0.99955,4.999999999999449e-05
0.8528528528528528,0.99955,4.999999999999449e-05
0.8538538538538538,0.99955,4.999999999999449e-05
0.8548548548548548,0.99955,4.999999999999449e-05
0.8558558558558559,0.99955,4.999999999999449e-05
0.8568568568568569,0.99955,4.999999999999449e-05
0.8578578578578578,0.99955,4.999999999999449e-05
0.8588588588588588,0.99955,4.999999999999449e-05
0.8598598598598598,0.99955,4.999999999999449e-05
0.8608608608608609,0.99955,4.999999999999449e-05
0.8618618618618619,0.9996,0.0
0.8628628628628628,0.9996,0.0
0.8638638638638638,0.9996,0.0
0.8648648648648649,0.9996,0.0
0.8658658658658659,0.9996,0.0
0.8668668668668669,0.99965,4.999999999999449e-05
0.8678678678678678,0.99965,4.999999999999449e-05
0.8688688688688688,0.9997,0.0
0.8698698698698699,0.9997,0.0
0.8708708708708709,0.9997,0.0
0.8718718718718719,0.9997,0.0
0.8728728728728729,0.9997,0.0
0.8738738738738738,0.9997,0.0
0.8748748748748749,0.9997,0.0
0.8758758758758759,0.9997,0.0
0.8768768768768769,0.9997,0.0
0.8778778778778779,0.99975,4.999999999999449e-05
0.8788788788788788,0.99975,4.999999999999449e-05
0.8798798798798799,0.99975,4.999999999999449e-05
0.8808808808808809,0.99975,4.999999999999449e-05
0.8818818818818819,0.99975,4.999999999999449e-05
0.8828828828828829,0.99975,4.999999999999449e-05
0.8838838838838838,0.9998,9.999999999998899e-05
0.8848848848848849,0.9998,9.999999999998899e-05
0.8858858858858859,0.9998,9.999999999998899e-05
0.8868868868868869,0.9998,9.999999999998899e-05
0.8878878878878879,0.99985,0.00014999999999998348
0.8888888888888888,0.9999,9.999999999998899e-05
0.8898898898898899,0.9999,9.999999999998899e-05
0.8908908908908909,0.9999,9.999999999998899e-05
0.8918918918918919,0.9999,9.999999999998899e-05
0.8928928928928929,0.9999,9.999999999998899e-05
0.8938938938938938,0.9999,9.999999999998899e-05
0.8948948948948949,0.9999,9.999999999998899e-05
0.8958958958958959,0.9999,9.999999999998899e-05
0.8968968968968969,0.9999,9.999999999998899e-05
0.8978978978978979,0.9999,9.999999999998899e-05
0.8988988988988988,0.9999,9.999999999998899e-05
0.8998998998998999,0.9999,9.999999999998899e-05
0.9009009009009009,0.9999,9.999999999998899e-05
0.9019019019019019,0.9999,9.999999999998899e-05
0.9029029029029029,0.9999,9.999999999998899e-05
0.9039039039039038,0.9999,9.999999999998899e-05
0.9049049049049049,0.9999,9.999999999998899e-05
0.9059059059059059,0.9999,9.999999999998899e-05
0.9069069069069069,0.9999,9.999999999998899e-05
0.9079079079079079,0.9999,9.999999999998899e-05
0.9089089089089089,0.9999,9.999999999998899e-05
0.9099099099099099,0.9999,9.999999999998899e-05
0.9109109109109109,0.9999,9.999999999998899e-05
0.9119119119119119,0.9999,9.999999999998899e-05
0.9129129129129129,0.9999,9.999999999998899e-05
0.9139139139139139,0.9999,9.999999999998899e-05
0.914914914914915,0.9999,9.999999999998899e-05
0.9159159159159159,0.9999,9.999999999998899e-05
0.9169169169169169,0.9999,9.999999999998899e-05
0.9179179179179179,0.9999,9.999999999998899e-05
0.9189189189189189,0.9999,9.999999999998899e-05
0.91991991991992,0.9999,9.999999999998899e-05
0.9209209209209209,0.9999,9.999999999998899e-05
0.9219219219219219,0.99995,4.999999999999449e-05
0.9229229229229229,0.99995,4.999999999999449e-05
0.9239239239239239,0.99995,4.999999999999449e-05
0.924924924924925,0.99995,4.999999999999449e-05
0.9259259259259259,0.99995,4.999999999999449e-05
0.9269269269269269,1.0,0.0
0.9279279279279279,1.0,0.0
0.9289289289289289,1.0,0.0
0.92992992992993,1.0,0.0
0.9309309309309309,1.0,0.0
0.9319319319319319,1.0,0.0
0.9329329329329329,1.0,0.0
0.933933933933934,1.0,0.0
0.934934934934935,1.0,0.0
0.9359359359359359,1.0,0.0
0.9369369369369369,1.0,0.0
0.9379379379379379,1.0,0.0
0.938938938938939,1.0,0.0
0.93993993993994,1.0,0.0
0.9409409409409409,1.0,0.0
0.9419419419419419,1.0,0.0
0.9429429429429429,1.0,0.0
0.943943943943944,1.0,0.0
0.944944944944945,1.0,0.0
0.9459459459459459,1.0,0.0
0.9469469469469469,1.0,0.0
0.9479479479479479,1.0,0.0
0.948948948948949,1.0,0.0
0.94994994994995,1.0,0.0
0.950950950950951,1.0,0.0
0.9519519519519519,1.0,0.0
0.9529529529529529,1.0,0.0
0.953953953953954,1.0,0.0
0.954954954954955,1.0,0.0
0.955955955955956,1.0,0.0
0.9569569569569569,1.0,0.0
0.9579579579579579,1.0,0.0
0.958958958958959,1.0,0.0
0.95995995995996,1.0,0.0
0.960960960960961,1.0,0.0
0.9619619619619619,1.0,0.0
0.9629629629629629,1.0,0.0
0.963963963963964,1.0,0.0
0.964964964964965,1.0,0.0
0.965965965965966,1.0,0.0
0.9669669669669669,1.0,0.0
0.9679679679679679,1.0,0.0
0.968968968968969,1.0,0.0
0.96996996996997,1.0,0.0
0.970970970970971,1.0,0.0
0.9719719719719719,1.0,0.0
0.9729729729729729,1.0,0.0
0.973973973973974,1.0,0.0
0.974974974974975,1.0,0.0
0.975975975975976,1.0,0.0
0.9769769769769769,1.0,0.0
0.9779779779779779,1.0,0.0
0.978978978978979,1.0,0.0
0.97997997997998,1.0,0.0
0.980980980980981,1.0,0.0
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/DenseNet/Std_DenseNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.0001787500000000053,0.0011499999999999844,8.432499999999621e-05,0.0013500000000000179,0.0027000000000000357,7.433749999996575e-05
Adversarial Distance Linf,0.00012473000000001733,0.0011499999999999844,0.0,0.0,0.0,0.0012122574999999802
Gradient Norm,0.01536425999999999,0.0005750000000000477,0.010581429999999975,0.0005499999999999949,0.0010999999999999899,0.0001373100000000571
Loss,0.00017924999999999994,0.0010000000000000009,8.452315000000003e-05,0.0012500000000000289,0.0025000000000000022,8.228250000003046e-05
ML attacker,0.030740075000000033,0.0009062499999999973,0.025541961193084717,0.001375000000000015,0.0021032845579078974,0.0009797369986391802


==> plots/ResNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Adversarial Distance Linf,0.9998261,0.85415,0.9647188,0.73065,0.4887,0.845313915
Softmax Response,0.878139,0.57305,0.51415575,0.53235,0.8853,0.55579489
Gradient Norm,-45.16617,0.6255,-46.773777,0.62465,0.7007,0.600354265
Loss,-0.4576307,0.61245,-0.8968872,0.6062,0.7376,0.5879675400000001
ML attacker,0.4291351,0.839125,0.3741718994617462,0.832,0.285910567074694,0.8790707913523202


==> plots/ResNet/Mean_ResNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.85815779,0.5750624999999999,0.5285379575,0.5376875,0.874625,0.55596068375
Adversarial Distance Linf,0.9996265650000001,0.8559062500000001,0.9809533874999998,0.78136875,0.3872499999999999,0.847460043125
Gradient Norm,-37.865111999999996,0.62670625,-46.212968749999995,0.62526875,0.6994625,0.600553499375
Loss,-0.54267542875,0.614375,-0.8645863375,0.6087375,0.7325249999999999,0.58800706125
ML attacker,0.6703206437499999,0.8403671875,0.39812889119386674,0.8112578125000002,0.3274776657964224,0.8893239620071965


==> plots/ResNet/RocGnorm_ResNet.csv <==
Gradient Norm FPR,Gradient Norm TPR,Gradient Norm TPR STD
0.0,1.25e-05,3.307189138830738e-05
0.001001001001001001,0.000275,9.682458365518543e-05
0.002002002002002002,0.00043750000000000006,0.00011110243021644485
0.003003003003003003,0.0008749999999999999,0.0002046338192968112
0.004004004004004004,0.0013250000000000002,0.00019202864369671522
0.005005005005005005,0.001875,0.00017139136501002615
0.006006006006006006,0.0023375,0.0003119995993587172
0.007007007007007007,0.0028625,0.0003739568825412898
0.008008008008008008,0.0032,0.00035000000000000005
0.009009009009009009,0.0037625000000000002,0.00042112201319807535
0.01001001001001001,0.0049125,0.0004648588495446762
0.011011011011011011,0.00535,0.00047169905660283
0.012012012012012012,0.005749999999999999,0.0004582575694955841
0.013013013013013013,0.0060375,0.0004328322423295198
0.014014014014014014,0.0065875000000000005,0.0004728570079844434
0.015015015015015015,0.006875000000000001,0.00042938910093294176
0.016016016016016016,0.0074,0.0004387482193696062
0.017017017017017015,0.0081,0.00042130748865881805
0.018018018018018018,0.0084875,0.0003333072906493346
0.01901901901901902,0.009475,0.0004408798022137103
0.02002002002002002,0.00995,0.0006164414002968977
0.02102102102102102,0.010525,0.000694172168845741
0.022022022022022022,0.0113,0.0007382411530116703
0.023023023023023025,0.0122625,0.0007261843774138906
0.024024024024024024,0.012924999999999999,0.0008742854225022858
0.025025025025025023,0.0136375,0.0009379998667377306
0.026026026026026026,0.014137499999999999,0.0008644904568588362
0.02702702702702703,0.0148125,0.0009584329658353787
0.028028028028028028,0.015300000000000001,0.0010559356040971437
0.029029029029029027,0.0161125,0.0011004970467929473
0.03003003003003003,0.0167625,0.001166123385409966
0.031031031031031032,0.0177875,0.0011741353201398898
0.03203203203203203,0.0181375,0.0011682652738141278
0.03303303303303303,0.018662500000000002,0.0012419113293629296
0.03403403403403403,0.019137499999999998,0.0012519360007604218
0.035035035035035036,0.01965,0.0012247448713915887
0.036036036036036036,0.020325,0.0010997158723961389
0.037037037037037035,0.021275,0.0013045593125649748
0.03803803803803804,0.021775000000000003,0.0012871965661855997
0.03903903903903904,0.022375,0.001295907018269444
0.04004004004004004,0.0229375,0.0013114281337534286
0.04104104104104104,0.023612499999999998,0.0013769872003762413
0.04204204204204204,0.0240375,0.0014378260499796208
0.043043043043043044,0.0248125,0.0014012828943507447
0.044044044044044044,0.02535,0.0013973188612482115
0.04504504504504504,0.026037499999999998,0.0014256029426176142
0.04604604604604605,0.027275,0.0014060138690638866
0.04704704704704705,0.0279,0.001519045753096331
0.04804804804804805,0.028612500000000003,0.0015791116964926836
0.04904904904904905,0.029550000000000003,0.0014265342617687112
0.050050050050050046,0.030275000000000003,0.0014972892172189038
0.05105105105105105,0.030937500000000003,0.0015057701517828008
0.05205205205205205,0.031650000000000005,0.0014645818515876797
0.05305305305305305,0.032175,0.0015188400179084029
0.05405405405405406,0.0335375,0.0013256484262427945
0.055055055055055056,0.0345125,0.00119732775379175
0.056056056056056056,0.035075,0.0012305994474238963
0.057057057057057055,0.0356,0.0014026760139105542
0.058058058058058054,0.036175,0.0015114149000191842
0.05905905905905906,0.0366,0.0015305227865013956
0.06006006006006006,0.0371,0.0014247806848774998
0.06106106106106106,0.0375875,0.001339251190031206
0.062062062062062065,0.0388125,0.001342979430222221
0.06306306306306306,0.039412499999999996,0.00126138564681861
0.06406406406406406,0.040525000000000005,0.001329238503805844
0.06506506506506507,0.040975,0.0012376893794486558
0.06606606606606606,0.041737500000000004,0.0014008368034856874
0.06706706706706707,0.0423125,0.0012917405892825388
0.06806806806806806,0.043325,0.0012101136310280942
0.06906906906906907,0.043637499999999996,0.001240904408083072
0.07007007007007007,0.044725,0.0011344051304538413
0.07107107107107107,0.0455375,0.0013152352451177697
0.07207207207207207,0.0461125,0.001476006012860381
0.07307307307307308,0.0467625,0.0013900876770909097
0.07407407407407407,0.0477625,0.0015082585156398086
0.07507507507507508,0.04852499999999999,0.0014804982269492923
0.07607607607607608,0.049525,0.0013944084767384336
0.07707707707707707,0.0502625,0.0014017288432503616
0.07807807807807808,0.0509625,0.0014115040736746025
0.07907907907907907,0.0514125,0.0014012828943507445
0.08008008008008008,0.052437500000000005,0.001346233170739751
0.08108108108108109,0.05328750000000001,0.0013439098742103201
0.08208208208208208,0.053962500000000004,0.0013425139664077971
0.08308308308308308,0.0549375,0.001311428133753429
0.08408408408408408,0.05587500000000001,0.0013386093530227553
0.08508508508508508,0.056375,0.0012656520058847147
0.08608608608608609,0.0573125,0.0013439098742103208
0.08708708708708708,0.057987500000000004,0.0013317633986560825
0.08808808808808809,0.05840000000000001,0.0014221462653327894
0.0890890890890891,0.0590875,0.0013860352628991815
0.09009009009009009,0.05970000000000001,0.0013444329659748752
0.09109109109109109,0.0607875,0.0013715297116723378
0.0920920920920921,0.0616875,0.0014110612141221917
0.09309309309309309,0.0625625,0.0014456291882775478
0.0940940940940941,0.0632,0.0014747881203752648
0.09509509509509509,0.06381250000000001,0.0016328177332452024
0.0960960960960961,0.0642875,0.0015325122348614387
0.0970970970970971,0.06533749999999999,0.0014687898930752453
0.0980980980980981,0.06620000000000001,0.0014949916387726062
0.0990990990990991,0.06724999999999999,0.0014991664350564955
0.10010010010010009,0.0684875,0.0012613856468186102
0.1011011011011011,0.06945,0.0011821590417536896
0.1021021021021021,0.070425,0.0014113380176272435
0.1031031031031031,0.0711,0.0013774977313955905
0.1041041041041041,0.0720625,0.0015148741696919927
0.10510510510510511,0.07305,0.0016446884203398526
0.1061061061061061,0.0743125,0.0015995604865087143
0.10710710710710711,0.075275,0.0014324367350776806
0.10810810810810811,0.07577500000000001,0.0015039531242695054
0.1091091091091091,0.0766,0.0014274102423620196
0.11011011011011011,0.07732499999999999,0.0014754236679679498
0.1111111111111111,0.0784875,0.0015210502128463728
0.11211211211211211,0.079475,0.0016099301227071928
0.11311311311311312,0.08065,0.0016385969608173944
0.11411411411411411,0.081875,0.0016021469970012123
0.11511511511511512,0.0830375,0.0016770043977282839
0.11611611611611611,0.08358750000000001,0.0015870077977124116
0.11711711711711711,0.08449999999999999,0.0016590660023037063
0.11811811811811812,0.0854,0.001373863166403409
0.11911911911911911,0.08594999999999998,0.0014508618128546914
0.12012012012012012,0.08745,0.001278671185254441
0.12112112112112113,0.0882875,0.001252435128060533
0.12212212212212212,0.0888375,0.001431727540421012
0.12312312312312312,0.089825,0.0013818013605435473
0.12412412412412413,0.09135,0.0014499999999999995
0.12512512512512514,0.092275,0.0014532291629333605
0.12612612612612611,0.09320000000000002,0.0012529964086141676
0.12712712712712712,0.094275,0.0012517487767120074
0.12812812812812813,0.09586249999999999,0.001512396690686673
0.12912912912912913,0.0965625,0.0015148741696919914
0.13013013013013014,0.097925,0.0016588776326179082
0.13113113113113112,0.09926249999999999,0.001678494489118149
0.13213213213213212,0.1005375,0.001732727257822191
0.13313313313313313,0.10112499999999999,0.0016192204914711244
0.13413413413413414,0.10168750000000001,0.0015870077977124108
0.13513513513513514,0.10300000000000001,0.0015272524349301264
0.13613613613613612,0.104175,0.0015841006912440875
0.13713713713713713,0.105,0.0015173990905493506
0.13813813813813813,0.10662499999999998,0.0014947825928876726
0.13913913913913914,0.1080125,0.0017258602927236022
0.14014014014014015,0.1091125,0.001674393546929755
0.14114114114114115,0.11019999999999999,0.0013086252328302391
0.14214214214214213,0.1107625,0.001221615221745375
0.14314314314314314,0.11144999999999998,0.0010954451150103294
0.14414414414414414,0.1124,0.0009069178573608525
0.14514514514514515,0.11407500000000001,0.0008799857953399006
0.14614614614614616,0.11496250000000001,0.0009758810122140917
0.14714714714714713,0.1169125,0.0009518895681747978
0.14814814814814814,0.11769999999999999,0.000841130192063035
0.14914914914914915,0.1182625,0.0008971308432999079
0.15015015015015015,0.11886250000000001,0.0009177928687890309
0.15115115115115116,0.11986249999999998,0.0010976537477729472
0.15215215215215216,0.12092499999999999,0.0011244443072024532
0.15315315315315314,0.12316250000000001,0.0015611994587495849
0.15415415415415415,0.1242875,0.001638930672725361
0.15515515515515516,0.12517499999999998,0.001453229162933363
0.15615615615615616,0.12658750000000002,0.0015243338709088618
0.15715715715715717,0.12775,0.0014517231140957936
0.15815815815815815,0.1283125,0.001495357398751221
0.15915915915915915,0.1296625,0.0015571909805800958
0.16016016016016016,0.1305,0.001481553239002906
0.16116116116116116,0.1315375,0.0015090870584562072
0.16216216216216217,0.1328,0.0013294735800308305
0.16316316316316315,0.1345,0.00134536240470737
0.16416416416416416,0.1359125,0.0011548132965981974
0.16516516516516516,0.136325,0.0010638961415476622
0.16616616616616617,0.13699999999999998,0.000972111104761182
0.16716716716716717,0.1386625,0.0011455757286185848
0.16816816816816815,0.1394,0.0011011357772772637
0.16916916916916916,0.13982499999999998,0.0011712706775122504
0.17017017017017017,0.1410625,0.0013018616477951824
0.17117117117117117,0.1419125,0.0014181303712987728
0.17217217217217218,0.1426875,0.0014598266164171673
0.17317317317317318,0.1437875,0.0015455076026988663
0.17417417417417416,0.14473750000000002,0.0014932661350208125
0.17517517517517517,0.14627500000000002,0.0015171931320698722
0.17617617617617617,0.1472,0.0016408839081421963
0.17717717717717718,0.1489625,0.0020315865105872246
0.1781781781781782,0.15026250000000002,0.002005578158536836
0.17917917917917917,0.151425,0.0020932928605429274
0.18018018018018017,0.1527,0.0018821530224718734
0.18118118118118118,0.1543875,0.001927717238082389
0.18218218218218218,0.15515,0.0019163767896736826
0.1831831831831832,0.1564125,0.0019029171684547886
0.1841841841841842,0.1572625,0.0018397944858054099
0.18518518518518517,0.15793749999999998,0.0019518821045339772
0.18618618618618618,0.15885,0.0019091883092036718
0.1871871871871872,0.1608875,0.0018717889170523495
0.1881881881881882,0.16167499999999999,0.0018945645937787374
0.1891891891891892,0.1626375,0.0018261554561427697
0.19019019019019018,0.1638,0.0019345542122153091
0.19119119119119118,0.16495,0.0018472953201911118
0.1921921921921922,0.16647499999999998,0.0018115946014492326
0.1931931931931932,0.168075,0.0018396670894485216
0.1941941941941942,0.1689375,0.0018479295846974225
0.19519519519519518,0.17013750000000002,0.0019117645644796317
0.1961961961961962,0.17145,0.0020211382931407695
0.1971971971971972,0.172475,0.0018806581294855279
0.1981981981981982,0.1739375,0.001985533618451223
0.1991991991991992,0.175575,0.001907714601296537
0.20020020020020018,0.1768,0.0019131126469708987
0.2012012012012012,0.17825000000000002,0.0019455076458343747
0.2022022022022022,0.17986249999999998,0.00188940301418199
0.2032032032032032,0.180625,0.0018518571759182803
0.2042042042042042,0.1816875,0.0018604015023644793
0.20520520520520522,0.1832125,0.0020805272769180427
0.2062062062062062,0.1845125,0.00205878453219369
0.2072072072072072,0.1857625,0.0020291238872971774
0.2082082082082082,0.1866,0.0021811694111187273
0.2092092092092092,0.18724999999999997,0.002198863342729599
0.21021021021021022,0.1884875,0.0019776485405652833
0.2112112112112112,0.1904625,0.0020130434048971756
0.2122122122122122,0.1913875,0.001877789591514448
0.2132132132132132,0.192375,0.0018005207580030877
0.21421421421421422,0.1939375,0.001963375600846662
0.21521521521521522,0.195975,0.0016776099069807625
0.21621621621621623,0.197025,0.0017311484627264083
0.2172172172172172,0.19807499999999997,0.0017297037318569875
0.2182182182182182,0.19970000000000002,0.001863464515358424
0.21921921921921922,0.200575,0.0016482945731876944
0.22022022022022023,0.2015375,0.0016262975588741432
0.22122122122122123,0.20335000000000003,0.0015231546211727834
0.2222222222222222,0.20495000000000002,0.0017958284996068036
0.22322322322322322,0.2066125,0.0017467380313029234
0.22422422422422422,0.20779999999999998,0.0019371370627810558
0.22522522522522523,0.2088625,0.0019025886970125733
0.22622622622622623,0.2097875,0.0017751320373425707
0.2272272272272272,0.2108125,0.0017003216607454049
0.22822822822822822,0.2114875,0.001670656682265994
0.22922922922922923,0.2131125,0.0016058000342508382
0.23023023023023023,0.21464999999999998,0.0017557049866079426
0.23123123123123124,0.21639999999999998,0.001824143634695471
0.23223223223223222,0.21752500000000002,0.0018572493101358274
0.23323323323323322,0.21918750000000004,0.0017588614925570494
0.23423423423423423,0.22154999999999997,0.001579556899893132
0.23523523523523523,0.2225,0.001805547008526778
0.23623623623623624,0.22441250000000001,0.0019515618744995026
0.23723723723723725,0.2257875,0.0021162688274413543
0.23823823823823823,0.226775,0.0022824055292607432
0.23923923923923923,0.228225,0.0023215027460677246
0.24024024024024024,0.2295,0.002436698586202239
0.24124124124124124,0.2307875,0.0025255878028688705
0.24224224224224225,0.23153750000000003,0.0025489887700811814
0.24324324324324323,0.23265,0.00234147389479362
0.24424424424424424,0.2336125,0.0024578636556977676
0.24524524524524524,0.23506249999999998,0.00241243523229122
0.24624624624624625,0.2369625,0.0023674551210107466
0.24724724724724725,0.2382625,0.0023832422768153482
0.24824824824824826,0.2396375,0.0022764761694338037
0.24924924924924924,0.24075000000000002,0.002144761058952724
0.2502502502502503,0.2415125,0.002173958083772547
0.25125125125125125,0.2427625,0.0023884814736564327
0.25225225225225223,0.2447125,0.002394492378354966
0.25325325325325326,0.24556250000000002,0.002336095834934863
0.25425425425425424,0.24655,0.0026110342778293792
0.2552552552552553,0.2477125,0.0028046557275359157
0.25625625625625625,0.2495,0.002802677291448311
0.25725725725725723,0.2509125,0.0029687697367764957
0.25825825825825827,0.2518,0.00300457983751472
0.25925925925925924,0.253075,0.003002811182875137
0.2602602602602603,0.25422500000000003,0.0030346952071007094
0.26126126126126126,0.25553750000000003,0.003390773326248741
0.26226226226226224,0.25657499999999994,0.003352890543993352
0.26326326326326327,0.2576875,0.0034951528936514303
0.26426426426426425,0.2597,0.003217141588429085
0.2652652652652653,0.2608625,0.0032767886337083103
0.26626626626626626,0.2629375,0.0031831342651544017
0.26726726726726724,0.26453750000000004,0.003126074815163573
0.2682682682682683,0.2658875,0.0030464887575699304
0.26926926926926925,0.26744999999999997,0.0029711109033491133
0.2702702702702703,0.2687125,0.0029704534586490307
0.27127127127127126,0.2698875,0.002931056763353449
0.27227227227227224,0.2723375,0.002864409843231241
0.2732732732732733,0.27379999999999993,0.002983705749567132
0.27427427427427425,0.274875,0.003123599686259433
0.2752752752752753,0.2760375,0.003072839688301361
0.27627627627627627,0.2787625,0.00324265998063318
0.2772772772772773,0.28105,0.0029359836511806425
0.2782782782782783,0.2829125,0.0029838890311135887
0.27927927927927926,0.28383749999999996,0.003109637237685463
0.2802802802802803,0.28536249999999996,0.0031539409870826774
0.28128128128128127,0.287425,0.0033157766812618745
0.2822822822822823,0.288675,0.0032525951177482934
0.2832832832832833,0.2895125,0.0032246850621417216
0.28428428428428426,0.2915875,0.003385423717941376
0.2852852852852853,0.2924375,0.0034525126719535683
0.2862862862862863,0.294,0.003356337289367679
0.2872872872872873,0.2952,0.003323401871576773
0.2882882882882883,0.296525,0.003267931302827524
0.28928928928928926,0.2976125,0.0030722294429290273
0.2902902902902903,0.299875,0.0029149399650764607
0.2912912912912913,0.3012375,0.0030728396883013746
0.2922922922922923,0.3026125,0.0031608691447132164
0.2932932932932933,0.30457500000000004,0.0031803105194304518
0.29429429429429427,0.306225,0.003186200715585888
0.2952952952952953,0.30767500000000003,0.0031495039291926418
0.2962962962962963,0.30895000000000006,0.0031428490259635565
0.2972972972972973,0.311075,0.002699884256778422
0.2982982982982983,0.31265,0.0026551836094703563
0.29929929929929927,0.3141625,0.002642412486724963
0.3003003003003003,0.3152875,0.002345441056603211
0.3013013013013013,0.3163625,0.0023952752973301424
0.3023023023023023,0.3178125,0.0021819930682749704
0.3033033033033033,0.3187875,0.0023191795424244337
0.30430430430430433,0.321475,0.0022648123542580827
0.3053053053053053,0.3245375,0.002066360024293926
0.3063063063063063,0.3258875,0.0021203994317109233
0.3073073073073073,0.3283875,0.0018837711511752102
0.3083083083083083,0.3303,0.002086863675470905
0.30930930930930933,0.33182500000000004,0.0019992185973524692
0.3103103103103103,0.3335,0.001976739740077071
0.3113113113113113,0.33605,0.0023108440016582662
0.3123123123123123,0.33743750000000006,0.0022857917118582764
0.3133133133133133,0.3392875,0.0023624338615080747
0.31431431431431434,0.3419625,0.0027036722711896795
0.3153153153153153,0.34333749999999996,0.0026200846837459283
0.3163163163163163,0.3444875,0.0026992765234410436
0.3173173173173173,0.34635000000000005,0.0026509432283623132
0.3183183183183183,0.34804999999999997,0.002543127995205897
0.31931931931931934,0.3495875,0.002599248689525495
0.3203203203203203,0.350575,0.0026233328038965916
0.3213213213213213,0.35285,0.002942787793912428
0.32232232232232233,0.35385000000000005,0.0030174492539229224
0.3233233233233233,0.3552,0.0031788362650504547
0.32432432432432434,0.3574125,0.0031334635389613204
0.3253253253253253,0.35862499999999997,0.0030922281610515166
0.3263263263263263,0.36126250000000004,0.0028155538975484173
0.32732732732732733,0.3628625000000001,0.0028687704247638925
0.3283283283283283,0.3647,0.0027712812921102045
0.32932932932932935,0.3662625,0.002621038677700131
0.3303303303303303,0.367275,0.002563566851088528
0.3313313313313313,0.3685,0.0025504901489713733
0.33233233233233234,0.37000000000000005,0.0026575364531836506
0.3333333333333333,0.37238750000000004,0.0026666634114563435
0.33433433433433435,0.3737375,0.002645249279368585
0.3353353353353353,0.3749,0.0025149552679918597
0.3363363363363363,0.3759624999999999,0.00265421245381752
0.33733733733733734,0.37854999999999994,0.0026095976701399804
0.3383383383383383,0.3811625,0.002295069443393817
0.33933933933933935,0.3831125,0.002502717273285174
0.34034034034034033,0.38462499999999994,0.002580576485981379
0.34134134134134136,0.38627500000000003,0.002749431759473212
0.34234234234234234,0.388,0.0026739483914241984
0.3433433433433433,0.38958750000000003,0.0028202116498589327
0.34434434434434436,0.3903,0.0030520484924063717
0.34534534534534533,0.3919625,0.0028464616192740108
0.34634634634634637,0.3934875,0.003054683903450558
0.34734734734734735,0.394775,0.003062984655528011
0.3483483483483483,0.39661250000000003,0.0030005988985534193
0.34934934934934936,0.39843750000000006,0.0028900421709726043
0.35035035035035034,0.3998,0.002951694428629099
0.35135135135135137,0.4017375,0.0026767225762114365
0.35235235235235235,0.4039,0.002781636209140226
0.3533533533533533,0.40621250000000003,0.0028042100046180665
0.35435435435435436,0.40791250000000007,0.00312187343593554
0.35535535535535534,0.4105375,0.0028935002592016448
0.3563563563563564,0.4122375,0.002885280532287982
0.35735735735735735,0.4134375,0.002649026943992831
0.35835835835835833,0.4144625,0.0026372037748342387
0.35935935935935936,0.4159625,0.0028155538975484073
0.36036036036036034,0.4174875,0.00290320404897762
0.3613613613613614,0.4186625,0.00294021151450027
0.36236236236236236,0.4203125,0.0031584954883615013
0.36336336336336333,0.4216875,0.002907076495381572
0.36436436436436437,0.42366250000000005,0.0031256749271157385
0.36536536536536535,0.4258625,0.0031650187598180257
0.3663663663663664,0.4277625,0.003201147255282081
0.36736736736736736,0.4286375,0.003325258448602151
0.3683683683683684,0.42951249999999996,0.0034703881267085916
0.36936936936936937,0.4309,0.0033324165405903237
0.37037037037037035,0.43261250000000007,0.0034545034013588674
0.3713713713713714,0.434325,0.003433929964341146
0.37237237237237236,0.43576249999999994,0.0035167234395101286
0.3733733733733734,0.437075,0.0033014201489662024
0.3743743743743744,0.4383625,0.003076092285676746
0.37537537537537535,0.44025,0.0031192947920964504
0.3763763763763764,0.44207499999999994,0.003284718404977819
0.37737737737737737,0.4445875,0.0031813666481561075
0.3783783783783784,0.4463125,0.0032443942038537805
0.3793793793793794,0.448275,0.0032080952292598795
0.38038038038038036,0.44960000000000006,0.0031811947441173706
0.3813813813813814,0.45163749999999997,0.0033211208574817058
0.38238238238238237,0.45410000000000006,0.0032395987405850098
0.3833833833833834,0.4556125,0.003133463538961324
0.3843843843843844,0.4574875,0.003260535807194884
0.38538538538538536,0.45888749999999995,0.0032959966246948625
0.3863863863863864,0.462425,0.0034809301917734683
0.38738738738738737,0.46429999999999993,0.0034011027623404777
0.3883883883883884,0.4663625,0.0035619297789260228
0.3893893893893894,0.4678,0.00342782730020052
0.39039039039039036,0.47173750000000003,0.003317731717604671
0.3913913913913914,0.4732374999999999,0.003168176723290538
0.3923923923923924,0.47396249999999995,0.0032476674321734373
0.3933933933933934,0.47553750000000006,0.003283267237067371
0.3943943943943944,0.4772875,0.003412637359872861
0.39539539539539537,0.47935,0.0035344730866141787
0.3963963963963964,0.481475,0.003639282209447351
0.3973973973973974,0.4833375,0.0036100337602299436
0.3983983983983984,0.485,0.0035731638641405745
0.3993993993993994,0.48665,0.003372684390808013
0.40040040040040037,0.48875,0.003374537005279393
0.4014014014014014,0.49027499999999996,0.0034350218339917415
0.4024024024024024,0.4929,0.003267261850540903
0.4034034034034034,0.49529999999999996,0.003067164814613002
0.4044044044044044,0.49646250000000003,0.003186274274132723
0.40540540540540543,0.4980625,0.0031220736298172157
0.4064064064064064,0.4991,0.0031228992939254336
0.4074074074074074,0.5002875,0.0031477918847979862
0.4084084084084084,0.5019,0.003348133808556659
0.4094094094094094,0.5045,0.0033098338326870676
0.41041041041041043,0.5058875,0.0032982713275290353
0.4114114114114114,0.508,0.003492849839314609
0.4124124124124124,0.50895,0.003474550330618328
0.4134134134134134,0.5108625,0.0035517381308311355
0.4144144144144144,0.511825,0.0033569889782362923
0.41541541541541543,0.5130625,0.0033166012346979583
0.4164164164164164,0.5146124999999999,0.0032052447254460816
0.4174174174174174,0.5168874999999999,0.003365797639490515
0.4184184184184184,0.518,0.0032992423372647313
0.4194194194194194,0.52105,0.0031444395367060136
0.42042042042042044,0.52275,0.0031484122982862175
0.4214214214214214,0.5251625,0.0028792088757156812
0.4224224224224224,0.5278125,0.003130669856436478
0.42342342342342343,0.5300374999999999,0.003063877241339813
0.4244244244244244,0.5323875,0.0031326655981767544
0.42542542542542544,0.5353249999999999,0.002950317779494265
0.4264264264264264,0.5362625,0.0029188771385585703
0.4274274274274274,0.5378499999999999,0.0027995535358338974
0.42842842842842843,0.5395125,0.0028628820705715427
0.4294294294294294,0.5410874999999999,0.002895875299456098
0.43043043043043044,0.5432625,0.0028385460626877126
0.4314314314314314,0.5461625,0.0025966023472992652
0.43243243243243246,0.5478,0.002713392710243021
0.43343343343343343,0.5515249999999999,0.002907640796247007
0.4344344344344344,0.5545874999999999,0.002879860022640002
0.43543543543543545,0.556175,0.002757149796438336
0.4364364364364364,0.557925,0.0030412785140463824
0.43743743743743746,0.5605625000000001,0.0028818125806512698
0.43843843843843844,0.56265,0.0031180923655337697
0.4394394394394394,0.5653375,0.0029920467493005564
0.44044044044044045,0.5682375000000001,0.0032399604550055897
0.44144144144144143,0.5711875,0.003422147534809115
0.44244244244244246,0.5724,0.0033049205739321377
0.44344344344344344,0.573325,0.0033368210919975986
0.4444444444444444,0.5751125,0.0033550102458859833
0.44544544544544545,0.5769,0.003389690251335651
0.44644644644644643,0.5783625,0.0032108945404668646
0.44744744744744747,0.5799000000000001,0.003342528982671651
0.44844844844844844,0.5814250000000001,0.003264486942844169
0.4494494494494494,0.5840500000000001,0.003432200460346092
0.45045045045045046,0.5859,0.0033845236001541
0.45145145145145144,0.5874999999999999,0.0032314857264112984
0.45245245245245247,0.5898625000000001,0.003241503316364167
0.45345345345345345,0.592525,0.003237186278236091
0.4544544544544544,0.5938875,0.0032106998847603245
0.45545545545545546,0.5956375,0.00359789434947721
0.45645645645645644,0.596875,0.0037228181529588462
0.4574574574574575,0.5983625,0.0035443396775704256
0.45845845845845845,0.6001124999999999,0.0036487797617833643
0.45945945945945943,0.6019,0.003662308015445996
0.46046046046046046,0.6034875,0.0035973731735809505
0.46146146146146144,0.6046250000000001,0.0034299234685339457
0.4624624624624625,0.6064625,0.0033793259313064142
0.46346346346346345,0.6082375,0.003382283806838225
0.46446446446446443,0.6093625,0.003465882824043538
0.46546546546546547,0.6116999999999999,0.0031697791721190705
0.46646646646646645,0.6143125,0.002930203704522946
0.4674674674674675,0.6158499999999999,0.0029698484809834867
0.46846846846846846,0.6180500000000001,0.0029744747435471726
0.4694694694694695,0.6198875,0.0029148059540902702
0.47047047047047047,0.6227375,0.0027372145969945575
0.47147147147147145,0.6238874999999999,0.0026102861433183943
0.4724724724724725,0.6265250000000001,0.0026137855688636775
0.47347347347347346,0.6276124999999999,0.002713133566560991
0.4744744744744745,0.6291249999999999,0.002671493028252186
0.4754754754754755,0.6309125,0.002896306915711808
0.47647647647647645,0.6330749999999999,0.0028756520999592273
0.4774774774774775,0.6348624999999999,0.003137649398833455
0.47847847847847846,0.6365875000000001,0.003319426720082857
0.4794794794794795,0.6380374999999999,0.0032349410736518835
0.4804804804804805,0.639575,0.003302934301496175
0.48148148148148145,0.6419125,0.003304707816131416
0.4824824824824825,0.6440624999999999,0.003276025602769302
0.48348348348348347,0.6449750000000001,0.0031191946075870376
0.4844844844844845,0.6458875,0.0030892707472800246
0.4854854854854855,0.6474625,0.0031721197565665934
0.48648648648648646,0.6497375,0.0032318483488555025
0.4874874874874875,0.65145,0.0034110115801620987
0.48848848848848847,0.6525500000000001,0.003451811118818636
0.4894894894894895,0.653975,0.003619996546959685
0.4904904904904905,0.656575,0.0038254901646717207
0.49149149149149146,0.6585625,0.003890352651110179
0.4924924924924925,0.6609375,0.0037097633010746024
0.4934934934934935,0.6628999999999999,0.0036269822166644264
0.4944944944944945,0.6644375,0.003715150568954109
0.4954954954954955,0.6671875,0.0033835770642915925
0.4964964964964965,0.6681125,0.003440725759196753
0.4974974974974975,0.66925,0.0033988968798714827
0.4984984984984985,0.6711,0.003510697936308394
0.4994994994994995,0.6736500000000001,0.0037503333185198292
0.5005005005005005,0.6759375,0.0039057449673525852
0.5015015015015015,0.6774500000000001,0.004014660633229161
0.5025025025025025,0.6798624999999999,0.003850953615664572
0.5035035035035035,0.6811499999999999,0.0039016022349798976
0.5045045045045045,0.6831875000000001,0.003730763159194125
0.5055055055055055,0.685775,0.0037194589660325553
0.5065065065065065,0.6882249999999999,0.003798930770624799
0.5075075075075075,0.68995,0.0036646964403617152
0.5085085085085085,0.691425,0.003462206666275155
0.5095095095095095,0.6929000000000001,0.003292795165205377
0.5105105105105106,0.694425,0.003250673007240211
0.5115115115115115,0.6969625,0.003472368608025363
0.5125125125125125,0.698825,0.003325187964611921
0.5135135135135135,0.7002875000000001,0.0032701060762611333
0.5145145145145145,0.7031875000000001,0.00329637585083981
0.5155155155155156,0.7040625,0.003303005260365191
0.5165165165165165,0.7061499999999999,0.002967322024991567
0.5175175175175175,0.7088375,0.002931269989270864
0.5185185185185185,0.7107375,0.0030975544789397986
0.5195195195195195,0.71305,0.003449999999999987
0.5205205205205206,0.7149875,0.0034530557119745392
0.5215215215215215,0.716625,0.003331572451560984
0.5225225225225225,0.7199875,0.0031418296818891862
0.5235235235235235,0.721625,0.00303634237199958
0.5245245245245245,0.7234125,0.003049769458500102
0.5255255255255256,0.72525,0.003120096152364528
0.5265265265265265,0.7269,0.003160696125855817
0.5275275275275275,0.7293125,0.0032517062828613663
0.5285285285285285,0.730575,0.0032201513939564786
0.5295295295295295,0.7319125,0.0032068042893198113
0.5305305305305306,0.7333875,0.0029834700853201067
0.5315315315315315,0.7353875,0.0027624434383349754
0.5325325325325325,0.7371,0.0025884358211089665
0.5335335335335335,0.7391625,0.0023811433703160275
0.5345345345345345,0.7406375000000001,0.0023632274012460133
0.5355355355355356,0.74175,0.002403122968139557
0.5365365365365365,0.74355,0.0025293279739883514
0.5375375375375375,0.7457375,0.002464719811662171
0.5385385385385385,0.748025,0.0024314347616170894
0.5395395395395395,0.74935,0.0023286262044390103
0.5405405405405406,0.75085,0.002481431038735516
0.5415415415415415,0.7525625,0.0027321866242993056
0.5425425425425425,0.75335,0.002585053190942115
0.5435435435435435,0.7551125000000001,0.0025403924401556643
0.5445445445445445,0.7565375,0.002492958834397398
0.5455455455455456,0.7575624999999998,0.00243255909486287
0.5465465465465466,0.759825,0.002326343697736841
0.5475475475475475,0.761425,0.00246107192093201
0.5485485485485485,0.7628375000000001,0.0022371508107412153
0.5495495495495496,0.7646999999999999,0.002150000000000002
0.5505505505505506,0.7667625000000001,0.002154029653927729
0.5515515515515516,0.7674375000000001,0.002039569501144795
0.5525525525525525,0.768725,0.001959432315748625
0.5535535535535535,0.7706125000000001,0.0018072337286582398
0.5545545545545546,0.7721750000000001,0.001982895609960358
0.5555555555555556,0.7742375,0.002062727260206736
0.5565565565565566,0.7761125,0.002296974912792901
0.5575575575575575,0.7772249999999999,0.0024462982238476283
0.5585585585585585,0.77825,0.002231031151732296
0.5595595595595596,0.7804625000000001,0.002338235178505367
0.5605605605605606,0.7814125000000001,0.0022211694554896202
0.5615615615615616,0.7829750000000001,0.00216722749152
0.5625625625625625,0.78445,0.0023457408211479515
0.5635635635635635,0.7862625,0.0024310170196853906
0.5645645645645646,0.7887249999999999,0.002299864126421384
0.5655655655655656,0.7895374999999999,0.0023032246416709095
0.5665665665665666,0.7910499999999999,0.0025568535351091137
0.5675675675675675,0.791975,0.002360481942316021
0.5685685685685685,0.7933625000000001,0.002579698383532444
0.5695695695695696,0.7948249999999999,0.0025093574874856073
0.5705705705705706,0.7962125,0.0025604870142221067
0.5715715715715716,0.7979875000000001,0.002470545233344225
0.5725725725725725,0.7987000000000001,0.0023738154940938583
0.5735735735735735,0.7999375,0.002439230155192396
0.5745745745745746,0.8011124999999999,0.0025111936902596716
0.5755755755755756,0.802425,0.0026588296297431284
0.5765765765765766,0.8043625,0.0023377005261581442
0.5775775775775776,0.8058999999999998,0.0023659036328641933
0.5785785785785785,0.8077500000000001,0.002424355584480146
0.5795795795795796,0.809425,0.0023820946664647657
0.5805805805805806,0.8109125,0.0021479277804432786
0.5815815815815816,0.8117750000000001,0.0021504360023027916
0.5825825825825826,0.8132875,0.0022463512080705254
0.5835835835835835,0.8150875000000001,0.00249571507788849
0.5845845845845846,0.8158125,0.0027728313598197932
0.5855855855855856,0.8181999999999999,0.002599038283673417
0.5865865865865866,0.8194625,0.0025879226707921617
0.5875875875875876,0.8203374999999999,0.002600450682093388
0.5885885885885885,0.821,0.0026452788132822753
0.5895895895895896,0.8229500000000001,0.002115419580130638
0.5905905905905906,0.8241,0.0022349496638627
0.5915915915915916,0.8257,0.0020868636754709166
0.5925925925925926,0.8268875000000001,0.002061211718868303
0.5935935935935935,0.828,0.0020137030565602256
0.5945945945945946,0.8295,0.002150581316760658
0.5955955955955956,0.8315375,0.002075414115303255
0.5965965965965966,0.8335,0.0020988091861815317
0.5975975975975976,0.8346875,0.002085328211577254
0.5985985985985985,0.8361624999999999,0.0018068878631503306
0.5995995995995996,0.8371500000000001,0.0017691806012954231
0.6006006006006006,0.8387375,0.0021171546353537765
0.6016016016016016,0.839725,0.0020443519755658666
0.6026026026026026,0.8408374999999999,0.002135379064709613
0.6036036036036035,0.841625,0.0021217622392719028
0.6046046046046046,0.8423875,0.002063030234872944
0.6056056056056056,0.84365,0.0019384271974980088
0.6066066066066066,0.845,0.0018425525772688268
0.6076076076076076,0.8458875,0.0016877777549191765
0.6086086086086087,0.8469375,0.001651467150748105
0.6096096096096096,0.8480125,0.0017595720360360446
0.6106106106106106,0.8498125000000001,0.0018910562524684278
0.6116116116116116,0.8516250000000001,0.0018314952907392229
0.6126126126126126,0.8540625000000001,0.0017442315643285376
0.6136136136136137,0.8554875000000001,0.0017617019469819697
0.6146146146146146,0.8559750000000002,0.0018205425015637732
0.6156156156156156,0.856725,0.0018632968094214
0.6166166166166166,0.8577625,0.001880118014912877
0.6176176176176176,0.8592875000000001,0.0016706566822659943
0.6186186186186187,0.8607124999999999,0.0014347800354061156
0.6196196196196196,0.8617625,0.0015763387167737736
0.6206206206206206,0.8630500000000001,0.0013536986370680864
0.6216216216216216,0.8642499999999999,0.001211404143958569
0.6226226226226226,0.8654125000000001,0.001292707913644832
0.6236236236236237,0.8663625000000001,0.0015255634205106029
0.6246246246246246,0.8682750000000001,0.001073254396683287
0.6256256256256256,0.8693749999999999,0.0009175374651751196
0.6266266266266266,0.8708500000000001,0.000969535971483265
0.6276276276276276,0.8716875000000001,0.0009816281118631355
0.6286286286286287,0.87285,0.0010344080432788448
0.6296296296296297,0.8734750000000001,0.0008627716963368814
0.6306306306306306,0.8753624999999999,0.001048734356259957
0.6316316316316316,0.87605,0.0009733961166965876
0.6326326326326326,0.8768124999999999,0.0010775406024832663
0.6336336336336337,0.8780750000000002,0.0010732543966833039
0.6346346346346347,0.8795125,0.0010599970518826972
0.6356356356356356,0.8808375,0.0011157256607248747
0.6366366366366366,0.881525,0.0010449282272003374
0.6376376376376376,0.882225,0.0009807522622966383
0.6386386386386387,0.8839875,0.0007321842322803876
0.6396396396396397,0.8857250000000001,0.0007996092795859577
0.6406406406406406,0.8873875,0.0009130135541162623
0.6416416416416416,0.8884375,0.0010896530411098637
0.6426426426426426,0.8896875,0.0010215643641004791
0.6436436436436437,0.8907,0.0010931605554537866
0.6446446446446447,0.8917249999999999,0.0010917302780448907
0.6456456456456456,0.892725,0.0011344051304538385
0.6466466466466466,0.8939999999999999,0.0011694015563526398
0.6476476476476476,0.8959499999999999,0.0011926860441876395
0.6486486486486487,0.8971750000000001,0.0012725466592624268
0.6496496496496497,0.8978625,0.0012970519457600924
0.6506506506506506,0.899,0.0013228756555323101
0.6516516516516516,0.9005,0.0012845232578665002
0.6526526526526526,0.90125,0.0013133925536563513
0.6536536536536537,0.9035375000000001,0.001282514619799701
0.6546546546546547,0.90445,0.0013114877048603973
0.6556556556556556,0.9055124999999999,0.0014003905705195318
0.6566566566566566,0.90725,0.0011640446726822696
0.6576576576576576,0.9082250000000001,0.001413108276106276
0.6586586586586587,0.9096125,0.001438260668307387
0.6596596596596597,0.9104625000000001,0.0014308542029151765
0.6606606606606606,0.9110125,0.0014469256200648325
0.6616616616616616,0.9116125,0.0013896379924282223
0.6626626626626626,0.913075,0.0013654211804421418
0.6636636636636637,0.914175,0.001297834735241727
0.6646646646646647,0.9153749999999999,0.0014506464076403905
0.6656656656656657,0.9166625,0.0016491948793274848
0.6666666666666666,0.9178875000000001,0.0016892583431790292
0.6676676676676676,0.9189250000000001,0.0017426631917843492
0.6686686686686687,0.919975,0.0019116419643856073
0.6696696696696697,0.9214,0.0017578395831247
0.6706706706706707,0.92275,0.0019313207915827952
0.6716716716716716,0.9232625,0.0019454674888057064
0.6726726726726726,0.92445,0.001982422760159909
0.6736736736736737,0.9261625,0.0016657862257804755
0.6746746746746747,0.9266375,0.001686666460803692
0.6756756756756757,0.9280374999999998,0.001584248638945286
0.6766766766766766,0.9292500000000001,0.0015532224567009248
0.6776776776776777,0.9301625,0.0012439227266997095
0.6786786786786787,0.9311875,0.0011185230216674345
0.6796796796796797,0.931575,0.0011986972094737071
0.6806806806806807,0.9324125,0.0013119046268688826
0.6816816816816816,0.93375,0.001265898890117228
0.6826826826826827,0.9349875,0.0013596300048174922
0.6836836836836837,0.9362625,0.0013783481962116844
0.6846846846846847,0.9371125,0.0012810518139404078
0.6856856856856857,0.9381625,0.0015897621677471011
0.6866866866866866,0.9386249999999999,0.0016215347668181509
0.6876876876876877,0.939275,0.0015014576251096785
0.6886886886886887,0.9401624999999999,0.0014907527460984262
0.6896896896896897,0.940775,0.0013645054048995308
0.6906906906906907,0.94165,0.0013973188612482156
0.6916916916916916,0.942775,0.0014411367041332228
0.6926926926926927,0.9436125,0.0014709159561307524
0.6936936936936937,0.9442,0.0013313526955694528
0.6946946946946947,0.945525,0.0014060138690639066
0.6956956956956957,0.946625,0.0012214233500306086
0.6966966966966966,0.9476500000000001,0.0012020815280171277
0.6976976976976977,0.9485000000000001,0.0012134661099511576
0.6986986986986987,0.9491625,0.001048734356259956
0.6996996996996997,0.9503124999999999,0.0009662265521087665
0.7007007007007007,0.9510625,0.0009642840608451265
0.7017017017017017,0.952225,0.0009614442261514682
0.7027027027027027,0.95275,0.0010476163419878388
0.7037037037037037,0.9531999999999999,0.001073545527679212
0.7047047047047047,0.953575,0.0011997395550701752
0.7057057057057057,0.953925,0.0012121777922400737
0.7067067067067067,0.9545750000000001,0.0012111461513789217
0.7077077077077077,0.9551125,0.0012221267323809012
0.7087087087087087,0.9557375,0.0012598983093884874
0.7097097097097097,0.95625,0.0013209844813622902
0.7107107107107107,0.9569375,0.00144562918827754
0.7117117117117117,0.9575499999999999,0.0014941552797484018
0.7127127127127127,0.9580875,0.001601903164988448
0.7137137137137137,0.9588625,0.0016529802630400625
0.7147147147147147,0.9593875,0.0015631998432701784
0.7157157157157157,0.960175,0.0014175242502334803
0.7167167167167167,0.96065,0.0014044571905188134
0.7177177177177178,0.9614499999999999,0.00134443296597488
0.7187187187187187,0.9618875,0.0014451967859084281
0.7197197197197197,0.96225,0.0013756816492197623
0.7207207207207207,0.9629875,0.0013401842224112022
0.7217217217217217,0.9635875,0.001283001851128836
0.7227227227227228,0.9639375,0.0013527171729522762
0.7237237237237237,0.96445,0.001496662954709562
0.7247247247247247,0.9651124999999999,0.0013851331163465775
0.7257257257257257,0.9655,0.0011999999999999882
0.7267267267267267,0.96625,0.0011532562594670736
0.7277277277277278,0.9667125,0.0011677301700307344
0.7287287287287287,0.967375,0.0012285662375305572
0.7297297297297297,0.9681,0.0014080127840328583
0.7307307307307307,0.96875,0.0014168627315304873
0.7317317317317317,0.9691500000000001,0.0014439529078193595
0.7327327327327328,0.969575,0.0014051245496396426
0.7337337337337337,0.969975,0.0013845125496000405
0.7347347347347347,0.9702875,0.0013660504200065284
0.7357357357357357,0.9708125,0.0013128570942794735
0.7367367367367368,0.9713999999999999,0.0013656500283747805
0.7377377377377378,0.9719500000000001,0.0014282856857085774
0.7387387387387387,0.9725125,0.0013724408001804676
0.7397397397397397,0.973075,0.0013699908758820142
0.7407407407407407,0.9737125,0.0014146002085394945
0.7417417417417418,0.9739249999999999,0.0013599172768959079
0.7427427427427428,0.9746750000000001,0.00144460202131936
0.7437437437437437,0.9750499999999999,0.0014508618128546832
0.7447447447447447,0.975325,0.001565846416478977
0.7457457457457457,0.9758500000000001,0.0015198684153570642
0.7467467467467468,0.9762374999999999,0.0015189943219117074
0.7477477477477478,0.9766374999999999,0.0014865543212409103
0.7487487487487487,0.9768374999999999,0.0014490837622442652
0.7497497497497497,0.9772124999999999,0.001446925620064835
0.7507507507507507,0.9775375000000001,0.0015247438309434163
0.7517517517517518,0.978,0.0014062361110425254
0.7527527527527528,0.9783625,0.0014317275404209975
0.7537537537537538,0.978775,0.0014104520551936409
0.7547547547547547,0.9790875000000001,0.001403065839510057
0.7557557557557557,0.979425,0.001421047149112218
0.7567567567567568,0.9798,0.0014071247279470425
0.7577577577577578,0.9801499999999999,0.00140356688476183
0.7587587587587588,0.9806125000000001,0.0013355125420601568
0.7597597597597597,0.9808874999999999,0.0012898037641439792
0.7607607607607607,0.9812624999999999,0.001270765025486639
0.7617617617617618,0.9817,0.0013784048752090083
0.7627627627627628,0.9820375,0.001292224341977814
0.7637637637637638,0.98255,0.0012922847983319972
0.7647647647647647,0.98295,0.0012459935794377115
0.7657657657657657,0.9834625000000001,0.0010221759877829452
0.7667667667667668,0.9836,0.00106183802907978
0.7677677677677678,0.9838375,0.0010815931536395686
0.7687687687687688,0.9843500000000001,0.0009987492177718892
0.7697697697697697,0.984475,0.001065070420207026
0.7707707707707707,0.9845625,0.001117964109441792
0.7717717717717718,0.9849000000000001,0.0010816653826391995
0.7727727727727728,0.9849875000000001,0.001046944960348918
0.7737737737737738,0.9853624999999999,0.0009459618121256154
0.7747747747747747,0.9854875,0.0009790780101707767
0.7757757757757757,0.9856999999999999,0.000905538513813743
0.7767767767767768,0.9858874999999999,0.000886619281315282
0.7777777777777778,0.9860125000000002,0.0009752403549894725
0.7787787787787788,0.9860375000000001,0.0009860749210886509
0.7797797797797797,0.9863124999999999,0.001040958092336072
0.7807807807807807,0.9864749999999999,0.0010401322031357123
0.7817817817817818,0.9867125000000001,0.000930641579771718
0.7827827827827828,0.9870000000000001,0.0009526279441628913
0.7837837837837838,0.9873000000000001,0.0009420721840708277
0.7847847847847848,0.9874875000000001,0.0009359987980761413
0.7857857857857857,0.9875375000000001,0.000931312917337659
0.7867867867867868,0.9878625,0.0008830876230590013
0.7877877877877878,0.9879749999999999,0.0009065732182234415
0.7887887887887888,0.9881125000000001,0.0008823795951856595
0.7897897897897898,0.9881625,0.000857230278280009
0.7907907907907907,0.988375,0.0008407585860400134
0.7917917917917918,0.9884625,0.0008469614808242472
0.7927927927927928,0.9887125,0.000799120610421216
0.7937937937937938,0.9888875,0.0008837950837156922
0.7947947947947948,0.9892125,0.0008417801078666673
0.7957957957957957,0.9894875,0.0007720710783340989
0.7967967967967968,0.9895624999999999,0.0007565340375686886
0.7977977977977978,0.9897374999999998,0.0007016721100342988
0.7987987987987988,0.9898625,0.000780924932371878
0.7997997997997998,0.990025,0.0008058380730643188
0.8008008008008007,0.9903249999999999,0.0007644442425710348
0.8018018018018018,0.9905499999999999,0.0007921489758877635
0.8028028028028028,0.9907249999999999,0.0008422440263961463
0.8038038038038038,0.990875,0.0008287792227125292
0.8048048048048048,0.9909375,0.000823008961069067
0.8058058058058059,0.99105,0.0008336666000266239
0.8068068068068068,0.9913000000000001,0.0008602325267042776
0.8078078078078078,0.9914125,0.0008417801078666736
0.8088088088088088,0.9914375,0.0008816709987291301
0.8098098098098098,0.9915999999999998,0.0008674675786448692
0.8108108108108109,0.991725,0.0008511022265274535
0.8118118118118118,0.9919624999999999,0.0007967708265241578
0.8128128128128128,0.9921625,0.0008245263792020204
0.8138138138138138,0.9922375,0.0008335728822364557
0.8148148148148148,0.9923,0.0008485281374238715
0.8158158158158159,0.9924499999999999,0.0008631338250816153
0.8168168168168168,0.9925999999999999,0.0008139410298049843
0.8178178178178178,0.9927374999999999,0.0007825239612944772
0.8188188188188188,0.9929375,0.0007631145064798751
0.8198198198198198,0.9930125000000001,0.0007769129616630309
0.8208208208208209,0.9931875,0.0007078797567383993
0.8218218218218218,0.9932374999999999,0.0007347406004842881
0.8228228228228228,0.9933375,0.0007680128579652843
0.8238238238238238,0.993375,0.0007996092795859929
0.8248248248248248,0.99345,0.0008381527307120258
0.8258258258258259,0.993525,0.0008120190884455864
0.8268268268268268,0.9936249999999999,0.0007996092795859756
0.8278278278278278,0.9936749999999999,0.0007806247497998017
0.8288288288288288,0.9937750000000001,0.0007693341276714586
0.8298298298298298,0.9939374999999999,0.0007296189073756266
0.8308308308308309,0.994075,0.0007189401922274163
0.8318318318318318,0.99415,0.0007211102550927935
0.8328328328328328,0.9942625,0.0006460214779711009
0.8338338338338338,0.9943500000000001,0.0006164414002968748
0.8348348348348348,0.9944374999999999,0.000595687627872175
0.8358358358358359,0.99455,0.000580947501931119
0.8368368368368369,0.994625,0.0006036348233825062
0.8378378378378378,0.994825,0.0006299801584177226
0.8388388388388388,0.9949499999999999,0.0006304760106459399
0.8398398398398398,0.9951000000000001,0.0005744562646538192
0.8408408408408409,0.995175,0.000601560470775811
0.8418418418418419,0.99525,0.0005852349955359809
0.8428428428428428,0.99535,0.00055226805085935
0.8438438438438438,0.9954625000000001,0.0005498579361980588
0.8448448448448448,0.995525,0.000516599457994289
0.8458458458458459,0.9956,0.0005454356057317765
0.8468468468468469,0.9956875000000001,0.000539531046372672
0.8478478478478478,0.9956875000000001,0.000539531046372672
0.8488488488488488,0.995775,0.0005471517157059917
0.8498498498498498,0.9959125,0.0004728570079844475
0.8508508508508509,0.9959624999999999,0.00040600954422278574
0.8518518518518519,0.9960875,0.0003854785986277115
0.8528528528528528,0.9961625,0.0003935019059674209
0.8538538538538538,0.9962625,0.00043857011982121724
0.8548548548548548,0.9963625,0.00044703886855618745
0.8558558558558559,0.996425,0.00041758232721225133
0.8568568568568569,0.9964875,0.000434273819151001
0.8578578578578578,0.9965625,0.00040600954422278325
0.8588588588588588,0.996575,0.0004115519408288483
0.8598598598598598,0.9966,0.0004272001872658912
0.8608608608608609,0.9966750000000001,0.00044370598373248097
0.8618618618618619,0.9967500000000001,0.00045000000000001056
0.8628628628628628,0.9968375,0.00038058343369097965
0.8638638638638638,0.9968875,0.0003515590277606395
0.8648648648648649,0.9969250000000001,0.0003596873642484645
0.8658658658658659,0.99695,0.00036055512754640934
0.8668668668668669,0.9970375,0.00038058343369096735
0.8678678678678678,0.997125,0.00033447720400648246
0.8688688688688688,0.9972,0.0003500000000000011
0.8698698698698699,0.9972624999999999,0.0003079671248688785
0.8708708708708709,0.9972874999999999,0.0003333072906493364
0.8718718718718719,0.9972999999999999,0.0003464101615137774
0.8728728728728729,0.9973875,0.00031399641717701806
0.8738738738738738,0.9974375,0.0002997394702070548
0.8748748748748749,0.9974750000000001,0.000303108891324566
0.8758758758758759,0.997575,0.0002633913438213329
0.8768768768768769,0.9976000000000002,0.00026925824035673677
0.8778778778778779,0.9976625,0.00022878756522154572
0.8788788788788788,0.9976750000000001,0.00021650635094610344
0.8798798798798799,0.9977,0.0002345207879911634
0.8808808808808809,0.9977500000000001,0.00022912878474776676
0.8818818818818819,0.9977875,0.00022603926650028918
0.8828828828828829,0.9978125,0.00024206145913793688
0.8838838838838838,0.9978500000000001,0.0002828427124745879
0.8848848848848849,0.9978750000000001,0.0003072051431861071
0.8858858858858859,0.9979625000000001,0.00030388114452857155
0.8868868868868869,0.9979875,0.0002976470224947575
0.8878878878878879,0.9980249999999999,0.0002817356917396085
0.8888888888888888,0.9980875,0.00028476964374737174
0.8898898898898899,0.9981499999999999,0.0002828427124746271
0.8908908908908909,0.9981875,0.00024717149916607834
0.8918918918918919,0.9982125,0.00028476964374737424
0.8928928928928929,0.9982875,0.000275850956133935
0.8938938938938938,0.9983,0.0002645751311064719
0.8948948948948949,0.9983250000000001,0.0002727178028659099
0.8958958958958959,0.9983625,0.0002825663638864466
0.8968968968968969,0.9983875,0.00030181741169125597
0.8978978978978979,0.9984125,0.00027128168017765254
0.8988988988988988,0.9984875000000001,0.0002891258376555232
0.8998998998998999,0.9985,0.0003000000000000132
0.9009009009009009,0.9985375000000001,0.00029127950494328746
0.9019019019019019,0.998575,0.00028173569173962204
0.9029029029029029,0.9985875000000001,0.0002891258376555148
0.9039039039039038,0.9986499999999999,0.0002598076211353324
0.9049049049049049,0.9986875000000001,0.00028034576865007077
0.9059059059059059,0.9987,0.0002958039891549764
0.9069069069069069,0.9987625,0.00026427968139831984
0.9079079079079079,0.9988125,0.0002471714991660608
0.9089089089089089,0.998825,0.00022776083947858238
0.9099099099099099,0.9988375,0.00023418742493991413
0.9109109109109109,0.99885,0.00024494897427829084
0.9119119119119119,0.9988625,0.0002595067436503051
0.9129129129129129,0.9989000000000001,0.00023979157616560958
0.9139139139139139,0.9989125000000001,0.00023684119151867912
0.914914914914915,0.99895,0.00024999999999997247
0.9159159159159159,0.9989625,0.00026427968139829556
0.9169169169169169,0.9989625,0.00026427968139829556
0.9179179179179179,0.998975,0.00027726341266020487
0.9189189189189189,0.9989875,0.00028912583765547764
0.91991991991992,0.9990125000000001,0.0002976470224947337
0.9209209209209209,0.9990375,0.00028256636388640174
0.9219219219219219,0.9990625,0.00027810744326607856
0.9229229229229229,0.9990999999999999,0.00025495097567963294
0.9239239239239239,0.9991125,0.00023150323971814942
0.924924924924925,0.9991125,0.00023150323971814942
0.9259259259259259,0.99915,0.0002738612787525808
0.9269269269269269,0.9991875000000001,0.0002891258376555172
0.9279279279279279,0.9992000000000001,0.00026925824035673677
0.9289289289289289,0.9992000000000001,0.00026925824035673677
0.92992992992993,0.9992125000000001,0.00025217801252291503
0.9309309309309309,0.999225,0.0002772634126602474
0.9319319319319319,0.9992500000000001,0.0002645751311064719
0.9329329329329329,0.9993000000000001,0.00022912878474780918
0.933933933933934,0.999325,0.00021650635094612748
0.934934934934935,0.9993375,0.00021176342932623533
0.9359359359359359,0.9993875,0.000202715934252857
0.9369369369369369,0.9994,0.0002121320343559867
0.9379379379379379,0.9994125,0.00021469455046649568
0.938938938938939,0.9994125,0.00021469455046649568
0.93993993993994,0.999425,0.0001984313483298714
0.9409409409409409,0.999475,0.00017853571071359823
0.9419419419419419,0.999475,0.00017853571071359823
0.9429429429429429,0.9994875,0.00016153559979153052
0.943943943943944,0.9994875,0.00016153559979153052
0.944944944944945,0.999525,0.0001713913650100538
0.9459459459459459,0.9995499999999999,0.00019364916731039612
0.9469469469469469,0.9995999999999999,0.00021213203435597363
0.9479479479479479,0.9995999999999999,0.00021213203435597363
0.948948948948949,0.999625,0.000204633819296826
0.94994994994995,0.9996625,0.00018666480653835738
0.950950950950951,0.9996999999999999,0.0001936491673103782
0.9519519519519519,0.9997249999999999,0.00017139136501003355
0.9529529529529529,0.9997375000000001,0.00017275343701357376
0.953953953953954,0.9997625,0.00016535945694154912
0.954954954954955,0.9997750000000001,0.00013919410907073523
0.955955955955956,0.9997875,0.00011659223816359735
0.9569569569569569,0.9997875,0.00011659223816359735
0.9579579579579579,0.9998,0.0001224744871391454
0.958958958958959,0.9998,0.0001224744871391454
0.95995995995996,0.9998125,0.0001268611445636388
0.960960960960961,0.999825,0.00010897247358850485
0.9619619619619619,0.9998374999999999,9.921567416491121e-05
0.9629629629629629,0.9998499999999999,9.999999999998899e-05
0.963963963963964,0.9998499999999999,9.999999999998899e-05
0.964964964964965,0.9998499999999999,9.999999999998899e-05
0.965965965965966,0.9998625000000001,0.00011110243021643262
0.9669669669669669,0.9998625000000001,0.00011110243021643262
0.9679679679679679,0.9998625000000001,0.00011110243021643262
0.968968968968969,0.9998625000000001,0.00011110243021643262
0.96996996996997,0.9998625000000001,0.00011110243021643262
0.970970970970971,0.9998625000000001,0.00011110243021643262
0.9719719719719719,0.9998875,0.00010532687216469288
0.9729729729729729,0.9998875,0.00010532687216469288
0.973973973973974,0.9998875,0.00010532687216469288
0.974974974974975,0.9998875,0.00010532687216469288
0.975975975975976,0.9999,0.00011180339887497717
0.9769769769769769,0.9999,0.00011180339887497717
0.9779779779779779,0.9999,0.00011180339887497717
0.978978978978979,0.9999375000000001,8.569568250500362e-05
0.97997997997998,0.9999375000000001,8.569568250500362e-05
0.980980980980981,0.9999375000000001,8.569568250500362e-05
0.9819819819819819,0.9999375000000001,8.569568250500362e-05
0.9829829829829829,0.9999375000000001,8.569568250500362e-05
0.983983983983984,0.9999375000000001,8.569568250500362e-05
0.984984984984985,0.9999625000000001,4.841229182758738e-05
0.985985985985986,0.9999875,3.307189138830374e-05
0.986986986986987,0.9999875,3.307189138830374e-05
0.9879879879879879,0.9999875,3.307189138830374e-05
0.988988988988989,0.9999875,3.307189138830374e-05
0.98998998998999,0.9999875,3.307189138830374e-05
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/ResNet/RocLinf_ResNet.csv <==
Adversarial Distance Linf FPR,Adversarial Distance Linf TPR,Adversarial Distance Linf TPR STD
0.0,0.0,0.0
0.001001001001001001,0.004079327947672256,3.2999808999184124e-05
0.002002002002002002,0.008158655895344513,6.599961799836825e-05
0.003003003003003003,0.01223798384301677,9.899942699755269e-05
0.004004004004004004,0.016317311790689026,0.0001319992359967365
0.005005005005005005,0.020396639738361283,0.00016499904499592112
0.006006006006006006,0.02447596768603354,0.00019799885399510538
0.007007007007007007,0.028555295633705798,0.0002309986629942894
0.008008008008008008,0.03263462358137805,0.000263998471993473
0.009009009009009009,0.036713951529050305,0.00029699828099265854
0.01001001001001001,0.040793279476722566,0.00032999808999184223
0.011011011011011011,0.04487260742439482,0.0003629978989910263
0.012012012012012012,0.04895193537206708,0.00039599770799021077
0.013013013013013013,0.05303126331973933,0.00042899751698939484
0.014014014014014014,0.057110591267411595,0.0004619973259885788
0.015015015015015015,0.06118991921508384,0.000494997134987763
0.016016016016016016,0.0652692471627561,0.000527996943986946
0.017017017017017015,0.06934857511042836,0.0005609967529861318
0.018018018018018018,0.07342790305810061,0.0005939965619853171
0.01901901901901902,0.07750723100577286,0.0006269963709844989
0.02002002002002002,0.08158655895344513,0.0006599961799836845
0.02102102102102102,0.08566588690111739,0.0006929959889828664
0.022022022022022022,0.08974521484878964,0.0007259957979820526
0.023023023023023025,0.09382454279646191,0.0007589956069812346
0.024024024024024024,0.09790387074413416,0.0007919954159804215
0.025025025025025023,0.1019831986918064,0.000824995224979602
0.026026026026026026,0.10606252663947865,0.0008579950339787897
0.02702702702702703,0.11014185458715094,0.0008909948429779716
0.028028028028028028,0.11422118253482319,0.0009239946519771576
0.029029029029029027,0.11830051048249543,0.0009569944609763419
0.03003003003003003,0.12237983843016768,0.000989994269975526
0.031031031031031032,0.12645916637783997,0.001022994078974708
0.03203203203203203,0.1305384943255122,0.001055993887973892
0.03303303303303303,0.13461782227318445,0.0010889936969730738
0.03403403403403403,0.1386971502208567,0.0011219935059722636
0.035035035035035036,0.142776478168529,0.0011549933149714471
0.036036036036036036,0.14685580611620122,0.0011879931239706341
0.037037037037037035,0.1509351340638735,0.0012209929329698084
0.03803803803803804,0.15501446201154573,0.0012539927419689977
0.03903903903903904,0.15909378995921802,0.001286992550968184
0.04004004004004004,0.16317311790689026,0.001319992359967369
0.04104104104104104,0.1672524458545625,0.001352992168966548
0.04204204204204204,0.17133177380223477,0.0013859919779657327
0.043043043043043044,0.17541110174990704,0.0014189917869649185
0.044044044044044044,0.17949042969757928,0.0014519915959641052
0.04504504504504504,0.18356975764525152,0.0014849914049632883
0.04604604604604605,0.18764908559292381,0.0015179912139624693
0.04704704704704705,0.19172841354059608,0.0015509910229616563
0.04804804804804805,0.19580774148826832,0.001583990831960843
0.04904904904904905,0.19988706943594056,0.0016169906409600249
0.050050050050050046,0.2039663973836128,0.001649990449959204
0.05105105105105105,0.2080457253312851,0.0016829902589583935
0.05205205205205205,0.2121250532789573,0.0017159900679575794
0.05305305305305305,0.21620438122662958,0.0017489898769567594
0.05405405405405406,0.22028370917430187,0.0017819896859559432
0.055055055055055056,0.22436303712197408,0.0018149894949551304
0.056056056056056056,0.22844236506964638,0.0018479893039543152
0.057057057057057055,0.2325216930173186,0.0018809891129534964
0.058058058058058054,0.23660102096499086,0.0019139889219526838
0.05905905905905906,0.24068034891266313,0.0019469887309518648
0.06006006006006006,0.24475967686033537,0.001979988539951052
0.06106106106106106,0.24883900480800764,0.002012988348950229
0.062062062062062065,0.25291833275567993,0.002045988157949416
0.06306306306306306,0.2569976607033521,0.0020789879669486154
0.06406406406406406,0.2610769886510244,0.002111987775947784
0.06506506506506507,0.26515631659869665,0.002144987584946973
0.06606606606606606,0.2692356445463689,0.0021779873939461476
0.06706706706706707,0.2733149724940412,0.002210987202945337
0.06806806806806806,0.2773943004417134,0.002243987011944527
0.06906906906906907,0.28147362838938567,0.0022769868209437053
0.07007007007007007,0.285552956337058,0.0023099866299428943
0.07107107107107107,0.2896322842847302,0.0023429864389420746
0.07207207207207207,0.29371161223240244,0.0023759862479412683
0.07307307307307308,0.29779094018007474,0.0024089860569404464
0.07407407407407407,0.301870268127747,0.0024419858659396167
0.07507507507507508,0.3059495960754193,0.00247498567493881
0.07607607607607608,0.31002892402309146,0.0025079854839379955
0.07707707707707707,0.31410825197076375,0.0025409852929371866
0.07807807807807808,0.31818757991843605,0.002573985101936368
0.07907907907907907,0.32226690786610823,0.002606984910935548
0.08008008008008008,0.3263462358137805,0.002639984719934738
0.08108108108108109,0.3304255637614528,0.0026729845289339273
0.08208208208208208,0.334504891709125,0.002705984337933096
0.08308308308308308,0.3385842196567973,0.0027389841469322856
0.08408408408408408,0.34266354760446954,0.0027719839559314655
0.08508508508508508,0.3467428755521418,0.002804983764930659
0.08608608608608609,0.3508222034998141,0.002837983573929837
0.08708708708708708,0.35490153144748626,0.0028709833829290167
0.08808808808808809,0.35898085939515856,0.0029039831919282105
0.0890890890890891,0.36306018734283085,0.0029369830009273964
0.09009009009009009,0.36713951529050304,0.0029699828099265767
0.09109109109109109,0.37121884323817533,0.0030029826189257583
0.0920920920920921,0.37529817118584763,0.0030359824279249385
0.09309309309309309,0.3793774991335198,0.003068982236924128
0.0940940940940941,0.38345682708119216,0.0031019820459233126
0.09509509509509509,0.3875361550288643,0.0031349818549224963
0.0960960960960961,0.39161548297653664,0.003167981663921686
0.0970970970970971,0.39569481092420894,0.0032009814729208564
0.0980980980980981,0.3997741388718811,0.0032339812819200497
0.0990990990990991,0.4038534668195534,0.0032669810909192395
0.10010010010010009,0.4079327947672256,0.003299980899918408
0.1011011011011011,0.4120121227148979,0.0033329807089176014
0.1021021021021021,0.4160914506625702,0.003365980517916787
0.1031031031031031,0.4201707786102424,0.003398980326915977
0.1041041041041041,0.4242501065579146,0.0034319801359151587
0.10510510510510511,0.4283294345055869,0.003464979944914329
0.1061061061061061,0.43240876245325915,0.003497979753913519
0.10710710710710711,0.4364880904009314,0.0035309795629127026
0.10810810810810811,0.44056741834860375,0.0035639793719118864
0.1091091091091091,0.44464674629627593,0.0035969791809110766
0.11011011011011011,0.44872607424394817,0.003629978989910261
0.1111111111111111,0.45280540219162047,0.00366297879890945
0.11211211211211211,0.45688473013929276,0.0036959786079086305
0.11311311311311312,0.460964058086965,0.0037289784169078025
0.11411411411411411,0.4650433860346372,0.003761978225906993
0.11511511511511512,0.4691227139823095,0.0037949780349061787
0.11611611611611611,0.4732020419299817,0.0038279778439053677
0.11711711711711711,0.477281369877654,0.0038609776529045497
0.11811811811811812,0.48136069782532626,0.0038939774619037295
0.11911911911911911,0.48544002577299855,0.003926977270902919
0.12012012012012012,0.48951935372067074,0.003959977079902104
0.12112112112112113,0.493598681668343,0.003992976888901289
0.12212212212212212,0.49767800961601527,0.004025976697900458
0.12312312312312312,0.5017573375636876,0.004058976506899661
0.12412412412412413,0.5058366655113599,0.004091976315898832
0.12512512512512514,0.5099159934590322,0.004124976124898014
0.12612612612612611,0.5139953214067042,0.004157975933897231
0.12712712712712712,0.5180746493543765,0.004190975742896374
0.12812812812812813,0.5221539773020488,0.004223975551895568
0.12912912912912913,0.5262333052497211,0.004256975360894752
0.13013013013013014,0.5303126331973933,0.004289975169893946
0.13113113113113112,0.5343919611450656,0.004322974978893151
0.13213213213213212,0.5384712890927378,0.004355974787892295
0.13313313313313313,0.5425506170404101,0.004388974596891488
0.13413413413413414,0.5466299449880824,0.004421974405890674
0.13513513513513514,0.5507092729357548,0.004454974214889868
0.13613613613613612,0.5547886008834269,0.004487974023889054
0.13713713713713713,0.558867928831099,0.004520973832888237
0.13813813813813813,0.5629472567787713,0.004553973641887411
0.13913913913913914,0.5670265847264436,0.004586973450886616
0.14014014014014015,0.571105912674116,0.0046199732598857885
0.14114114114114115,0.5751852406217882,0.004652973068884952
0.14214214214214213,0.5792645685694604,0.004685972877884149
0.14314314314314314,0.5833438965171327,0.0047189726868833125
0.14414414414414414,0.5874232244648049,0.0047519724958825366
0.14514514514514515,0.5915025524124772,0.004784972304881711
0.14614614614614616,0.5955818803601495,0.004817972113880893
0.14714714714714713,0.5996612083078217,0.004850971922880072
0.14814814814814814,0.603740536255494,0.004883971731879233
0.14914914914914915,0.6078198642031662,0.004916971540878451
0.15015015015015015,0.6118991921508385,0.00494997134987762
0.15115115115115116,0.6159785200985107,0.004982971158876814
0.15215215215215216,0.6200578480461829,0.005015970967875991
0.15315315315315314,0.6241371759938552,0.005048970776875173
0.15415415415415415,0.6282165039415275,0.005081970585874373
0.15515515515515516,0.6322958318891998,0.005114970394873535
0.15615615615615616,0.6363751598368721,0.005147970203872736
0.15715715715715717,0.6404544877845443,0.005180970012871934
0.15815815815815815,0.6445338157322165,0.005213969821871096
0.15915915915915915,0.6486131436798888,0.00524696963087027
0.16016016016016016,0.652692471627561,0.005279969439869476
0.16116116116116116,0.6567717995752334,0.005312969248868649
0.16216216216216217,0.6608511275229056,0.0053459690578678545
0.16316316316316315,0.6649304554705778,0.005378968866867016
0.16416416416416416,0.66900978341825,0.005411968675866192
0.16516516516516516,0.6730891113659223,0.005444968484865397
0.16616616616616617,0.6771684393135946,0.005477968293864571
0.16716716716716717,0.6812477672612669,0.005510968102863776
0.16816816816816815,0.6853270952089391,0.005543967911862931
0.16916916916916916,0.6894064231566113,0.00557696772086212
0.17017017017017017,0.6934857511042836,0.005609967529861318
0.17117117117117117,0.6975650790519559,0.005642967338860492
0.17217217217217218,0.7016444069996282,0.005675967147859674
0.17317317317317318,0.7057237349473005,0.005708966956858853
0.17417417417417416,0.7098030628949725,0.0057419667658580335
0.17517517517517517,0.7138823908426449,0.00577496657485724
0.17617617617617617,0.7179617187903171,0.005807966383856421
0.17717717717717718,0.7220410467379894,0.005840966192855597
0.1781781781781782,0.7261203746856617,0.005873966001854793
0.17917917917917917,0.7301997026333338,0.005906965810853957
0.18018018018018017,0.7342790305810061,0.005939965619853153
0.18118118118118118,0.7383583585286785,0.005972965428852335
0.18218218218218218,0.7424376864763507,0.0060059652378515165
0.1831831831831832,0.7465170144240229,0.006038965046850715
0.1841841841841842,0.7505963423716953,0.006071964855849877
0.18518518518518517,0.7546756703193674,0.006104964664849071
0.18618618618618618,0.7587549982670396,0.006137964473848256
0.1871871871871872,0.762834326214712,0.0061709642828474305
0.1881881881881882,0.7669136541623843,0.006203964091846625
0.1891891891891892,0.7709929821100565,0.006236963900845799
0.19019019019019018,0.7750723100577286,0.006269963709844993
0.19119119119119118,0.7791516380054009,0.006302963518844178
0.1921921921921922,0.7832309659530733,0.006335963327843372
0.1931931931931932,0.7873102939007455,0.006368963136842557
0.1941941941941942,0.7913896218484179,0.006401962945841713
0.19519519519519518,0.79546894979609,0.006434962754840901
0.1961961961961962,0.7995482777437622,0.0064679625638400995
0.1971971971971972,0.8036276056914345,0.006500962372839293
0.1981981981981982,0.8077069336391068,0.006533962181838479
0.1991991991991992,0.811786261586779,0.006566961990837653
0.20020020020020018,0.8158655895344512,0.006599961799836816
0.2012012012012012,0.8199449174821234,0.0066329616088360395
0.2022022022022022,0.8240242454297958,0.006665961417835203
0.2032032032032032,0.828103573377468,0.006698961226834376
0.2042042042042042,0.8321829013251404,0.006731961035833574
0.20520520520520522,0.8362622292728126,0.006764960844832738
0.2062062062062062,0.8403415572204848,0.006797960653831954
0.2072072072072072,0.8444208851681572,0.0068309604628311255
0.2082082082082082,0.8485002131158292,0.0068639602718303175
0.2092092092092092,0.8525795410635016,0.0068969600808294965
0.21021021021021022,0.8566588690111738,0.006929959889828658
0.2112112112112112,0.8607381969588461,0.006962959698827877
0.2122122122122122,0.8648175249065183,0.006995959507827038
0.2132132132132132,0.8688968528541906,0.0070289593168262315
0.21421421421421422,0.8729761808018628,0.007061959125825405
0.21521521521521522,0.8770555087495352,0.0070949589348246
0.21621621621621623,0.8811348366972075,0.007127958743823773
0.2172172172172172,0.8852141646448796,0.00716095855282296
0.2182182182182182,0.8892934925925519,0.007193958361822153
0.21921921921921922,0.8933728205402242,0.007226958170821321
0.22022022022022023,0.8974521484878963,0.007259957979820522
0.22122122122122123,0.9015314764355687,0.007292957788819684
0.2222222222222222,0.9056108043832409,0.0073259575978189
0.22322322322322322,0.9096901323309132,0.007358957406818075
0.22422422422422422,0.9137694602785855,0.007391957215817261
0.22522522522522523,0.9178487882262577,0.007424957024816434
0.22622622622622623,0.92192811617393,0.007457956833815605
0.2272272272272272,0.9260074441216022,0.007490956642814822
0.22822822822822822,0.9300867720692744,0.007523956451813986
0.22922922922922923,0.9337878455774572,0.007053052423733859
0.23023023023023023,0.9368482728507211,0.0058245553806108245
0.23123123123123124,0.9397121262907241,0.004704099598696897
0.23223223223223222,0.9421556918042362,0.003673882381105943
0.23323323323323322,0.943145877812991,0.002833114600294165
0.23423423423423423,0.943831321725116,0.0019756047785166922
0.23523523523523523,0.9444743452524381,0.0017608945063895235
0.23623623623623624,0.9447174783650993,0.0018737718357930218
0.23723723723723725,0.9447954973232239,0.0018885776942928287
0.23823823823823823,0.9448407866399424,0.0019096574344271335
0.23923923923923923,0.9448650712019063,0.0019155234456629709
0.24024024024024024,0.9448916167748811,0.0019231835845791993
0.24124124124124124,0.9449181223394659,0.001930916146367467
0.24224224224224225,0.9449426534135408,0.0019385964388414915
0.24324324324324323,0.9449658972306119,0.0019455582651093095
0.24424424424424424,0.9449913876051377,0.0019506063064207897
0.24524524524524524,0.9450162579095318,0.0019538829892291557
0.24624624624624625,0.9450391101972246,0.001954682963243896
0.24724724724724725,0.9450639204200975,0.0019561130523331302
0.24824824824824826,0.9450903310691541,0.0019579780878089532
0.24924924924924924,0.9451164919431192,0.001960249832143752
0.2502502502502503,0.9451428171089442,0.001963391781504219
0.25125125125125125,0.9451704819331291,0.0019673696543406785
0.25225225225225223,0.945196662760189,0.0019722332574004004
0.25325325325325326,0.9452198330252852,0.0019743397122303904
0.25425425425425424,0.9452430032903816,0.001976467041468483
0.2552552552552553,0.9452661735554778,0.0019786151777846034
0.25625625625625625,0.9452893438205741,0.0019807840534837497
0.25725725725725723,0.9453125140856702,0.0019829736005147897
0.25825825825825827,0.9453356843507665,0.0019851837504798082
0.25925925925925924,0.9453588546158627,0.001987414434642915
0.2602602602602603,0.9453820248809591,0.0019896655839392085
0.26126126126126126,0.9454051951460554,0.0019919371289839247
0.26226226226226224,0.9454283654111515,0.0019942290000811267
0.26326326326326327,0.9454515356762478,0.001996541127232745
0.26426426426426425,0.9454749537211462,0.00199890342566332
0.2652652652652653,0.9454990752837531,0.002001823635908014
0.26626626626626626,0.9455236770744131,0.0020053421392655043
0.26726726726726724,0.945548278865073,0.0020088842655838937
0.2682682682682683,0.9455718134273416,0.002012632588076232
0.26926926926926925,0.9455922633565949,0.002011579943160964
0.2702702702702703,0.9456131840042105,0.002011001988794101
0.27127127127127126,0.9456334376575858,0.0020114098959712525
0.27227227227227224,0.9456535919974804,0.0020120101605191135
0.2732732732732733,0.9456737463373753,0.002012663686381379
0.27427427427427425,0.94569390067727,0.0020133704216932905
0.2752752752752753,0.9457140550171648,0.002014130310443106
0.27627627627627627,0.9457342093570597,0.002014943292494075
0.2772772772772773,0.9457525637099444,0.002015404105836036
0.2782782782782783,0.9458452988048945,0.0020420433955321187
0.27927927927927926,0.9458958208534649,0.0020598782755353326
0.2802802802802803,0.9459360691000949,0.0020745340120283564
0.28128128128128127,0.9459751889315531,0.0020706357867326043
0.2822822822822823,0.9460583734731859,0.0020617393298361358
0.2832832832832833,0.9462657833029237,0.0020535161880988286
0.28428428428428426,0.9463606115407974,0.0020985718510905618
0.2852852852852853,0.9464721321321321,0.002113769952833926
0.2862862862862863,0.9465391095261928,0.0020798333792092947
0.2872872872872873,0.9466371261202251,0.0020039326300944856
0.2882882882882883,0.9467029698520955,0.001998067996505187
0.28928928928928926,0.9467309173247385,0.0020133035361522846
0.2902902902902903,0.9467582549921058,0.002027310282958678
0.2912912912912913,0.9467824988766561,0.0020387257160407114
0.2922922922922923,0.9468019406795103,0.0020467986312078545
0.2932932932932933,0.9468186328331972,0.0020551875106259105
0.29429429429429427,0.9468367263734504,0.002061654575609554
0.2952952952952953,0.9468554484110531,0.0020672875006563503
0.2962962962962963,0.946874170448656,0.0020729485133841167
0.2972972972972973,0.9468928924862587,0.0020786373843087293
0.2982982982982983,0.9469116145238615,0.0020843538853283494
0.29929929929929927,0.9469303365614643,0.0020900977897347723
0.3003003003003003,0.9469490585990671,0.0020958688722241144
0.3013013013013013,0.9469677806366698,0.0021016669089070515
0.3023023023023023,0.9469865026742726,0.0021074916773180584
0.3033033033033033,0.9470052247118755,0.0021133429564242647
0.30430430430430433,0.9470239467494781,0.0021192205266334203
0.3053053053053053,0.947042668787081,0.002125124169801342
0.3063063063063063,0.9470613908246839,0.002131053669238881
0.3073073073073073,0.9470809292630915,0.002137171642163586
0.3083083083083083,0.9471014715591675,0.0021433761096524193
0.30930930930930933,0.9471220817046243,0.0021495902015737298
0.3103103103103103,0.9471390540514213,0.0021484002375511966
0.3113113113113113,0.9471600274398485,0.002144539221582575
0.3123123123123123,0.9471827897940366,0.002140567544197081
0.3133133133133133,0.9472055521482245,0.0021366953106357997
0.31431431431431434,0.9472283145024127,0.002132923062507203
0.3153153153153153,0.947251076856601,0.002129251331223324
0.3163163163163163,0.947273839210789,0.002125680637658561
0.3173173173173173,0.9472966015649771,0.002122211491811259
0.3183183183183183,0.9473193639191653,0.0021188443924682067
0.31931931931931934,0.9473421262733533,0.0021155798268728122
0.3203203203203203,0.9473754712935408,0.0021123555944929273
0.3213213213213213,0.9473950465954284,0.0021090946025845063
0.32232232232232233,0.9474591985048333,0.0020816766876569563
0.3233233233233233,0.9476195857820687,0.002104666523990868
0.32432432432432434,0.9477749999999999,0.0021896061289647544
0.3253253253253253,0.9479530973968474,0.0021755945200723132
0.3263263263263263,0.9480697443426611,0.0021803320443186855
0.32732732732732733,0.9482874957042297,0.0022573688276317123
0.3283283283283283,0.9484920378908618,0.0022911814629565774
0.32932932932932935,0.9485992051495793,0.002250166171214564
0.3303303303303303,0.9487143701334395,0.0021777767868572124
0.3313313313313313,0.948783453128804,0.0021705795747122923
0.33233233233233234,0.9488072063709064,0.0021731744598599495
0.3333333333333333,0.9488309596130087,0.002175898898255208
0.33433433433433435,0.948854712855111,0.0021787524038954236
0.3353353353353353,0.9488782750782724,0.0021818458361180944
0.3363363363363363,0.9489007296955467,0.0021850847930150936
0.33733733733733734,0.9489231619638487,0.002186956999840942
0.3383383383383383,0.9489467871183944,0.002186168504193377
0.33933933933933935,0.9489715955193898,0.002184503485272971
0.34034034034034033,0.9489957564298359,0.002182223679859045
0.34134134134134136,0.9490223268299072,0.002179891825726147
0.34234234234234234,0.9490504470185797,0.0021757831982986797
0.3433433433433433,0.9490738156057397,0.0021723094000429643
0.34434434434434436,0.9490931284295746,0.0021681799165890556
0.34534534534534533,0.949109769722269,0.0021604670273391866
0.34634634634634637,0.9491283849190083,0.0021524640594642276
0.34734734734734735,0.9491480534841873,0.002148819036567327
0.3483483483483483,0.9491654421273098,0.002147936627247693
0.34934934934934936,0.9491890132853509,0.0021461292666906163
0.35035035035035034,0.949215013816664,0.002143570006254795
0.35135135135135137,0.9492422278063337,0.0021429089715035224
0.35235235235235235,0.9492695051246381,0.0021424254479021736
0.3533533533533533,0.9492967824429425,0.0021420254006759482
0.35435435435435436,0.9493226755645502,0.0021405567422724714
0.35535535535535534,0.9493557974486847,0.0021477653645984853
0.3563563563563564,0.9493760809746844,0.002144300651049019
0.35735735735735735,0.94945208179515,0.002161579187766273
0.35835835835835833,0.9495140912351648,0.002179614783258015
0.35935935935935936,0.9495352558254753,0.002161849689937889
0.36036036036036034,0.949575,0.002166650640966379
0.3613613613613614,0.9496379261205651,0.0021619476275499495
0.36236236236236236,0.9497151728117007,0.002192807123373771
0.36336336336336333,0.9497893289122455,0.00216693625974077
0.36436436436436437,0.9498087803080859,0.002156131913264312
0.36536536536536535,0.9498129593482371,0.0021589162845104285
0.3663663663663664,0.9498180763893975,0.002154845132602273
0.36736736736736736,0.9498242095272296,0.0021504540186879514
0.3683683683683684,0.9498345106723544,0.002142580295399355
0.36936936936936937,0.9498448118174794,0.002134766537591625
0.37037037037037035,0.949858820970428,0.0021308053638555403
0.3713713713713714,0.9498755921884563,0.0021301885807081204
0.37237237237237236,0.9498923634064845,0.002129673989958219
0.3733733733733734,0.9499091346245129,0.002129261665698068
0.3743743743743744,0.9499252508354582,0.002129017565177317
0.37537537537537535,0.9499416299958365,0.0021296122178288864
0.3763763763763764,0.9499600143413719,0.002134722646169092
0.37737737737737737,0.9499776676659054,0.002140463291493551
0.3783783783783784,0.9499972534119931,0.0021444505240901302
0.3793793793793794,0.9500188147964853,0.0021467198390481895
0.38038038038038036,0.9500403761809771,0.002149065700238496
0.3813813813813814,0.9500619375654692,0.0021514878572759777
0.38238238238238237,0.9500834989499612,0.0021539860527766677
0.3833833833833834,0.9501050603344532,0.0021565600224877864
0.3843843843843844,0.9501266217189455,0.0021592094954206494
0.38538538538538536,0.9501481831034375,0.002161934193985274
0.3863863863863864,0.9501697444879293,0.002164733834127569
0.38738738738738737,0.9501999358399946,0.0021568558459184634
0.3883883883883884,0.950263094531193,0.0021682298968530482
0.3893893893893894,0.9502992672996295,0.0021824532491121792
0.39039039039039036,0.950325,0.0021579793789561525
0.3913913913913914,0.9503750000000001,0.002114680826980753
0.3923923923923924,0.9504358186311311,0.0021655066545969103
0.3933933933933934,0.9504874999999999,0.0021292237435272077
0.3943943943943944,0.9505247664330998,0.0021285100175288565
0.39539539539539537,0.9505648121959169,0.0021663405017854154
0.3963963963963964,0.9505680126097613,0.0021632311789948175
0.3973973973973974,0.9505742684551381,0.0021624669245687267
0.3983983983983984,0.9505884947170761,0.002157427191221075
0.3993993993993994,0.9506066561686105,0.002147990959910513
0.40040040040040037,0.9506275266999179,0.0021399717338382637
0.4014014014014014,0.95064890500251,0.002132716016657347
0.4024024024024024,0.9506702833051023,0.002125493190903112
0.4034034034034034,0.9506916616076945,0.002118303593027493
0.4044044044044044,0.9507130399102867,0.0021111475625070772
0.40540540540540543,0.950734418212879,0.0021040254418411906
0.4064064064064064,0.9507557965154712,0.0020969375765480776
0.4074074074074074,0.9507771748180632,0.0020898843151601577
0.4084084084084084,0.9507985531206553,0.002082866009217705
0.4094094094094094,0.9508199314232476,0.002075883013260969
0.41041041041041043,0.9508413097258397,0.0020689356848208875
0.4114114114114114,0.9508626880284321,0.002062024384408175
0.4124124124124124,0.9508840663310243,0.002055149475500898
0.4134134134134134,0.9509039916278336,0.0020487064101035956
0.4144144144144144,0.9509205764159668,0.0020441796483757022
0.41541541541541543,0.950955558030558,0.0020491689774889063
0.4164164164164164,0.9509846830346831,0.002067978944133665
0.4174174174174174,0.9510249999999999,0.0020765054779604995
0.4184184184184184,0.9510882048715383,0.002064877305426576
0.4194194194194194,0.9511428125546182,0.0020799007697281167
0.42042042042042044,0.9511875000000001,0.0020318941286395905
0.4214214214214214,0.9512366507847717,0.0020229171691621387
0.4224224224224224,0.9512549901417254,0.002016378485750677
0.42342342342342343,0.9512899739688385,0.0020030738614384
0.4244244244244244,0.9513146673880037,0.002007346340184134
0.42542542542542544,0.9513284598993932,0.0020068144791368
0.4264264264264264,0.9513464854977977,0.002004922201461348
0.4274274274274274,0.9513645110962022,0.0020031358649256186
0.42842842842842843,0.9513825366946068,0.0020014557531929517
0.4294294294294294,0.9514005622930112,0.0019998821339835032
0.43043043043043044,0.9514185878914158,0.001998415258864587
0.4314314314314314,0.9514366134898202,0.001997055363052931
0.43243243243243246,0.9514546390882247,0.0019958026652285316
0.43343343343343343,0.9514726646866294,0.0019946573673610044
0.4344344344344344,0.9514906902850337,0.0019936196545482106
0.43543543543543545,0.9515087158834383,0.0019926896948681107
0.4364364364364364,0.9515267414818428,0.001991867639243502
0.43743743743743746,0.9515447670802473,0.0019911536213202048
0.43843843843843844,0.951558728675484,0.0019904723366388484
0.4394394394394394,0.9515624999999999,0.0019911915402592672
0.44044044044044045,0.9515999999999999,0.0019723082923316228
0.44144144144144143,0.9516249999999999,0.0019447043477094459
0.44244244244244246,0.9516392684351018,0.001950778600040796
0.44344344344344344,0.951689270348437,0.00197405894755605
0.4444444444444444,0.9517325161875162,0.001965885680103808
0.44544544544544545,0.9517390617742904,0.0019664987388301816
0.44644644644644643,0.9517589595799744,0.0019530893965797936
0.44744744744744747,0.9517829566932994,0.0019416150030117348
0.44844844844844844,0.9518075936130976,0.0019308389905673012
0.4494494494494494,0.9518321968901032,0.0019203732124827792
0.45045045045045046,0.951853709074469,0.001909722353164649
0.45145145145145144,0.9518702374943243,0.0019028285900383947
0.45245245245245247,0.9518872334688269,0.0018955796602817452
0.45345345345345345,0.9519049837582505,0.001888986745159256
0.4544544544544544,0.95192286445586,0.0018826008681983488
0.45545545545545546,0.9519407451534696,0.0018763263293730984
0.45645645645645644,0.9519586258510792,0.001870164249326826
0.4574574574574575,0.9519765065486887,0.0018641157433017539
0.45845845845845845,0.9519943872462983,0.0018581819203712102
0.45945945945945943,0.952011382058022,0.0018533240866516847
0.46046046046046046,0.952022341298036,0.0018548056115946772
0.46146146146146144,0.9520560419312296,0.0018583575661126474
0.4624624624624625,0.9520748104164771,0.001844250282674201
0.46346346346346345,0.9520750000000001,0.0018444172521422538
0.46446446446446443,0.9520751202695233,0.0018442428417385452
0.46546546546546547,0.9520904093816162,0.0018535392508525642
0.46646646646646645,0.9520982632882113,0.0018547723563169523
0.4674674674674675,0.952122076672803,0.0018527393314263087
0.46846846846846846,0.9521688103187653,0.0018454764014778496
0.4694694694694695,0.9522024623846996,0.0018351897029559073
0.47047047047047047,0.952236055716952,0.001826407381853648
0.47147147147147145,0.9522702832607,0.0018183072854199786
0.4724724724724725,0.952303545611763,0.001809023875521225
0.47347347347347346,0.9523309452222869,0.0018015497034081882
0.4744744744744745,0.9523482143117002,0.0018008570829784495
0.4754754754754755,0.9523642078972144,0.001801817215202957
0.47647647647647645,0.9523747665007426,0.0017970793726505383
0.4774774774774775,0.9523848986273286,0.0017919914148374298
0.47847847847847846,0.9523950307539143,0.0017869637531170233
0.4794794794794795,0.9524039138373394,0.0017807344678188002
0.4804804804804805,0.9524105567962816,0.0017764747010103892
0.48148148148148145,0.9524160050946543,0.0017740948388408311
0.4824824824824825,0.9524214533930268,0.0017717765894936443
0.48348348348348347,0.9524233771562259,0.0017713338801738454
0.4844844844844845,0.9524623320995413,0.0017478364039791388
0.4854854854854855,0.952475,0.0017412280149365909
0.48648648648648646,0.9524773955773955,0.0017436111704024415
0.4874874874874875,0.9524961001290546,0.0017624037356833281
0.48848848848848847,0.9525134066918157,0.001780105952658389
0.4894894894894895,0.9525388505436198,0.0017698307405392545
0.4904904904904905,0.9525536236734012,0.001770672564502193
0.49149149149149146,0.9525767251104813,0.0017718122382858038
0.4924924924924925,0.9525989064979378,0.0017779624806382912
0.4934934934934935,0.9526184905929798,0.0017846653014955867
0.4944944944944945,0.952638074688022,0.0017914677207951238
0.4954954954954955,0.9526576587830641,0.0017983686083289385
0.4964964964964965,0.9526772428781061,0.0018053668349337446
0.4974974974974975,0.9526968269731482,0.0018124612730808763
0.4984984984984985,0.9527145608708856,0.0018175225209934936
0.4994994994994995,0.9527279404142686,0.0018176509265749445
0.5005005005005005,0.9527413199576515,0.0018178452832232391
0.5015015015015015,0.9527664301472141,0.0018209334286972152
0.5025025025025025,0.9527894286181622,0.0018264398035802165
0.5035035035035035,0.9527963557052989,0.0018277915157717867
0.5045045045045045,0.9528125000000001,0.001842170933979796
0.5055055055055055,0.9528375,0.0018573755005383235
0.5065065065065065,0.9528375,0.0018573755005383235
0.5075075075075075,0.9528517292292293,0.0018540939364092364
0.5085085085085085,0.9528725709042376,0.0018242526647986616
0.5095095095095095,0.9528811164612889,0.0018112676548587715
0.5105105105105106,0.9528953999592867,0.001799181706951465
0.5115115115115115,0.9529264076996429,0.0017952130037298907
0.5125125125125125,0.9529610819669134,0.001800290800571963
0.5135135135135135,0.9529842955961055,0.0017956456698837587
0.5145145145145145,0.9530056509639238,0.0017888329829275637
0.5155155155155156,0.9530229022276379,0.0017824783702775633
0.5165165165165165,0.9530401534913522,0.0017763493355832697
0.5175175175175175,0.9530574047550664,0.0017704482216007132
0.5185185185185185,0.9530746560187805,0.001764777314715136
0.5195195195195195,0.9530913747499622,0.0017601527381469395
0.5205205205205206,0.9531192594541343,0.0017387608119640934
0.5215215215215215,0.953125,0.001739073028943867
0.5225225225225225,0.953125,0.001739073028943867
0.5235235235235235,0.9531375,0.001734890126203962
0.5245245245245245,0.9531484275942609,0.0017184401579595184
0.5255255255255256,0.9531761737699238,0.00171851929037018
0.5265265265265265,0.9531831153870217,0.0017199028030687369
0.5275275275275275,0.9531961595508304,0.0017239960466845937
0.5285285285285285,0.9532097957791664,0.001727751982787929
0.5295295295295295,0.9532262790715771,0.0017348682103038588
0.5305305305305306,0.9532427623639879,0.001742016979668279
0.5315315315315315,0.9532592456563985,0.0017491978918969713
0.5325325325325325,0.9532757289488093,0.0017564105527511518
0.5335335335335335,0.95329221224122,0.0017636545727122762
0.5345345345345345,0.9533086955336306,0.0017709295669553528
0.5355355355355356,0.9533250159227534,0.0017780908136783877
0.5365365365365365,0.9533367780587225,0.0017834784211323417
0.5375375375375375,0.953346144087037,0.0017877783648596864
0.5385385385385385,0.9533748165210665,0.0018056458257215695
0.5395395395395395,0.9533874999999999,0.0017870628836165784
0.5405405405405406,0.9533874999999999,0.0017870628836165784
0.5415415415415415,0.9533895128461795,0.0017864089723765026
0.5425425425425425,0.9534111097147873,0.0017964213658807524
0.5435435435435435,0.9534236069567591,0.0018046785585754145
0.5445445445445445,0.9534423346193593,0.0018170762769257787
0.5455455455455456,0.9534556684988484,0.001830207823495833
0.5465465465465466,0.9534688487129663,0.0018430502212784133
0.5475475475475475,0.953480650683745,0.001840149130228919
0.5485485485485485,0.9534988050727903,0.0018366652108851454
0.5495495495495496,0.9535164004814396,0.0018326241988679724
0.5505505505505506,0.9535355359306927,0.0018224220417954354
0.5515515515515516,0.9535552262243868,0.0018115571177865367
0.5525525525525525,0.9535931863504129,0.001812178585812007
0.5535535535535535,0.9536052568448203,0.0018030807269952187
0.5545545545545546,0.9536125,0.0017947405801396713
0.5555555555555556,0.9536252170138888,0.0018074229370612946
0.5565565565565566,0.9536297584504867,0.0018075534187121448
0.5575575575575575,0.9536502049050058,0.001816473328789846
0.5585585585585585,0.9536729441523177,0.0018351987685010843
0.5595595595595596,0.9536889575499656,0.0018439171632293212
0.5605605605605606,0.9537107587702525,0.0018563323099952365
0.5615615615615616,0.9537312665026779,0.0018674663833235297
0.5625625625625625,0.9537547829932222,0.0018817945494960565
0.5635635635635635,0.953782052160054,0.0018905291696423787
0.5645645645645646,0.9538081779160482,0.0018969438521132499
0.5655655655655656,0.9538288106417727,0.001901175630357815
0.5665665665665666,0.953843956172356,0.0019001124004213823
0.5675675675675675,0.9538669481981981,0.0019091707590607237
0.5685685685685685,0.9538836190357023,0.001892515897778415
0.5695695695695696,0.953925,0.0019149086140074784
0.5705705705705706,0.95395,0.0018907670401189117
0.5715715715715716,0.9539624999999999,0.0018860921902176557
0.5725725725725725,0.9539624999999999,0.0018860921902176557
0.5735735735735735,0.9539624999999999,0.0018860921902176557
0.5745745745745746,0.9539628209091443,0.0018859796569057699
0.5755755755755756,0.9539717433625834,0.001890088124705499
0.5765765765765766,0.9539868167619852,0.0018983348679862775
0.5775775775775776,0.9540040287156334,0.0019077167085604226
0.5785785785785785,0.9540215263716505,0.0019173548044802069
0.5795795795795796,0.9540390240276676,0.0019271249061921804
0.5805805805805806,0.9540524138022184,0.001932647228004442
0.5815815815815816,0.9540858924603154,0.0019458949717913766
0.5825825825825826,0.9541125,0.001970683574295994
0.5835835835835835,0.9541375,0.001981752696478556
0.5845845845845846,0.9541499999999999,0.0019634153916071955
0.5855855855855856,0.9541536848455597,0.0019635945264098553
0.5865865865865866,0.9541733656871156,0.0019667922080500305
0.5875875875875876,0.9541852124445873,0.0019652731423286537
0.5885885885885885,0.9541875,0.0019617833086250833
0.5895895895895896,0.9541908975836302,0.001956623109551638
0.5905905905905906,0.9542029014736351,0.0019421641735655382
0.5915915915915916,0.9542153112842664,0.0019277225229234363
0.5925925925925926,0.954227721094898,0.0019134666379197686
0.5935935935935935,0.9542625,0.0019130718099433694
0.5945945945945946,0.954275,0.0019116419643855902
0.5955955955955956,0.9542875,0.0019257709495160613
0.5965965965965966,0.9543,0.0019319679086361634
0.5975975975975976,0.9543125,0.001914051658132559
0.5985985985985985,0.9543125,0.001914051658132559
0.5995995995995996,0.9543154309581564,0.001916818538784575
0.6006006006006006,0.9543274149424091,0.0019237176601056992
0.6016016016016016,0.9543433106980648,0.001931285839922045
0.6026026026026026,0.9543546265474117,0.001933528215261054
0.6036036036036035,0.9543668432976595,0.0019344200254451378
0.6046046046046046,0.9543803935242409,0.0019332722851957453
0.6056056056056056,0.9543911984926815,0.0019333769238510943
0.6066066066066066,0.954395104032604,0.0019318497865654653
0.6076076076076076,0.9544098384098384,0.001939633836361626
0.6086086086086087,0.9544495727870728,0.0019416764087850052
0.6096096096096096,0.9544786677806839,0.001934688865537426
0.6106106106106106,0.9544964577096299,0.0019188713764621266
0.6116116116116116,0.9545189523432803,0.0019089727278094363
0.6126126126126126,0.9545252707033958,0.0019158828809227274
0.6136136136136137,0.9545296370408871,0.0019158672266697582
0.6146146146146146,0.9545382995495496,0.0019096206871827713
0.6156156156156156,0.9545457946024911,0.0019051799204446978
0.6166166166166166,0.9545507544288795,0.0019044502752958996
0.6176176176176176,0.9545557142552679,0.0019037591617060304
0.6186186186186187,0.9545709658638231,0.0018983075484045743
0.6196196196196196,0.9545737494755352,0.00189433093382268
0.6206206206206206,0.9545896550396551,0.0018950411355333774
0.6216216216216216,0.9545929198030004,0.001892746914812754
0.6226226226226226,0.9546057941848085,0.0018892178428015882
0.6236236236236237,0.9546205666010147,0.001884960037499268
0.6246246246246246,0.9546368742388832,0.00187864694325929
0.6256256256256256,0.9546537674199219,0.0018716290976864794
0.6266266266266266,0.9546694555497555,0.0018666043243668528
0.6276276276276276,0.9546948570947866,0.0018588499173916825
0.6286286286286287,0.9547225182809929,0.0018487680982463965
0.6296296296296297,0.9547371390458255,0.0018525174455645188
0.6306306306306306,0.9547375,0.0018519837337298744
0.6316316316316316,0.9547515868809987,0.0018467958819120096
0.6326326326326326,0.9547701235802735,0.0018506926712673895
0.6336336336336337,0.9548097896035549,0.0018405313984268797
0.6346346346346347,0.9548481610549535,0.0018596052220431422
0.6356356356356356,0.9548716970669211,0.0018755693745268077
0.6366366366366366,0.9548832891775698,0.001883151333426703
0.6376376376376376,0.9549064428497801,0.0018704151201100435
0.6386386386386387,0.954934467881343,0.0018907211089079278
0.6396396396396397,0.9549493741337491,0.0018902215170006277
0.6406406406406406,0.9549645276228611,0.0018739031441488384
0.6416416416416416,0.9549704859621527,0.0018792137199345799
0.6426426426426426,0.9549764443014445,0.0018846411971591497
0.6436436436436437,0.9549824026407361,0.0018901845688101841
0.6446446446446447,0.9549888616116118,0.001896179824107067
0.6456456456456456,0.9550163641141143,0.0019068211326596686
0.6466466466466466,0.9550313666166167,0.0019182579542366847
0.6476476476476476,0.9550338691191191,0.0019203810439969527
0.6486486486486487,0.9550363716216217,0.0019225245914048117
0.6496496496496497,0.9550524004774005,0.0019171326046727444
0.6506506506506506,0.9550620254870256,0.0019020138841532937
0.6516516516516516,0.9550687608661294,0.0018915661519748068
0.6526526526526526,0.9550896201757314,0.001896394171326661
0.6536536536536537,0.9551064700811923,0.001909491161912539
0.6546546546546547,0.9551237887887888,0.0019170739569759354
0.6556556556556556,0.9551347284784785,0.0019021371937784435
0.6566566566566566,0.9551508670832995,0.0018947461275924979
0.6576576576576576,0.9551678665236183,0.0019010582531080631
0.6586586586586587,0.9551743764118849,0.0018911560234764638
0.6596596596596597,0.9551808863001515,0.0018812693892841026
0.6606606606606606,0.9551855020645647,0.001874209105025816
0.6616616616616616,0.9551875000000001,0.0018711209875366076
0.6626626626626626,0.9551875000000001,0.0018711209875366076
0.6636636636636637,0.9551875000000001,0.0018711209875366076
0.6646646646646647,0.9551886407959684,0.0018719234624644968
0.6656656656656657,0.9552012232310944,0.0018740294518346267
0.6666666666666666,0.9552190698752292,0.0018778616523340127
0.6676676676676676,0.9552478317449344,0.0018927148280791872
0.6686686686686687,0.9552861378458037,0.0019151245648368293
0.6696696696696697,0.9553017417417419,0.0018986569233347382
0.6706706706706707,0.9553299195747472,0.0019063203196246878
0.6716716716716716,0.9553536955218309,0.0019077888564338241
0.6726726726726726,0.9553673376082021,0.00190704104180869
0.6736736736736737,0.9553800072062804,0.001894314748175426
0.6746746746746747,0.9553858055972639,0.00188561929939688
0.6756756756756757,0.9553875000000001,0.0018831074717073385
0.6766766766766766,0.9554125,0.0018624161054930806
0.6776776776776777,0.9554246536164788,0.0018474351622504847
0.6786786786786787,0.9554435233521565,0.0018311595272813806
0.6796796796796797,0.9554591821268732,0.0018198116158724164
0.6806806806806807,0.955475,0.0018273956878574566
0.6816816816816816,0.9555,0.0018220867158288679
0.6826826826826827,0.9555199558853726,0.001843179778319236
0.6836836836836837,0.9555388685709519,0.0018598732418369174
0.6846846846846847,0.9555533116625029,0.001865410723520164
0.6856856856856857,0.9555625,0.0018674431048896806
0.6866866866866866,0.9555875,0.0018469146569346456
0.6876876876876877,0.9556040811644979,0.0018410052575769747
0.6886886886886887,0.9556199949318005,0.0018506375951014688
0.6896896896896897,0.9556348561855507,0.001848125679990196
0.6906906906906907,0.9556522049292883,0.0018365287523976587
0.6916916916916916,0.9556703096526014,0.0018466552412781628
0.6926926926926927,0.955689960713919,0.0018589034692042827
0.6936936936936937,0.9557065374585111,0.001871442374393476
0.6946946946946947,0.9557249999999999,0.001870661647653047
0.6956956956956957,0.9557374999999999,0.0018801180149129065
0.6966966966966966,0.9557663804429429,0.001874921155604806
0.6976976976976977,0.9557867007632632,0.0018631533425014348
0.6986986986986987,0.9557907809124914,0.00186239138301632
0.6996996996996997,0.9557973664453928,0.0018597675999218932
0.7007007007007007,0.9558378784141285,0.0018324444774955762
0.7017017017017017,0.9558547007945446,0.0018306520659220377
0.7027027027027027,0.9558643918918919,0.0018344407482495998
0.7037037037037037,0.9558786342592592,0.0018318450256568826
0.7047047047047047,0.9558973634348634,0.0018277616197124636
0.7057057057057057,0.9559249999999999,0.0018191687662226451
0.7067067067067067,0.9559249999999999,0.0018191687662226451
0.7077077077077077,0.9559306626070515,0.0018172840166071976
0.7087087087087087,0.9559375,0.0018151704465421486
0.7097097097097097,0.9559375,0.0018151704465421486
0.7107107107107107,0.955957899218663,0.001798128220937024
0.7117117117117117,0.9559749999999999,0.00179982638051564
0.7127127127127127,0.9559749999999999,0.00179982638051564
0.7137137137137137,0.9559749999999999,0.00179982638051564
0.7147147147147147,0.9559839339339338,0.00179861614653186
0.7157157157157157,0.956006495558058,0.0018079822421316453
0.7167167167167167,0.9560249999999999,0.0018039886363278533
0.7177177177177178,0.95605,0.001792344832893501
0.7187187187187187,0.9560625,0.001802732301258295
0.7197197197197197,0.9560625,0.001802732301258295
0.7207207207207207,0.956075,0.001801214867804513
0.7217217217217217,0.9561105294214668,0.0018136981230330055
0.7227227227227228,0.9561467801134468,0.0017862950533987147
0.7237237237237237,0.9561624999999999,0.0017599272001989302
0.7247247247247247,0.9561624999999999,0.0017599272001989302
0.7257257257257257,0.9561802385719052,0.0017466966863191138
0.7267267267267267,0.9561875,0.0017524536370472255
0.7277277277277278,0.9561999999999999,0.0017628102563804324
0.7287287287287287,0.9561999999999999,0.0017628102563804324
0.7297297297297297,0.9561999999999999,0.0017628102563804324
0.7307307307307307,0.9562249999999999,0.0017569504830814238
0.7317317317317317,0.9562625,0.0017247735358591216
0.7327327327327328,0.9562875,0.0017010566569047563
0.7337337337337337,0.9563271083583582,0.0017089838423407953
0.7347347347347347,0.9563374999999998,0.0017182385602703654
0.7357357357357357,0.9563408933933932,0.0017209507119113048
0.7367367367367368,0.9563625,0.001710948202021318
0.7377377377377378,0.9563625,0.001710948202021318
0.7387387387387387,0.9563875000000002,0.0017200563217522767
0.7397397397397397,0.9564250000000001,0.0017108112110925547
0.7407407407407407,0.95645,0.0017334935823359611
0.7417417417417418,0.9565325185974838,0.0017252514211620476
0.7427427427427428,0.9567009972075712,0.0017185644001497637
0.7437437437437437,0.9568694758176584,0.0017118773791375153
0.7447447447447447,0.9570379544277458,0.0017051903581252626
0.7457457457457457,0.9572064330378329,0.0016985033371130114
0.7467467467467468,0.9573749116479201,0.0016918163161007485
0.7477477477477478,0.9575433902580075,0.0016851292950885181
0.7487487487487487,0.9577118688680946,0.0016784422740762392
0.7497497497497497,0.957880347478182,0.001671755253063989
0.7507507507507507,0.9580488260882692,0.0016650682320517101
0.7517517517517518,0.9582173046983564,0.001658381211039485
0.7527527527527528,0.9583857833084438,0.001651694190027222
0.7537537537537538,0.958554261918531,0.001645007169014971
0.7547547547547547,0.9587227405286185,0.00163832014800269
0.7557557557557557,0.9588912191387057,0.001631633126990474
0.7567567567567568,0.9590596977487928,0.0016249461059781982
0.7577577577577578,0.9592281763588801,0.0016182590849659355
0.7587587587587588,0.9593966549689674,0.001611572063953685
0.7597597597597597,0.9595651335790547,0.001604885042941469
0.7607607607607607,0.959733612189142,0.0015981980219291873
0.7617617617617618,0.9599020907992293,0.001591511000916897
0.7627627627627628,0.9600705694093166,0.0015848239799046487
0.7637637637637638,0.9602390480194039,0.0015781369588924337
0.7647647647647647,0.960407526629491,0.0015714499378801825
0.7657657657657657,0.9605760052395783,0.0015647629168679068
0.7667667667667668,0.9607444838496656,0.0015580758958556133
0.7677677677677678,0.9609129624597529,0.0015513888748433728
0.7687687687687688,0.9610814410698401,0.001544701853831147
0.7697697697697697,0.9612499196799272,0.0015380148328188866
0.7707707707707707,0.9614183982900146,0.00153132781180662
0.7717717717717718,0.961586876900102,0.0015246407907943496
0.7727727727727728,0.9617553555101892,0.0015179537697821138
0.7737737737737738,0.9619238341202766,0.0015112667487698604
0.7747747747747747,0.9620923127303638,0.0015045797277575977
0.7757757757757757,0.9622607913404511,0.0014978927067453593
0.7767767767767768,0.9624292699505385,0.0014912056857330936
0.7777777777777778,0.9625977485606255,0.001484518664720827
0.7787787787787788,0.9627662271707129,0.0014778316437085842
0.7797797797797797,0.9629347057808001,0.001471144622696334
0.7807807807807807,0.9631031843908874,0.0014644576016840604
0.7817817817817818,0.9632716630009747,0.001457770580671807
0.7827827827827828,0.9634401416110621,0.001451083559659567
0.7837837837837838,0.9636086202211493,0.0014443965386473005
0.7847847847847848,0.9637770988312365,0.001437709517635035
0.7857857857857857,0.9639455774413237,0.0014310224966227736
0.7867867867867868,0.9641140560514111,0.0014243354756105463
0.7877877877877878,0.9642825346614984,0.0014176484545982805
0.7887887887887888,0.9644510132715856,0.0014109614335860322
0.7897897897897898,0.9646194918816728,0.0014042744125737513
0.7907907907907907,0.9647879704917601,0.0013975873915615207
0.7917917917917918,0.9649564491018473,0.0013909003705492471
0.7927927927927928,0.9651249277119347,0.0013842133495369938
0.7937937937937938,0.965293406322022,0.0013775263285247333
0.7947947947947948,0.9654618849321092,0.001370839307512506
0.7957957957957957,0.9656303635421966,0.0013641522865002248
0.7967967967967968,0.9657988421522838,0.0013574652654879606
0.7977977977977978,0.965967320762371,0.0013507782444757207
0.7987987987987988,0.9661357993724584,0.001344091223463467
0.7997997997997998,0.9663042779825456,0.0013374042024512068
0.8008008008008007,0.9664727565926328,0.0013307171814389564
0.8018018018018018,0.96664123520272,0.0013240301604266966
0.8028028028028028,0.9668097138128074,0.0013173431394144339
0.8038038038038038,0.9669781924228946,0.0013106561184021836
0.8048048048048048,0.9671466710329818,0.00130396909738992
0.8058058058058059,0.9673151496430693,0.0012972820763776927
0.8068068068068068,0.9674836282531567,0.0012905950553654087
0.8078078078078078,0.9676521068632438,0.0012839080343531473
0.8088088088088088,0.9678205854733312,0.0012772210133408846
0.8098098098098098,0.9679890640834183,0.0012705339923286593
0.8108108108108109,0.9681575426935056,0.0012638469713163937
0.8118118118118118,0.9683260213035928,0.0012571599503041432
0.8128128128128128,0.9684944999136801,0.0012504729292918484
0.8138138138138138,0.9686629785237673,0.0012437859082796209
0.8148148148148148,0.9688314571338545,0.0012370988872673603
0.8158158158158159,0.9689999357439419,0.001230411866255107
0.8168168168168168,0.9691684143540292,0.0012237248452428564
0.8178178178178178,0.9693368929641164,0.0012170378242306059
0.8188188188188188,0.9695053715742038,0.001210350803218334
0.8198198198198198,0.9696738501842911,0.0012036637822060714
0.8208208208208209,0.9698423287943784,0.0011969767611938432
0.8218218218218218,0.9700108074044657,0.0011902897401815805
0.8228228228228228,0.9701792860145528,0.001183602719169317
0.8238238238238238,0.97034776462464,0.0011769156981570566
0.8248248248248248,0.9705162432347274,0.0011702286771447848
0.8258258258258259,0.9706847218448146,0.0011635416561325473
0.8268268268268268,0.9708532004549019,0.0011568546351202937
0.8278278278278278,0.9710216790649893,0.001150167614108018
0.8288288288288288,0.9711901576750764,0.0011434805930957929
0.8298298298298298,0.9713586362851637,0.001136793572083527
0.8308308308308309,0.9715271148952511,0.0011301065510712584
0.8318318318318318,0.9716955935053383,0.0011234195300589978
0.8328328328328328,0.9718640721154257,0.0011167325090467542
0.8338338338338338,0.9720325507255126,0.001110045488034506
0.8348348348348348,0.9722010293356,0.0011033584670222434
0.8358358358358359,0.9723695079456874,0.0010966714460099716
0.8368368368368369,0.9725379865557746,0.001089984424997734
0.8378378378378378,0.9727064651658619,0.0010832974039854707
0.8388388388388388,0.9728749437759492,0.001076610382973205
0.8398398398398398,0.9730434223860365,0.0010699233619609568
0.8408408408408409,0.9732119009961239,0.0010632363409486957
0.8418418418418419,0.973380379606211,0.0010565493199364473
0.8428428428428428,0.9735488582162983,0.0010498622989241716
0.8438438438438438,0.9737173368263855,0.0010431752779119182
0.8448448448448448,0.9738858154364728,0.0010364882568996807
0.8458458458458459,0.97405429404656,0.0010298012358874301
0.8468468468468469,0.9742227726566475,0.0010231142148751646
0.8478478478478478,0.9743912512667346,0.001016427193862898
0.8488488488488488,0.974559729876822,0.0010097401728506453
0.8498498498498498,0.9747282084869091,0.001003053151838394
0.8508508508508509,0.9748966870969965,0.0009963661308261436
0.8518518518518519,0.9750651657070838,0.0009896791098139037
0.8528528528528528,0.975233644317171,0.0009829920888016343
0.8538538538538538,0.9754021229272581,0.0009763050677893584
0.8548548548548548,0.9755706015373455,0.0009696180467771103
0.8558558558558559,0.9757390801474327,0.0009629310257648674
0.8568568568568569,0.9759075587575201,0.000956244004752617
0.8578578578578578,0.9760760373676073,0.0009495569837403536
0.8588588588588588,0.9762445159776946,0.0009428699627280901
0.8598598598598598,0.976412994587782,0.000936182941715832
0.8608608608608609,0.9765814731978691,0.0009294959207035808
0.8618618618618619,0.9767499518079564,0.000922808899691318
0.8628628628628628,0.9769184304180436,0.0009161218786790699
0.8638638638638638,0.977086909028131,0.0009094348576668141
0.8648648648648649,0.9772553876382184,0.0009027478366545453
0.8658658658658659,0.9774238662483054,0.0008960608156422971
0.8668668668668669,0.9775923448583929,0.0008893737946300314
0.8678678678678678,0.9777608234684801,0.0008826867736178039
0.8688688688688688,0.9779293020785673,0.0008759997526055303
0.8698698698698699,0.9780977806886546,0.0008693127315932586
0.8708708708708709,0.9782662592987419,0.0008626257105810188
0.8718718718718719,0.9784347379088292,0.0008559386895687676
0.8728728728728729,0.9786032165189165,0.000849251668556505
0.8738738738738738,0.9787716951290037,0.0008425646475442437
0.8748748748748749,0.978940173739091,0.0008358776265320008
0.8758758758758759,0.9791086523491784,0.0008291906055197323
0.8768768768768769,0.9792771309592654,0.0008225035845074718
0.8778778778778779,0.9794456095693528,0.0008158165634952183
0.8788788788788788,0.97961408817944,0.0008091295424829676
0.8798798798798799,0.9797825667895274,0.0008024425214707172
0.8808808808808809,0.9799510453996146,0.0007957555004584637
0.8818818818818819,0.9801195240097018,0.000789068479446185
0.8828828828828829,0.9802880026197892,0.0007823814584339574
0.8838838838838838,0.9804564812298766,0.0007756944374216788
0.8848848848848849,0.9806249598399638,0.0007690074164094305
0.8858858858858859,0.9807934384500511,0.0007623203953971648
0.8868868868868869,0.9809619170601382,0.0007556333743849374
0.8878878878878879,0.9811303956702255,0.0007489463533726585
0.8888888888888888,0.9812988742803127,0.0007422593323604081
0.8898898898898899,0.9814673528904,0.0007355723113481316
0.8908908908908909,0.9816358315004874,0.000728885290335904
0.8918918918918919,0.9818043101105747,0.0007221982693236384
0.8928928928928929,0.9819727887206618,0.0007155112483113902
0.8938938938938938,0.9821412673307492,0.0007088242272991092
0.8948948948948949,0.9823097459408365,0.0007021372062868655
0.8958958958958959,0.9824782245509237,0.0006954501852746174
0.8968968968968969,0.9826467031610109,0.0006887631642623547
0.8978978978978979,0.9828151817710981,0.0006820761432501035
0.8988988988988988,0.9829836603811855,0.0006753891222378637
0.8998998998998999,0.9831521389912729,0.0006687021012255789
0.9009009009009009,0.9833206176013601,0.0006620150802133185
0.9019019019019019,0.9834890962114473,0.0006553280592010909
0.9029029029029029,0.9836575748215346,0.0006486410381888274
0.9039039039039038,0.983826053431622,0.000641954017176577
0.9049049049049049,0.9839945320417092,0.000635266996164283
0.9059059059059059,0.9841630106517965,0.0006285799751520546
0.9069069069069069,0.9843314892618837,0.000621892954139792
0.9079079079079079,0.9844999678719709,0.0006152059331275415
0.9089089089089089,0.9846684464820581,0.0006085189121152781
0.9099099099099099,0.9848369250921455,0.0006018318911030506
0.9109109109109109,0.9850054037022327,0.000595144870090771
0.9119119119119119,0.9851738823123201,0.0005884578490785052
0.9129129129129129,0.9853423609224075,0.0005817708280662549
0.9139139139139139,0.9855108395324945,0.000575083807054042
0.914914914914915,0.9856793181425818,0.0005683967860417638
0.9159159159159159,0.9858477967526692,0.0005617097650294881
0.9169169169169169,0.9860162753627565,0.0005550227440172216
0.9179179179179179,0.9861847539728438,0.0005483357230050035
0.9189189189189189,0.9863532325829308,0.0005416487019927552
0.91991991991992,0.9865217111930182,0.0005349616809804649
0.9209209209209209,0.9866901898031054,0.0005282746599682014
0.9219219219219219,0.9868586684131927,0.0005215876389559885
0.9229229229229229,0.9870271470232801,0.0005149006179437168
0.9239239239239239,0.9871956256333672,0.0005082135969314563
0.924924924924925,0.9873641042434547,0.0005015265759192041
0.9259259259259259,0.987532582853542,0.0004948395549069622
0.9269269269269269,0.9877010614636291,0.0004881525338947019
0.9279279279279279,0.9878695400737164,0.00048146551288245145
0.9289289289289289,0.9880380186838038,0.00047477849187016745
0.92992992992993,0.9882064972938909,0.0004680914708579421
0.9309309309309309,0.9883749759039782,0.0004614044498456634
0.9319319319319319,0.9885434545140654,0.00045471742883341294
0.9329329329329329,0.9887119331241527,0.00044803040782117535
0.933933933933934,0.98888041173424,0.0004413433868089036
0.934934934934935,0.9890488903443273,0.00043465636579661626
0.9359359359359359,0.9892173689544146,0.0004279693447843797
0.9369369369369369,0.9893858475645019,0.0004212823237721369
0.9379379379379379,0.9895543261745892,0.00041459530275988864
0.938938938938939,0.9897228047846764,0.00040790828174761353
0.93993993993994,0.9898912833947637,0.0004012212607353543
0.9409409409409409,0.9900597620048509,0.0003945342397231159
0.9419419419419419,0.9902282406149382,0.0003878472187108532
0.9429429429429429,0.9903967192250255,0.000381160197698602
0.943943943943944,0.9905651978351128,0.0003744731766863622
0.944944944944945,0.9907336764452,0.0003677861556740935
0.9459459459459459,0.9909021550552872,0.000361099134661817
0.9469469469469469,0.9910706336653745,0.00035441211364956656
0.9479479479479479,0.9912391122754618,0.00034772509263730387
0.948948948948949,0.9914075908855492,0.00034103807162507555
0.94994994994995,0.9915760694956365,0.00033435105061281286
0.950950950950951,0.9917445481057235,0.0003276640296005616
0.9519519519519519,0.9919130267158109,0.00032097700858829047
0.9529529529529529,0.9920815053258981,0.0003142899875760401
0.953953953953954,0.9922499839359854,0.00030760296656378883
0.954954954954955,0.9924184625460727,0.0003009159455515262
0.955955955955956,0.9925869411561599,0.0002942289245392864
0.9569569569569569,0.9927554197662473,0.00028754190352700386
0.9579579579579579,0.9929238983763345,0.00028085488251475336
0.958958958958959,0.9930923769864218,0.0002741678615024899
0.95995995995996,0.9932608555965091,0.00026748084049026236
0.960960960960961,0.9934293342065965,0.00026079381947799967
0.9619619619619619,0.9935978128166838,0.00025410679846573844
0.9629629629629629,0.9937662914267709,0.0002474197774534727
0.963963963963964,0.9939347700368582,0.0002407327564412269
0.964964964964965,0.9941032486469454,0.00023404573542896344
0.965965965965966,0.9942717272570327,0.000227358714416713
0.9669669669669669,0.9944402058671199,0.00022067169340443947
0.9679679679679679,0.9946086844772073,0.00021398467239220896
0.968968968968969,0.9947771630872946,0.00020729765137992797
0.96996996996997,0.9949456416973818,0.00020061063036767976
0.970970970970971,0.9951141203074692,0.0001939236093554263
0.9719719719719719,0.9952825989175564,0.0001872365883431757
0.9729729729729729,0.9954510775276436,0.00018054956733091302
0.973973973973974,0.9956195561377309,0.00017386254631864128
0.974974974974975,0.9957880347478181,0.00016717552530641597
0.975975975975976,0.9959565133579054,0.00016048850429415328
0.9769769769769769,0.9961249919679928,0.0001538014832818868
0.9779779779779779,0.99629347057808,0.0001471144622696263
0.978978978978979,0.9964619491881673,0.00014042744125739576
0.97997997997998,0.9966304277982545,0.0001337404202451148
0.980980980980981,0.9967989064083419,0.0001270533992328666
0.9819819819819819,0.9969673850184292,0.00012036637822058786
0.9829829829829829,0.9971358636285163,0.00011367935720833963
0.983983983983984,0.9973043422386036,0.0001069923361961121
0.984984984984985,0.9974728208486909,0.0001003053151838464
0.985985985985986,0.9976412994587781,9.361829417156766e-05
0.986986986986987,0.9978097780688654,8.693127315932707e-05
0.9879879879879879,0.9979782566789528,8.024425214707584e-05
0.988988988988989,0.99814673528904,7.355723113481315e-05
0.98998998998999,0.9983152138991273,6.687021012256273e-05
0.990990990990991,0.9984836925092145,6.018318911032214e-05
0.991991991991992,0.9986521711193019,5.349616809805344e-05
0.992992992992993,0.9988206497293891,4.680914708577469e-05
0.993993993993994,0.9989891283394763,4.0122126073526476e-05
0.994994994994995,0.9991576069495635,3.343510506128669e-05
0.995995995995996,0.9993260855596509,2.6748084049036257e-05
0.996996996996997,0.9994945641697381,2.006106303675972e-05
0.997997997997998,0.9996630427798255,1.3374042024513912e-05
0.998998998998999,0.9998315213899126,6.687021012250429e-06
1.0,1.0,0.0


==> plots/ResNet/RocLoss_ResNet.csv <==
Loss FPR,Loss TPR,Loss TPR STD
0.0,0.0,0.0
0.001001001001001001,0.000410736823780302,4.608160972411926e-05
0.002002002002002002,0.000821473647560604,9.216321944823852e-05
0.003003003003003003,0.001232210471340906,0.00013824482917235774
0.004004004004004004,0.001642947295121208,0.00018432643889647703
0.005005005005005005,0.0020536841189015102,0.00023040804862059635
0.006006006006006006,0.002464420942681812,0.0002764896583447155
0.007007007007007007,0.002875157766462114,0.0003225712680688349
0.008008008008008008,0.003285894590242416,0.00036865287779295407
0.009009009009009009,0.0036966314140227186,0.00041473448751707325
0.01001001001001001,0.004248239543891717,0.00038812305204436565
0.011011011011011011,0.004833063498280889,0.0003733960510642942
0.012012012012012012,0.005417887452670061,0.0003937868847067056
0.013013013013013013,0.006002711407059233,0.0004444884727167208
0.014014014014014014,0.0065475568517235185,0.000491119493562351
0.015015015015015015,0.006945390582890583,0.0004540473637912441
0.016016016016016016,0.007343224314057648,0.00042427959880442446
0.017017017017017015,0.0077410580452247114,0.0004034363210526974
0.018018018018018018,0.008232944307944308,0.0004138089929886739
0.01901901901901902,0.008926820001820003,0.0004883781562710038
0.02002002002002002,0.00960501126126126,0.0005658618828906343
0.02102102102102102,0.010168074324324324,0.0005616649844517199
0.022022022022022022,0.01073113738738739,0.0005781175351225176
0.023023023023023025,0.011577658340158342,0.0006761982321699875
0.024024024024024024,0.0122933887012012,0.0007776259230792447
0.025025025025025023,0.012869290123456788,0.0008989376346305244
0.026026026026026026,0.013640895061728393,0.00081552218031076
0.02702702702702703,0.014457297297297299,0.0008316879788017099
0.028028028028028028,0.015021407121407123,0.0009365543405314179
0.029029029029029027,0.015591368868868867,0.0010289752373268146
0.03003003003003003,0.016377171814671812,0.0010926305587923104
0.031031031031031032,0.017048704954954953,0.001174558821178757
0.03203203203203203,0.0174322793947794,0.0012124639847392606
0.03303303303303303,0.018197094594594596,0.0011903381423465798
0.03403403403403403,0.018849199199199196,0.0012157779756190512
0.035035035035035036,0.019193293293293293,0.0012319932662640425
0.036036036036036036,0.019531358281358283,0.00120059389572395
0.037037037037037035,0.02000300925925926,0.0011515894282089216
0.03803803803803804,0.02062808746246246,0.0011336273492853534
0.03903903903903904,0.021560411974474475,0.0013383038018262574
0.04004004004004004,0.02209377085418752,0.001294635919882168
0.04104104104104104,0.022876806806806805,0.0013219829534905924
0.04204204204204204,0.023601354763854762,0.0013863783642917983
0.043043043043043044,0.02393123009373009,0.0014255264594715013
0.044044044044044044,0.024543524774774773,0.0014338035532627472
0.04504504504504504,0.025562409909909906,0.0016044546353427443
0.04604604604604605,0.026259534534534532,0.0015804324926220685
0.04704704704704705,0.026747422422422423,0.0014888347728030248
0.04804804804804805,0.027386719219219216,0.0014921040589263724
0.04904904904904905,0.02781202452452452,0.0014814991649178268
0.050050050050050046,0.028233946446446445,0.0014699608438914324
0.05105105105105105,0.029192630130130133,0.001459212936939643
0.05205205205205205,0.02983465183933934,0.0015446527314400187
0.05305305305305305,0.030580223973973968,0.0017475249829131017
0.05405405405405406,0.03140648648648648,0.0016028965290024457
0.055055055055055056,0.032215280280280284,0.001559599636790843
0.056056056056056056,0.03302110860860861,0.0014525306905750638
0.057057057057057055,0.03388566066066066,0.0013758096952004295
0.058058058058058054,0.034616702416702415,0.0013141317736479225
0.05905905905905906,0.035646559059059064,0.0012916818677910567
0.06006006006006006,0.036065639076576575,0.0012651362090821093
0.06106106106106106,0.036641979479479475,0.001330817980561965
0.062062062062062065,0.03742956706706707,0.0012759969231826334
0.06306306306306306,0.03809466966966967,0.0013782959712063682
0.06406406406406406,0.039008594308594303,0.0013111720100382612
0.06506506506506507,0.03970633133133133,0.0011831370275728003
0.06606606606606606,0.04086606606606606,0.001397981413400191
0.06706706706706707,0.04162786953620287,0.0013781945646281894
0.06806806806806806,0.042220729062395726,0.001376489715129071
0.06906906906906907,0.04261288475975975,0.0013575705228646474
0.07007007007007007,0.04306190565565566,0.0012541497992443345
0.07107107107107107,0.04359787912912912,0.0013288981932154877
0.07207207207207207,0.04427954204204205,0.0013421773722577998
0.07307307307307308,0.04526522355689022,0.0014435512651831376
0.07407407407407407,0.04585439814814815,0.001421280660947363
0.07507507507507508,0.046650075075075084,0.0013797598403152169
0.07607607607607608,0.04741995030745031,0.0013466412982801451
0.07707707707707707,0.04842855772439106,0.0013628180956936427
0.07807807807807808,0.04926831831831832,0.0014683620929064232
0.07907907907907907,0.05001529279279279,0.0014133014368228206
0.08008008008008008,0.050752590090090095,0.0013290654709158182
0.08108108108108109,0.05128277027027028,0.0012639296449448217
0.08208208208208208,0.05201660097597597,0.0012916041379801603
0.08308308308308308,0.052897117951284614,0.0014055406890927768
0.08408408408408408,0.05389522522522522,0.0013181153287598947
0.08508508508508508,0.054783495995995996,0.0012537978454117032
0.08608608608608609,0.05551456456456457,0.001301380067108782
0.08708708708708708,0.05619354354354354,0.0013069255662879972
0.08808808808808809,0.05679404404404404,0.001267155076436162
0.0890890890890891,0.057197272272272275,0.0013174584672501226
0.09009009009009009,0.05803513513513512,0.0012731854288639194
0.09109109109109109,0.05952054554554554,0.0013260556901344611
0.0920920920920921,0.06015656906906907,0.001360777174417643
0.09309309309309309,0.06096993243243243,0.0014236651908621353
0.0940940940940941,0.06174852352352352,0.001310873848183513
0.09509509509509509,0.06250226476476475,0.001317806069345455
0.0960960960960961,0.06323587337337337,0.0014099367077859048
0.0970970970970971,0.06449818568568569,0.0014947457606921256
0.0980980980980981,0.06514893018018017,0.0015604144779524452
0.0990990990990991,0.06586216216216216,0.0014779607743383878
0.10010010010010009,0.06665006256256256,0.0015484016113063161
0.1011011011011011,0.06728832582582582,0.001652925066430097
0.1021021021021021,0.06821754254254254,0.0015927330849631362
0.1031031031031031,0.06916314647981314,0.00157384211633391
0.1041041041041041,0.06972679554554555,0.001612211161462542
0.10510510510510511,0.07037723348348349,0.0016066230948634343
0.1061061061061061,0.07121478978978979,0.0017002262436702524
0.10710710710710711,0.07182722097097098,0.0015799163533649523
0.10810810810810811,0.07325152027027027,0.0015292832586538876
0.1091091091091091,0.07411477727727726,0.0015769698938476655
0.11011011011011011,0.07547008258258257,0.0015985166614308338
0.1111111111111111,0.07607777777777779,0.0016480565933788254
0.11211211211211211,0.07729961211211211,0.0016466822696031293
0.11311311311311312,0.07834241741741742,0.0016915336405398788
0.11411411411411411,0.07914455705705706,0.0016868773565290622
0.11511511511511512,0.07966627877877876,0.0016599669955924528
0.11611611611611611,0.08083305805805806,0.0016881166418468146
0.11711711711711711,0.08133445945945947,0.0016361063398941794
0.11811811811811812,0.08285452952952953,0.001649550009158281
0.11911911911911911,0.08376488988988987,0.0015644199846616017
0.12012012012012012,0.08473128753753753,0.0017225921840324202
0.12112112112112113,0.08521584084084086,0.0015656853408899795
0.12212212212212212,0.08637079579579578,0.001619578831060547
0.12312312312312312,0.08787406156156156,0.0015386201871815089
0.12412412412412413,0.08836551551551552,0.0015168212419772963
0.12512512512512514,0.08968134384384385,0.001492353498892298
0.12612612612612611,0.09047094594594594,0.0015373086423294115
0.12712712712712712,0.09147044544544544,0.0016127970429860132
0.12812812812812813,0.09290703203203203,0.001663977770914375
0.12912912912912913,0.09437706456456457,0.0017450787576883025
0.13013013013013014,0.09530376626626626,0.0017558539332089235
0.13113113113113112,0.09615111986986988,0.0017228776740494185
0.13213213213213212,0.09681606606606606,0.001629855603926318
0.13313313313313313,0.09782078328328328,0.0014682610582329898
0.13413413413413414,0.09830426676676676,0.001553884163080475
0.13513513513513514,0.10005506756756757,0.0014701249043176932
0.13613613613613612,0.10074427552552552,0.0015054871896085383
0.13713713713713713,0.10147178428428427,0.001476651723908138
0.13813813813813813,0.10287976726726727,0.0014906234251233963
0.13913913913913914,0.10360978478478479,0.0015034571996214705
0.14014014014014015,0.10414507007007007,0.0015140088036293849
0.14114114114114115,0.10504042792792792,0.0014827997927398127
0.14214214214214213,0.10569803553553554,0.0014342227555976758
0.14314314314314314,0.10743946446446447,0.0017080272997030193
0.14414414414414414,0.10811452702702704,0.0018164514494845548
0.14514514514514515,0.10932821571571572,0.0016612713637027868
0.14614614614614616,0.1107211524024024,0.0014200626003669935
0.14714714714714713,0.11167428678678677,0.0013974731950288195
0.14814814814814814,0.11309953703703703,0.0014991051714798927
0.14914914914914915,0.11416186186186186,0.0015404963794378164
0.15015015015015015,0.11517503753753754,0.0015041165998581827
0.15115115115115116,0.1160438938938939,0.0016610982746992824
0.15215215215215216,0.11730759509509511,0.0017431011095597887
0.15315315315315314,0.11867578828828829,0.0016654263364716223
0.15415415415415415,0.12025884634634632,0.0015745199715348596
0.15515515515515516,0.12100257757757757,0.0015380590935655974
0.15615615615615616,0.12175307807807807,0.001545959506577117
0.15715715715715717,0.1224392892892893,0.001618193395017258
0.15815815815815815,0.12352180930930931,0.0015881417268899438
0.15915915915915915,0.12411478978978979,0.001509672039583273
0.16016016016016016,0.12608506006006007,0.001546884605582782
0.16116116116116116,0.12681043543543544,0.0014195961769930075
0.16216216216216217,0.1281233108108108,0.001290280812621812
0.16316316316316315,0.1291875,0.0013185574503979725
0.16416416416416416,0.13039458208208207,0.0014293633888584436
0.16516516516516516,0.13079293043043044,0.001317527054387989
0.16616616616616617,0.13155827077077079,0.0013878330920524475
0.16716716716716717,0.1323960835835836,0.0013434846726979143
0.16816816816816815,0.13338352102102102,0.0015093557072443442
0.16916916916916916,0.1349297922922923,0.001386420432593933
0.17017017017017017,0.13685877127127127,0.0013586197427746475
0.17117117117117117,0.1377641891891892,0.0013541802035247144
0.17217217217217218,0.13914652152152154,0.0012954508121869358
0.17317317317317318,0.13995914664664663,0.0012456656755973877
0.17417417417417416,0.1410278153153153,0.0013007918358965097
0.17517517517517517,0.14182499999999998,0.0013589977924926896
0.17617617617617617,0.143122022022022,0.0015235641237015323
0.17717717717717718,0.14510964714714716,0.0015747581350316223
0.1781781781781782,0.1462,0.0016355427233796112
0.17917917917917917,0.1472973973973974,0.0015959062579461022
0.18018018018018017,0.148120045045045,0.0015387379310660922
0.18118118118118118,0.1492375,0.0016377862345251246
0.18218218218218218,0.15054331831831835,0.0017273934762903986
0.1831831831831832,0.15128539789789788,0.0019138322316655345
0.1841841841841842,0.15191052302302302,0.002019540270918746
0.18518518518518517,0.15353564814814813,0.0019854079628143376
0.18618618618618618,0.15437499999999998,0.0020265426223003533
0.1871871871871872,0.1548858983983984,0.0020079747400663884
0.1881881881881882,0.15625807057057056,0.0018604928465124429
0.1891891891891892,0.1583945945945946,0.001904065083504394
0.19019019019019018,0.16022377377377378,0.0018277638278783167
0.19119119119119118,0.16144999999999998,0.001622498073958795
0.1921921921921922,0.16207402402402404,0.0016392866731700366
0.1931931931931932,0.16370994744744746,0.0016581002838035764
0.1941941941941942,0.1647875,0.0017200563217522873
0.19519519519519518,0.16659999999999997,0.001771298958391832
0.1961961961961962,0.16762500000000002,0.0019285681216902875
0.1971971971971972,0.16911214964964966,0.0019721140937093346
0.1981981981981982,0.16991204954954955,0.0017917107025409262
0.1991991991991992,0.17071250000000002,0.0018877483280352783
0.20020020020020018,0.171475,0.001821228980661137
0.2012012012012012,0.17260015015015018,0.0018369130102061785
0.2022022022022022,0.1742136011011011,0.0017136950189807067
0.2032032032032032,0.1755379004004004,0.001866203430125912
0.2042042042042042,0.17688750000000003,0.001935482820900252
0.20520520520520522,0.17751445195195195,0.0019383556104508805
0.2062062062062062,0.17891405155155155,0.0021039314743150146
0.2072072072072072,0.1797634009009009,0.0021211362051330915
0.2082082082082082,0.181101026026026,0.0021884593247197184
0.2092092092092092,0.18192499999999998,0.0021735627435158183
0.21021021021021022,0.18335127627627626,0.0021214380476827378
0.2112112112112112,0.1840639014014014,0.002065631737376772
0.2122122122122122,0.18572652652652652,0.0021070994373093466
0.2132132132132132,0.18630495495495497,0.002093597150219165
0.21421421421421422,0.1884767767767768,0.002225476735027708
0.21521521521521522,0.1898375,0.0021159734757316777
0.21621621621621623,0.1910625,0.002031586510587232
0.2172172172172172,0.1919793043043043,0.001834883633496686
0.2182182182182182,0.193125,0.0018985191597663672
0.21921921921921922,0.19421249999999998,0.0018897337775464536
0.22022022022022023,0.19586249999999997,0.0019039022427635285
0.22122122122122123,0.19770265265265266,0.0017815058152238483
0.2222222222222222,0.1993125,0.001767369160645279
0.22322322322322322,0.20038750000000002,0.0019068544123765731
0.22422422422422422,0.20103105605605606,0.0020413308479040227
0.22522522522522523,0.20213750000000003,0.0019441820259430418
0.22622622622622623,0.20309077827827826,0.0021468572802963624
0.2272272272272272,0.20420340340340337,0.0021918913953227434
0.22822822822822822,0.20558558558558557,0.0022349565939684076
0.22922922922922923,0.20677500000000001,0.0021405314760591597
0.23023023023023023,0.20818066816816816,0.0020136171326380512
0.23123123123123124,0.20951249999999996,0.0019432173707539776
0.23223223223223222,0.21048708708708708,0.001979131018203404
0.23323323323323322,0.2119375,0.0019493187912704248
0.23423423423423423,0.21352927927927928,0.0017935723666099204
0.23523523523523523,0.2145169044044044,0.0018781002562371766
0.23623623623623624,0.21569655905905907,0.0019251405210345476
0.23723723723723725,0.2168218093093093,0.001983248764437122
0.23823823823823823,0.21818933933933934,0.002157473967548018
0.23923923923923923,0.21939240490490491,0.002088324566244963
0.24024024024024024,0.22112500000000002,0.002096276460775148
0.24124124124124124,0.2219051551551552,0.0022568233415440992
0.24224224224224225,0.22303556056056056,0.002231635064656312
0.24324324324324323,0.2243929054054054,0.002135577245323867
0.24424424424424424,0.2256805305305305,0.0020997517056770675
0.24524524524524524,0.22789315565565565,0.0021175224884095304
0.24624624624624625,0.22884328078078078,0.0021460393645661114
0.24724724724724725,0.23078749999999998,0.0024271575453604175
0.24824824824824826,0.23231853103103103,0.0025002084777906337
0.24924924924924924,0.23361865615615615,0.002824528613886429
0.2502502502502503,0.23481249999999998,0.002718656607591329
0.25125125125125125,0.2359125,0.002764705002346544
0.25225225225225223,0.23733806306306304,0.002758165517321224
0.25325325325325326,0.23823457832832834,0.0026675531101554182
0.25425425425425424,0.24017606356356355,0.002737029931870818
0.2552552552552553,0.2417819069069069,0.0028247235779621906
0.25625625625625625,0.2427890640640641,0.002833347186911954
0.25725725725725723,0.2434875,0.0027511077314420107
0.25825825825825827,0.24435,0.002882273408266463
0.25925925925925924,0.24576249999999997,0.002980745502386946
0.2602602602602603,0.24728749999999997,0.0030730430764960015
0.26126126126126126,0.24823750000000003,0.0030438205843971804
0.26226226226226224,0.2496875,0.0031825451685718376
0.26326326326326327,0.2510908158158158,0.003228097102872719
0.26426426426426425,0.2528125,0.003395746420155661
0.2652652652652653,0.2547125,0.0035712174044714726
0.26626626626626626,0.25558117492492494,0.003656306151677991
0.26726726726726724,0.25715840840840837,0.003846725453047768
0.2682682682682683,0.25827500000000003,0.0037788060283639913
0.26926926926926925,0.25925865865865866,0.0036967340483738086
0.2702702702702703,0.26075,0.0035549261595706843
0.27127127127127126,0.2625125,0.003483330841306923
0.27227227227227224,0.264184034034034,0.0034540440820320633
0.2732732732732733,0.2657683183183183,0.003658632773242641
0.27427427427427425,0.26679356856856856,0.0037854314096015043
0.2752752752752753,0.268125,0.003831367249429383
0.27627627627627627,0.26967203453453453,0.0037384358224715887
0.2772772772772773,0.27149715965965965,0.0036903516243538986
0.2782782782782783,0.27254999999999996,0.0034864021569520646
0.27927927927927926,0.2734724099099099,0.0035072209456731636
0.2802802802802803,0.27436003503503503,0.0034937795729392987
0.28128128128128127,0.276525,0.003554838252297844
0.2822822822822823,0.27828528528528523,0.003369436116605864
0.2832832832832833,0.27945,0.0033177552652358215
0.28428428428428426,0.2806,0.0031348843678834443
0.2852852852852853,0.282325,0.0029481986025368073
0.2862862862862863,0.28454999999999997,0.0030995967479657788
0.2872872872872873,0.2867984109109109,0.002993760638647323
0.2882882882882883,0.28867353603603607,0.0029478716788160714
0.28928928928928926,0.29001116116116116,0.002873909007190428
0.2902902902902903,0.2918,0.0030659419433511684
0.2912912912912913,0.2925875,0.0028798600226399886
0.2922922922922923,0.293225,0.002943531042812351
0.2932932932932933,0.294875,0.0027922884879610843
0.29429429429429427,0.29681250000000003,0.00275610118645888
0.2952952952952953,0.298225,0.002696641429630577
0.2962962962962963,0.29958703703703704,0.002647775161507981
0.2972972972972973,0.3017625,0.002726232519430426
0.2982982982982983,0.3035122872872873,0.0027729090879381746
0.29929929929929927,0.305375,0.0030723565873771864
0.3003003003003003,0.306875,0.002944804747347442
0.3013013013013013,0.3076249999999999,0.0028389038377514596
0.3023023023023023,0.30862500000000004,0.0027972084298457226
0.3033033033033033,0.309825,0.0030086334107032784
0.30430430430430433,0.31179999999999997,0.0028328430948430547
0.3053053053053053,0.31400066316316316,0.0029265415118600005
0.3063063063063063,0.3149,0.002936835031117679
0.3073073073073073,0.3162625,0.003014936773798086
0.3083083083083083,0.3173125,0.003030031971778517
0.30930930930930933,0.318425,0.0028590863925387136
0.3103103103103103,0.32008749999999997,0.002809109066946318
0.3113113113113113,0.3223375,0.0027856496100550758
0.3123123123123123,0.32353750000000003,0.002568042785858527
0.3133133133133133,0.32508750000000003,0.0026059727070712117
0.31431431431431434,0.3267,0.0027055498516937466
0.3153153153153153,0.3284375,0.002666897776443626
0.3163163163163163,0.330029079079079,0.0026519452377971524
0.3173173173173173,0.33101466466466467,0.0026760806731357064
0.3183183183183183,0.33215,0.0026433879775772536
0.31931931931931934,0.3338,0.00269768419204325
0.3203203203203203,0.33605,0.0026967573120323506
0.3213213213213213,0.33797499999999997,0.0026475224267227646
0.32232232232232233,0.33935,0.0026939747586048456
0.3233233233233233,0.3408875,0.002793938752013002
0.32432432432432434,0.3427875,0.0027328728016503168
0.3253253253253253,0.34420316566566567,0.0026585085570054764
0.3263263263263263,0.34615329079079077,0.0025703036669357414
0.32732732732732733,0.34841249999999996,0.0025658514668624255
0.3283283283283283,0.34929999999999994,0.0026772187060455123
0.32932932932932935,0.35035,0.002570019455179271
0.3303303303303303,0.3521375,0.0026447766918966872
0.3313313313313313,0.35356249999999995,0.0026258034484705713
0.33233233233233234,0.35496654154154156,0.0028850076623866713
0.3333333333333333,0.35655000000000003,0.002889636655359982
0.33433433433433435,0.35764999999999997,0.002974054471592604
0.3353353353353353,0.358925,0.003054402560239894
0.3363363363363363,0.3597875,0.0031517604207807305
0.33733733733733734,0.3619125,0.003308865931100865
0.3383383383383383,0.3632875,0.003244779460918721
0.33933933933933935,0.36628749999999993,0.003300165715536106
0.34034034034034033,0.36817500000000003,0.003270225527391045
0.34134134134134136,0.37065516766766765,0.0031414230908341453
0.34234234234234234,0.3728125,0.00339206334699103
0.3433433433433433,0.3749179179179179,0.003181887336493442
0.34434434434434436,0.37673750000000006,0.0032885929742064567
0.34534534534534533,0.3775125000000001,0.003353892328325405
0.34634634634634637,0.37920000000000004,0.0032419130154894655
0.34734734734734735,0.3809309184184184,0.003152921798016362
0.3483483483483483,0.38315000000000005,0.0030939457008809963
0.34934934934934936,0.38438116866866867,0.0030600610818690404
0.35035035035035034,0.38549999999999995,0.0029504236983863945
0.35135135135135137,0.38675000000000004,0.0029626845934051104
0.35235235235235235,0.38895,0.0030203476621077853
0.3533533533533533,0.390975,0.002787359861948219
0.35435435435435436,0.39221249999999996,0.0027269201950185376
0.35535535535535534,0.3943875,0.002837004361998764
0.3563563563563564,0.3959695445445445,0.0026961069606692184
0.35735735735735735,0.3975375,0.0025879226707921444
0.35835835835835833,0.39944999999999997,0.0027175356483402427
0.35935935935935936,0.4015574199199199,0.002801595114623305
0.36036036036036034,0.4029625,0.0025470264525520635
0.3613613613613614,0.40449999999999997,0.0026367593746870486
0.36236236236236236,0.40559529529529537,0.0027707899707207274
0.36336336336336333,0.4067625,0.002654212453817507
0.36436436436436437,0.4077160910910911,0.002757941212680296
0.36536536536536535,0.4085875,0.002662910766435854
0.3663663663663664,0.41052500000000003,0.0026989581323169937
0.36736736736736736,0.4123625,0.002813333209913121
0.3683683683683684,0.41347500000000004,0.002657418860473449
0.36936936936936937,0.4145875,0.0026350699706079836
0.37037037037037035,0.415575,0.0024787849846245207
0.3713713713713714,0.41712499999999997,0.0025346350822159722
0.37237237237237236,0.4185430930930931,0.0024918577061703905
0.3733733733733734,0.42016250000000005,0.002556334045073145
0.3743743743743744,0.42205,0.002552449803620048
0.37537537537537535,0.42318750000000005,0.0024420470409064602
0.3763763763763764,0.4245125,0.0024420470409064667
0.37737737737737737,0.4264625000000001,0.002458626394961224
0.3783783783783784,0.4281625,0.0027838541179451143
0.3793793793793794,0.4313375,0.002741777480030067
0.38038038038038036,0.4335875,0.0026652567887541405
0.3813813813813814,0.4354,0.0027717323103070416
0.38238238238238237,0.437525,0.0029072108626654546
0.3833833833833834,0.440325,0.003159014878090964
0.3843843843843844,0.44175000000000003,0.002836370920736567
0.38538538538538536,0.44377500000000003,0.0029290570154914945
0.3863863863863864,0.44586250000000005,0.0027963983532394055
0.38738738738738737,0.44661249999999997,0.0026596228586023233
0.3883883883883884,0.4488985485485485,0.0027924751833959364
0.3893893893893894,0.45125000000000004,0.002560273422898429
0.39039039039039036,0.4538,0.002347871376374781
0.3913913913913914,0.4551125000000001,0.00237930530827803
0.3923923923923924,0.45675000000000004,0.002227666940994542
0.3933933933933934,0.457925,0.002265364209128416
0.3943943943943944,0.460275,0.0023752631433169693
0.39539539539539537,0.46194999999999997,0.0025548972582082404
0.3963963963963964,0.46314999999999995,0.0027834331319433617
0.3973973973973974,0.46447499999999997,0.0027174206520154385
0.3983983983983984,0.465525,0.0026085196951527788
0.3993993993993994,0.46766242492492494,0.002648921026242134
0.40040040040040037,0.4694875,0.002865500610713585
0.4014014014014014,0.47164999999999996,0.002997081914129143
0.4024024024024024,0.473025,0.002975630185355696
0.4034034034034034,0.47425000000000006,0.002931723042853809
0.4044044044044044,0.4757125,0.003032918355313909
0.40540540540540543,0.4767125,0.00309412245232796
0.4064064064064064,0.4784625,0.0030327122761646882
0.4074074074074074,0.4805875,0.003054683903450568
0.4084084084084084,0.48326249999999993,0.0029630801119780695
0.4094094094094094,0.48565,0.0030793668180325736
0.41041041041041043,0.48796249999999997,0.003124874997499905
0.4114114114114114,0.49027499999999996,0.0033293205012434627
0.4124124124124124,0.49163749999999995,0.0033555690650022433
0.4134134134134134,0.4927625,0.00358710799251988
0.4144144144144144,0.4947125,0.0037627906864453734
0.41541541541541543,0.497325,0.0037083520598778096
0.4164164164164164,0.4988625,0.0035867595054589383
0.4174174174174174,0.5006125,0.003601540469021552
0.4184184184184184,0.5018,0.003551760127035621
0.4194194194194194,0.5025625,0.0034756069613809696
0.42042042042042044,0.504425,0.0034780562100115596
0.4214214214214214,0.5068625,0.003468766891850747
0.4224224224224224,0.5093125000000001,0.0035578917563635713
0.42342342342342343,0.5105999999999999,0.0036069377593742733
0.4244244244244244,0.5123436061061061,0.0037374512290706146
0.42542542542542544,0.5131874999999999,0.0036971061318279686
0.4264264264264264,0.5156,0.00362077339804635
0.4274274274274274,0.5180375,0.003497476769043652
0.42842842842842843,0.5188625,0.0035206311579033815
0.4294294294294294,0.5206375000000001,0.0033056533015426715
0.43043043043043044,0.5236625,0.0033763654645194777
0.4314314314314314,0.5270874999999999,0.003519033070319178
0.43243243243243246,0.5296,0.0034723911070039344
0.43343343343343343,0.531925,0.0035762235668369527
0.4344344344344344,0.5330125,0.0034667843529703406
0.43543543543543545,0.534325,0.003597481758119132
0.4364364364364364,0.537125,0.0036673389535192818
0.43743743743743746,0.5394375,0.003546455096289815
0.43843843843843844,0.5409875,0.0035628070043155487
0.4394394394394394,0.5424125,0.0035172565658478866
0.44044044044044045,0.5443,0.003718534657630597
0.44144144144144143,0.54645,0.003940177660969123
0.44244244244244246,0.547925,0.003822548233835641
0.44344344344344344,0.5493374999999999,0.003772577865332938
0.4444444444444444,0.550325,0.003577272005313529
0.44544544544544545,0.5521375,0.0034405441066784745
0.44644644644644643,0.5546875,0.00337877104136991
0.44744744744744747,0.557625,0.0028446221190168734
0.44844844844844844,0.5584375,0.002837665193429274
0.4494494494494494,0.5596500000000001,0.0030153772566629267
0.45045045045045046,0.56125,0.002637233398848117
0.45145145145145144,0.562875,0.0026333201476463302
0.45245245245245247,0.5656375,0.0027230210704289473
0.45345345345345345,0.5671625,0.0024591347563726433
0.4544544544544544,0.5686125,0.002513681314327659
0.45545545545545546,0.5704875,0.002747470427502359
0.45645645645645644,0.572275,0.002932042803234645
0.4574574574574575,0.5738000000000001,0.003190219428189853
0.45845845845845845,0.575725,0.0033551266742106777
0.45945945945945943,0.5784374999999999,0.003606916099661854
0.46046046046046046,0.5801375,0.0036383160596627647
0.46146146146146144,0.5814375,0.003626616019101019
0.4624624624624625,0.582975,0.0033929154130334623
0.46346346346346345,0.5850624999999999,0.0032969446082699097
0.46446446446446443,0.588125,0.0035258864133718318
0.46546546546546547,0.5892375,0.0035383391230915085
0.46646646646646645,0.5917374999999999,0.0032958069952592818
0.4674674674674675,0.5928625,0.0030236308885179916
0.46846846846846846,0.5937125,0.0033265738756263936
0.4694694694694695,0.5958875,0.003374699060657105
0.47047047047047047,0.5970625,0.0033286399249543345
0.47147147147147145,0.5984375000000001,0.0033230022193793244
0.4724724724724725,0.599975,0.0034229921121731984
0.47347347347347346,0.6011625,0.003180384214210621
0.4744744744744745,0.6039,0.003086664866810144
0.4754754754754755,0.6065124999999999,0.003329954016199031
0.47647647647647645,0.6081749999999999,0.0033744443987121934
0.4774774774774775,0.6095375,0.0032326218074497917
0.47847847847847846,0.6114875,0.003291442502915714
0.4794794794794795,0.6131625,0.0034669646306243166
0.4804804804804805,0.6147374999999999,0.0037616278058840336
0.48148148148148145,0.61695,0.0038538941345086187
0.4824824824824825,0.6183125,0.0037796949281654864
0.48348348348348347,0.6198874999999999,0.0036535727377458747
0.4844844844844845,0.6211374999999999,0.003741636506931163
0.4854854854854855,0.622625,0.003972011455169762
0.48648648648648646,0.62425,0.003936051320803646
0.4874874874874875,0.6252,0.003959166578965837
0.48848848848848847,0.6266625,0.003975845035964061
0.4894894894894895,0.6284,0.0036031236448393154
0.4904904904904905,0.6292375000000001,0.0035534973969316443
0.49149149149149146,0.631125,0.0037238253181372553
0.4924924924924925,0.6336750000000001,0.0039666579131556
0.4934934934934935,0.6358750000000001,0.0038245097725068057
0.4944944944944945,0.6380375,0.003952194801626064
0.4954954954954955,0.639575,0.004038796231552157
0.4964964964964965,0.6415124999999999,0.00431782280206125
0.4974974974974975,0.6436000000000001,0.003954111783953537
0.4984984984984985,0.645975,0.003881285225282977
0.4994994994994995,0.6468999999999999,0.003592352989337219
0.5005005005005005,0.6506625625625625,0.0036027695693300944
0.5015015015015015,0.6522,0.003664355332115055
0.5025025025025025,0.6544375,0.003631782448054965
0.5035035035035035,0.6572499999999999,0.003503569608270984
0.5045045045045045,0.6582749999999999,0.0034665364558879343
0.5055055055055055,0.6602881881881882,0.003614114688362315
0.5065065065065065,0.6621875,0.0037961946406895354
0.5075075075075075,0.664425,0.0037009289374426092
0.5085085085085085,0.6662125,0.0036522039578862535
0.5095095095095095,0.6675875,0.0036164338442725473
0.5105105105105106,0.6697888138138138,0.003450378261808962
0.5115115115115115,0.6715250000000001,0.0034189727989558686
0.5125125125125125,0.6725625000000001,0.0032295268616315993
0.5135135135135135,0.6755375000000001,0.0034168470480839485
0.5145145145145145,0.676725,0.0032414310111430642
0.5155155155155156,0.6788000000000001,0.003058185736674601
0.5165165165165165,0.680375,0.0031335881988544647
0.5175175175175175,0.6815125,0.0032052447254460967
0.5185185185185185,0.6840625,0.0030910910290704984
0.5195195195195195,0.6868,0.002814693589007491
0.5205205205205206,0.68915,0.002993743475984543
0.5215215215215215,0.6907375,0.0028561063968276694
0.5225225225225225,0.6927249999999999,0.002803011773075534
0.5235235235235235,0.6947,0.002860943900183998
0.5245245245245245,0.6960875000000001,0.002925934679722005
0.5255255255255256,0.6990875,0.0030014319499198916
0.5265265265265265,0.7003375000000001,0.0028722541235064844
0.5275275275275275,0.7024875,0.0028370043619987623
0.5285285285285285,0.7038625,0.0027344732125219595
0.5295295295295295,0.705225,0.002629995247144002
0.5305305305305306,0.7067749999999999,0.0024968730444297903
0.5315315315315315,0.7082625,0.0024509883210656167
0.5325325325325325,0.709575,0.0024468091466234225
0.5335335335335335,0.7112500000000002,0.002567586415293552
0.5345345345345345,0.7131375,0.002664084035836717
0.5355355355355356,0.7146875,0.0025280612631026315
0.5365365365365365,0.7162875,0.002494212049926762
0.5375375375375375,0.71745,0.0023355941428253274
0.5385385385385385,0.7188875000000001,0.0022871584444458686
0.5395395395395395,0.7207973848848849,0.00201889531904801
0.5405405405405406,0.7217125,0.0018285496301713982
0.5415415415415415,0.72265,0.0018472953201911183
0.5425425425425425,0.7235750000000001,0.0019188212527486712
0.5435435435435435,0.7249375,0.0018979841279631322
0.5445445445445445,0.726475,0.001916213714594489
0.5455455455455456,0.728525,0.001901808349965892
0.5465465465465466,0.7301,0.0019589538024159777
0.5475475475475475,0.7326750000000001,0.001968343211942455
0.5485485485485485,0.734525,0.0020023423783159544
0.5495495495495496,0.736775,0.0021140896385915247
0.5505505505505506,0.7386625,0.0019621018704440293
0.5515515515515516,0.7401,0.0021307275752662637
0.5525525525525525,0.7414875000000001,0.0023175620272174046
0.5535535535535535,0.7431125000000001,0.002296430654298102
0.5545545545545546,0.7444875000000001,0.0022877049088551667
0.5555555555555556,0.7456750000000001,0.0022381633095017745
0.5565565565565566,0.7471375,0.0022090368376285717
0.5575575575575575,0.7485875,0.002284424161577717
0.5585585585585585,0.749825,0.002190747589294583
0.5595595595595596,0.7513000000000001,0.0022039736840534074
0.5605605605605606,0.7533625,0.002522368678444934
0.5615615615615616,0.7551875,0.0024152833684683867
0.5625625625625625,0.7567250000000001,0.0025366069857193103
0.5635635635635635,0.759375,0.0025742717416776576
0.5645645645645646,0.7617125,0.0026946416737666573
0.5655655655655656,0.7630875,0.0025619511607366725
0.5665665665665666,0.7645875,0.0025682861503344974
0.5675675675675675,0.7658624999999999,0.0024788795351932532
0.5685685685685685,0.766425,0.0025316743471465635
0.5695695695695696,0.7680750000000001,0.002415962541100344
0.5705705705705706,0.7696750000000001,0.002541530050973228
0.5715715715715716,0.7708125,0.002457355031329405
0.5725725725725725,0.7722625,0.0024093243347461566
0.5735735735735735,0.7740875,0.002417869671839236
0.5745745745745746,0.7757750000000001,0.00242009813850595
0.5755755755755756,0.777525,0.0022202195837349144
0.5765765765765766,0.7784375000000001,0.002167912302193061
0.5775775775775776,0.78005,0.0022327113561766048
0.5785785785785785,0.782,0.0021897488440458094
0.5795795795795796,0.7838875000000001,0.0021327432452126044
0.5805805805805806,0.7853125000000001,0.0019114376134208462
0.5815815815815816,0.7862874999999999,0.001920571204095289
0.5825825825825826,0.7877000000000001,0.0018741664813991307
0.5835835835835835,0.788625,0.0019077146012965382
0.5845845845845846,0.7897249999999999,0.0018396670894485245
0.5855855855855856,0.7906874999999999,0.001812758602241333
0.5865865865865866,0.7911250000000001,0.0017519631845447083
0.5875875875875876,0.7925375,0.001629369126379901
0.5885885885885885,0.7937500000000002,0.0014645818515876836
0.5895895895895896,0.7945875000000001,0.0012673175411079924
0.5905905905905906,0.7955125000000001,0.001285921362292421
0.5915915915915916,0.7962999999999999,0.0014212670403552098
0.5925925925925926,0.7976374999999999,0.0016903679333210254
0.5935935935935935,0.7994375,0.0017116786351415517
0.5945945945945946,0.8009999999999999,0.0016201851746019758
0.5955955955955956,0.8025125000000001,0.001720782888687583
0.5965965965965966,0.8030625000000001,0.0016491948793275004
0.5975975975975976,0.8046375000000001,0.0019019315839430184
0.5985985985985985,0.8062625,0.001799262001488398
0.5995995995995996,0.807125,0.0018639675426358672
0.6006006006006006,0.8085125,0.0019965204106144416
0.6016016016016016,0.8096375000000001,0.0022281929337469916
0.6026026026026026,0.8114750000000001,0.0025341418665891474
0.6036036036036035,0.8127000000000001,0.0024819347291981614
0.6046046046046046,0.8139875000000001,0.0025755763918004974
0.6056056056056056,0.8159124999999999,0.002599248689525472
0.6066066066066066,0.8171624999999999,0.002523359615671132
0.6076076076076076,0.81825,0.0023366642891095918
0.6086086086086087,0.8202,0.0022929238975596313
0.6096096096096096,0.8206000000000001,0.00236061432682258
0.6106106106106106,0.8217125,0.0023550145965577553
0.6116116116116116,0.82335,0.002153485546735805
0.6126126126126126,0.8245750000000001,0.0021987212192544924
0.6136136136136137,0.8261125,0.0021905692753254775
0.6146146146146146,0.8281249999999999,0.0021689571226743984
0.6156156156156156,0.8293625,0.0022197620931081914
0.6166166166166166,0.8305125000000001,0.0021974061413402926
0.6176176176176176,0.8321875,0.0021917102340409922
0.6186186186186187,0.8333125000000001,0.0021635835435683953
0.6196196196196196,0.8346750000000001,0.0022493054483551027
0.6206206206206206,0.8358,0.002133072900770145
0.6216216216216216,0.8368624999999998,0.0020352748585879036
0.6226226226226226,0.8382875000000001,0.0023320792760967448
0.6236236236236237,0.83965,0.002471841418861659
0.6246246246246246,0.8411249999999999,0.0024268034531045053
0.6256256256256256,0.8425874999999999,0.0025987677368322086
0.6266266266266266,0.844225,0.0027035855821482746
0.6276276276276276,0.845175,0.0026602396508585563
0.6286286286286287,0.8465625,0.0025366993810855805
0.6296296296296297,0.8475750000000001,0.002398827838757919
0.6306306306306306,0.8485,0.0024052026941611374
0.6316316316316316,0.849325,0.00250087484692857
0.6326326326326326,0.8499749999999999,0.002525742465098123
0.6336336336336337,0.8510500000000002,0.0023796008068581545
0.6346346346346347,0.8522125,0.002209885460832762
0.6356356356356356,0.8532375000000001,0.0023021389510626956
0.6366366366366366,0.8545,0.002342541355024483
0.6376376376376376,0.8561000000000001,0.002384848003542353
0.6386386386386387,0.857825,0.002188464073271489
0.6396396396396397,0.858475,0.0021953074955458896
0.6406406406406406,0.859775,0.00212999413144733
0.6416416416416416,0.8611749999999999,0.002281857795744499
0.6426426426426426,0.8621374999999999,0.002082028758206764
0.6436436436436437,0.8632375,0.002016145766059582
0.6446446446446447,0.8643125,0.0018079252611764504
0.6456456456456456,0.8664124999999999,0.0014743112798862985
0.6466466466466466,0.8675624999999999,0.0013056966531319488
0.6476476476476476,0.8686,0.0012718097341976944
0.6486486486486487,0.8697499999999999,0.0012737739202857016
0.6496496496496497,0.8707999999999999,0.0013285330255586652
0.6506506506506506,0.8718125,0.0014726145965594814
0.6516516516516516,0.873275,0.001461805390604374
0.6526526526526526,0.8744625,0.001633200462282572
0.6536536536536537,0.8766750000000001,0.0017462459735100278
0.6546546546546547,0.877875,0.001659630983080261
0.6556556556556556,0.8786625,0.0017036266463048878
0.6566566566566566,0.880075,0.0018019087102292507
0.6576576576576576,0.8811874999999999,0.0019927603343101764
0.6586586586586587,0.8821625,0.001935805710808798
0.6596596596596597,0.8835250000000001,0.0021040140208658507
0.6606606606606606,0.884375,0.0020197462711934993
0.6616616616616616,0.8852125000000001,0.0018996298981643791
0.6626626626626626,0.8862,0.001978004044485243
0.6636636636636637,0.8878125,0.0018764577666443673
0.6646646646646647,0.8892375,0.0018986426072328763
0.6656656656656657,0.8908999999999999,0.0020242282479997317
0.6666666666666666,0.89185,0.002169677395374706
0.6676676676676676,0.8932874999999999,0.001987106879360051
0.6686686686686687,0.8947999999999999,0.0020988091861815564
0.6696696696696697,0.8962,0.002043893343596967
0.6706706706706707,0.8971125000000001,0.0019335443491164035
0.6716716716716716,0.898125,0.002041292482717733
0.6726726726726726,0.899675,0.0020926956300427405
0.6736736736736737,0.9007249999999999,0.0021170439296339396
0.6746746746746747,0.90175,0.0021714050750608472
0.6756756756756757,0.90255,0.002266605391328618
0.6766766766766766,0.903575,0.002227526655283843
0.6776776776776777,0.9048750000000001,0.0022157109468520426
0.6786786786786787,0.9055124999999999,0.0022991506583954044
0.6796796796796797,0.906775,0.0022659159295966794
0.6806806806806807,0.9079624999999999,0.002254405409415071
0.6816816816816816,0.9083125000000001,0.0023143236052894523
0.6826826826826827,0.9097999999999999,0.002406241883103185
0.6836836836836837,0.910925,0.002365771544338142
0.6846846846846847,0.9118,0.0023968729628413895
0.6856856856856857,0.9128625000000001,0.002374835520620312
0.6866866866866866,0.9139249999999999,0.00247828065400188
0.6876876876876877,0.9149625000000001,0.002515918072990462
0.6886886886886887,0.9158249999999999,0.0023535876869154337
0.6896896896896897,0.9167,0.0022885584982691672
0.6906906906906907,0.9175625,0.0023947533797867415
0.6916916916916916,0.918525,0.0022336908917753202
0.6926926926926927,0.919675,0.002246525094451441
0.6936936936936937,0.9201750000000001,0.0023625992042663494
0.6946946946946947,0.921325,0.002284047941703493
0.6956956956956957,0.9223125000000002,0.002406988523030368
0.6966966966966966,0.9234249999999999,0.0024493621618699047
0.6976976976976977,0.924325,0.002475252512371211
0.6986986986986987,0.9252124999999999,0.0025077068708284
0.6996996996996997,0.9271375000000001,0.0021988278127220338
0.7007007007007007,0.9278625,0.0020322017001272305
0.7017017017017017,0.9285875,0.001956679266001472
0.7027027027027027,0.9293625000000001,0.001970366399936815
0.7037037037037037,0.9299375000000001,0.0020609084768616133
0.7047047047047047,0.9306625000000001,0.0020340461523770635
0.7057057057057057,0.931675,0.0019389107766991202
0.7067067067067067,0.9325750000000002,0.001889278962990919
0.7077077077077077,0.9331,0.001838477631085019
0.7087087087087087,0.9336375,0.0018787878406036054
0.7097097097097097,0.9341750000000001,0.0018314952907392398
0.7107107107107107,0.9349624999999999,0.0019306329920520894
0.7117117117117117,0.935875,0.0018872930350107321
0.7127127127127127,0.936575,0.001787980704593877
0.7137137137137137,0.9372999999999999,0.0015499999999999887
0.7147147147147147,0.9381749999999999,0.0016776099069807648
0.7157157157157157,0.9386125,0.0015446985951958426
0.7167167167167167,0.939225,0.0016467771555374272
0.7177177177177178,0.9401124999999999,0.001556789565098636
0.7187187187187187,0.9404499999999998,0.0015008331019803751
0.7197197197197197,0.941075,0.0014350522638565926
0.7207207207207207,0.9419,0.0013647344063956021
0.7217217217217217,0.9421749999999999,0.0013745453793891297
0.7227227227227228,0.94255,0.00145000000000001
0.7237237237237237,0.943675,0.001604485898972002
0.7247247247247247,0.9449125,0.0015917266568101472
0.7257257257257257,0.9459124999999999,0.0015979967928628869
0.7267267267267267,0.9467000000000001,0.0016837458240482744
0.7277277277277278,0.9477125,0.0017996093326052632
0.7287287287287287,0.948375,0.0018088324963909754
0.7297297297297297,0.9488624999999999,0.0019163360222048727
0.7307307307307307,0.9491124999999999,0.0018777895915144454
0.7317317317317317,0.9497375,0.0018654339307517707
0.7327327327327328,0.9499374999999999,0.0018774567238687466
0.7337337337337337,0.9503625,0.0017641835930537328
0.7347347347347347,0.95085,0.0017370952766040165
0.7357357357357357,0.9514374999999999,0.0017860133678111077
0.7367367367367368,0.9517125,0.001773018259917243
0.7377377377377378,0.9521625000000001,0.001699954043496464
0.7387387387387387,0.9527625,0.0016393119745795838
0.7397397397397397,0.9531250000000001,0.0016520820197556672
0.7407407407407407,0.9535125,0.0016533583247439261
0.7417417417417418,0.9541125,0.0017229607511490123
0.7427427427427428,0.9545,0.0017277152543171037
0.7437437437437437,0.9553875000000001,0.0016966419038795281
0.7447447447447447,0.9561125000000001,0.001810688750172145
0.7457457457457457,0.9562999999999999,0.0018411952639521975
0.7467467467467468,0.9571125000000001,0.0017926499239951932
0.7477477477477478,0.9579125000000001,0.0017842628029525183
0.7487487487487487,0.9584875,0.0018016919131749486
0.7497497497497497,0.95885,0.0017233687939614073
0.7507507507507507,0.9593125,0.0017265844172817024
0.7517517517517518,0.9598375000000001,0.0017392077937957815
0.7527527527527528,0.9604374999999999,0.0017881117834184796
0.7537537537537538,0.960925,0.0017137313091613957
0.7547547547547547,0.9616750000000001,0.001778166190208318
0.7557557557557557,0.962075,0.0016953981833185844
0.7567567567567568,0.9624250000000001,0.0017100804074662674
0.7577577577577578,0.9628625000000001,0.001567591703856576
0.7587587587587588,0.963125,0.0015072740294982915
0.7597597597597597,0.9638249999999999,0.001433309108322416
0.7607607607607607,0.9646874999999999,0.0013994976777401194
0.7617617617617618,0.9651125,0.0012907725399929973
0.7627627627627628,0.965625,0.0012537443918119865
0.7637637637637638,0.9661000000000001,0.0010747092630102213
0.7647647647647647,0.9664,0.0010594810050208701
0.7657657657657657,0.966875,0.0010674151020104556
0.7667667667667668,0.9676250000000001,0.001104253141267896
0.7677677677677678,0.9679875000000001,0.0012927079136448717
0.7687687687687688,0.96845,0.0013152946437965782
0.7697697697697697,0.9688249999999999,0.0012346558224865937
0.7707707707707707,0.9694249999999999,0.001111024302164447
0.7717717717717718,0.9696625000000001,0.0011521040534604539
0.7727727727727728,0.9699000000000001,0.0011022703842524133
0.7737737737737738,0.9702250000000001,0.001115515575866153
0.7747747747747747,0.971125,0.0009575359001102956
0.7757757757757757,0.971425,0.0008870597499605028
0.7767767767767768,0.9721500000000001,0.0008108637370113305
0.7777777777777778,0.9725874999999999,0.0009061422349719647
0.7787787787787788,0.9729,0.000796868872525452
0.7797797797797797,0.9733,0.000957862203033388
0.7807807807807807,0.9736999999999999,0.0009733961166965846
0.7817817817817818,0.9742999999999999,0.0011180339887498785
0.7827827827827828,0.9745875,0.0011612896925401275
0.7837837837837838,0.9749125000000001,0.0012180286326683822
0.7847847847847848,0.9751624999999999,0.00116612338540998
0.7857857857857857,0.9757249999999998,0.0012507497751349137
0.7867867867867868,0.9760874999999999,0.00117413532013989
0.7877877877877878,0.9765750000000001,0.0012173228823939772
0.7887887887887888,0.9768124999999999,0.0012221267323808916
0.7897897897897898,0.9771125,0.0012343393982207614
0.7907907907907907,0.9776125000000001,0.0012077225467796956
0.7917917917917918,0.9781624999999998,0.0011379120132945291
0.7927927927927928,0.978375,0.0010974402033823974
0.7937937937937938,0.9787375,0.0010987919502799357
0.7947947947947948,0.9789625000000001,0.0011757311554943112
0.7957957957957957,0.97945,0.0011324751652906071
0.7967967967967968,0.9797,0.0010793516572461409
0.7977977977977978,0.9800249999999999,0.0010662434056068015
0.7987987987987988,0.9803125,0.0010300940491042355
0.7997997997997998,0.9805999999999999,0.0009810708435174429
0.8008008008008007,0.9812000000000002,0.0009721111047611662
0.8018018018018018,0.9814625,0.0010197272919756474
0.8028028028028028,0.9818375,0.0010258380720172375
0.8038038038038038,0.9819875,0.0010740548170368287
0.8048048048048048,0.9825625,0.0010862061268470257
0.8058058058058059,0.9831125,0.0010867813717579079
0.8068068068068068,0.9834250000000001,0.001155151505214797
0.8078078078078078,0.9836874999999999,0.0012180286326683774
0.8088088088088088,0.9840499999999999,0.0011135528725660033
0.8098098098098098,0.9841875,0.0011483003744665367
0.8108108108108109,0.9844999999999999,0.0012874393189583652
0.8118118118118118,0.9848875,0.0013642190989720054
0.8128128128128128,0.985125,0.001316956719106612
0.8138138138138138,0.9853749999999999,0.0013626720074911478
0.8148148148148148,0.9856749999999999,0.0013718144918319062
0.8158158158158159,0.9857750000000001,0.0013736356867816277
0.8168168168168168,0.9860125000000001,0.0012613856468185994
0.8178178178178178,0.9861750000000001,0.0012823318603231968
0.8188188188188188,0.9863375,0.001346233170739735
0.8198198198198198,0.9866249999999999,0.001281356702873948
0.8208208208208209,0.9868375,0.001229773861325732
0.8218218218218218,0.9870375,0.0011714707636129788
0.8228228228228228,0.9871,0.0011213830746002855
0.8238238238238238,0.9873750000000001,0.0011892749892266185
0.8248248248248248,0.9878375000000001,0.0011488445282108453
0.8258258258258259,0.9880875,0.0011263186716023216
0.8268268268268268,0.9884999999999999,0.0011169153951844301
0.8278278278278278,0.9886999999999999,0.0011694015563526435
0.8288288288288288,0.9888000000000001,0.0011916375287813034
0.8298298298298298,0.9889375000000001,0.0011010648255211706
0.8308308308308309,0.98925,0.0010074720839805059
0.8318318318318318,0.9893875,0.0009413255281782353
0.8328328328328328,0.9896,0.0009205976319761011
0.8338338338338338,0.989775,0.0008627716963368741
0.8348348348348348,0.989975,0.0008569568250501345
0.8358358358358359,0.9901375,0.0008601417034419298
0.8368368368368369,0.9903500000000001,0.0007399324293474324
0.8378378378378378,0.9905499999999998,0.0007280109889280479
0.8388388388388388,0.9906625,0.0006927075501248862
0.8398398398398398,0.990775,0.000701338006955264
0.8408408408408409,0.9910125,0.0007043392293490316
0.8418418418418419,0.99125,0.0006763874629234356
0.8428428428428428,0.9915375,0.000741514497498188
0.8438438438438438,0.9916499999999999,0.0007842193570678931
0.8448448448448448,0.9918,0.0007889866919029761
0.8458458458458459,0.99195,0.0007599342076785391
0.8468468468468469,0.9921249999999999,0.0007806247497998112
0.8478478478478478,0.9922125,0.000780124188831513
0.8488488488488488,0.9924250000000001,0.0007154544010627061
0.8498498498498498,0.9926124999999999,0.0006565772993334455
0.8508508508508509,0.9926625000000001,0.0006122448448128991
0.8518518518518519,0.9927625000000001,0.0006460214779711157
0.8528528528528528,0.99285,0.0006689544080129815
0.8538538538538538,0.9930625,0.0005914759082160669
0.8548548548548548,0.993325,0.0005471517157059937
0.8558558558558559,0.9933749999999999,0.0005238081709939399
0.8568568568568569,0.9935499999999999,0.0005894913061275643
0.8578578578578578,0.9936375,0.0005956876278721708
0.8588588588588588,0.99365,0.0006082762530297983
0.8598598598598598,0.9937125,0.0005861687043846464
0.8608608608608609,0.9938375,0.0006040229714174726
0.8618618618618619,0.9940000000000001,0.0005809475019311107
0.8628628628628628,0.9942125,0.0006193494570918934
0.8638638638638638,0.9942500000000001,0.0006103277807866873
0.8648648648648649,0.9942875,0.0006352902879786564
0.8658658658658659,0.9943500000000001,0.0005700877125495793
0.8668668668668669,0.9945125,0.0005797359312652416
0.8678678678678678,0.9946625,0.0005764926278799907
0.8688688688688688,0.9947625,0.0005655473012931816
0.8698698698698699,0.994875,0.0005760859310901568
0.8708708708708709,0.995025,0.0005356071321407273
0.8718718718718719,0.9951875,0.0004594493987372412
0.8728728728728729,0.9954125000000001,0.00039508701573198073
0.8738738738738738,0.995575,0.00036657195746538643
0.8748748748748749,0.9957375,0.00034977671449083867
0.8758758758758759,0.9958249999999998,0.00040543186850566955
0.8768768768768769,0.9959500000000001,0.00038078865529320085
0.8778778778778779,0.9961375,0.00040907670429882014
0.8788788788788788,0.9962500000000001,0.0004153311931459031
0.8798798798798799,0.9962875,0.000419635258289861
0.8808808808808809,0.9963624999999998,0.00044423389109791674
0.8818818818818819,0.9963875000000001,0.0004371427112511403
0.8828828828828829,0.9964375,0.0004060095442227977
0.8838838838838838,0.9965249999999999,0.00031917863337010526
0.8848848848848849,0.9965499999999999,0.00033166247903555367
0.8858858858858859,0.9967,0.000316227766016847
0.8868868868868869,0.9967874999999999,0.0003407253292609693
0.8878878878878879,0.996875,0.0003561951712193788
0.8888888888888888,0.9969125,0.0003620687089490083
0.8898898898898899,0.9969874999999999,0.0003620687089489896
0.8908908908908909,0.9970374999999999,0.0004029190365321459
0.8918918918918919,0.9971375,0.00040291903653214586
0.8928928928928929,0.997175,0.00040850336595921416
0.8938938938938938,0.9972375,0.00044982635538616897
0.8948948948948949,0.9973000000000001,0.00043874821936961154
0.8958958958958959,0.9973375,0.00047417691845976834
0.8968968968968969,0.9974375,0.0004688749833377794
0.8978978978978979,0.9974875,0.00044843477786630717
0.8988988988988988,0.997525,0.0004408798022137149
0.8998998998998999,0.9975999999999999,0.00046904157598234457
0.9009009009009009,0.9977125000000001,0.0004371427112511403
0.9019019019019019,0.9977125000000001,0.0004371427112511403
0.9029029029029029,0.9977875,0.00039191038516476345
0.9039039039039038,0.9978625000000001,0.0004121210380458559
0.9049049049049049,0.9979,0.00044158804331638143
0.9059059059059059,0.9980000000000001,0.00041231056256175764
0.9069069069069069,0.9980625000000001,0.0003705991770093192
0.9079079079079079,0.9982125,0.000337036719067818
0.9089089089089089,0.9983124999999999,0.00034437443284891024
0.9099099099099099,0.9983875000000001,0.00034437443284891024
0.9109109109109109,0.9984375,0.0003637908052713888
0.9119119119119119,0.99845,0.000370809924354791
0.9129129129129129,0.9985375000000001,0.0004151430476353965
0.9139139139139139,0.9985875000000001,0.00038222212128552013
0.914914914914915,0.9986,0.00038078865529320085
0.9159159159159159,0.9986,0.00038078865529320085
0.9169169169169169,0.9986250000000001,0.00036314597615835754
0.9179179179179179,0.99865,0.000339116499156267
0.9189189189189189,0.9986875,0.00034437443284890314
0.91991991991992,0.9987750000000001,0.0003152380053229694
0.9209209209209209,0.9988125000000001,0.0003099899191909244
0.9219219219219219,0.9988125000000001,0.0003099899191909244
0.9229229229229229,0.99885,0.00033911649915625266
0.9239239239239239,0.9988874999999999,0.0003585997071945134
0.924924924924925,0.9989125,0.0003218598297395843
0.9259259259259259,0.9989125,0.0003218598297395843
0.9269269269269269,0.9989125,0.0003218598297395843
0.9279279279279279,0.9989125,0.0003218598297395843
0.9289289289289289,0.9989624999999999,0.00030388114452857264
0.92992992992993,0.999,0.00025980762113530294
0.9309309309309309,0.9990249999999999,0.00024366985862019725
0.9319319319319319,0.9991125,0.00023684119151867912
0.9329329329329329,0.9991375,0.0002341874249399356
0.933933933933934,0.99915,0.00025495097567963565
0.934934934934935,0.9991625,0.00026427968139831854
0.9359359359359359,0.9991749999999999,0.0002680951323690827
0.9369369369369369,0.9991874999999999,0.00027585095613391424
0.9379379379379379,0.9992374999999999,0.0002642796813983199
0.938938938938939,0.9992999999999999,0.00021794494717703513
0.93993993993994,0.9993625,0.0002287875652215571
0.9409409409409409,0.9994375,0.00015761900266151222
0.9419419419419419,0.99945,0.00017320508075691673
0.9429429429429429,0.9994875,0.00018328597873271878
0.943943943943944,0.9995499999999999,0.00019364916731038893
0.944944944944945,0.9995750000000001,0.00017853571071357297
0.9459459459459459,0.9995750000000001,0.00017853571071357297
0.9469469469469469,0.9996125,0.00015360257159305864
0.9479479479479479,0.9996375000000001,0.00017275343701356573
0.948948948948949,0.99965,0.00017320508075688868
0.94994994994995,0.99965,0.00017320508075688868
0.950950950950951,0.9996750000000001,0.00017139136501002948
0.9519519519519519,0.9996750000000001,0.00017139136501002948
0.9529529529529529,0.9996875000000001,0.00018328597873269132
0.953953953953954,0.9997125,0.00020271593425283475
0.954954954954955,0.9997375000000001,0.00017984368212420717
0.955955955955956,0.9997625000000001,0.00017275343701354662
0.9569569569569569,0.9997750000000001,0.00015612494995994277
0.9579579579579579,0.9997750000000001,0.00015612494995994277
0.958958958958959,0.9998125000000001,0.00012686114456363876
0.95995995995996,0.9998125000000001,0.00012686114456363876
0.960960960960961,0.99985,9.999999999998899e-05
0.9619619619619619,0.9998750000000001,9.682458365517476e-05
0.9629629629629629,0.9998875,7.806247497997138e-05
0.963963963963964,0.9998875,7.806247497997138e-05
0.964964964964965,0.9998875,7.806247497997138e-05
0.965965965965966,0.9998875,7.806247497997138e-05
0.9669669669669669,0.9999000000000001,7.071067811864696e-05
0.9679679679679679,0.9999125000000001,5.994789404140239e-05
0.968968968968969,0.9999125000000001,5.994789404140239e-05
0.96996996996997,0.9999125000000001,5.994789404140239e-05
0.970970970970971,0.9999250000000001,6.614378277660747e-05
0.9719719719719719,0.9999250000000001,6.614378277660747e-05
0.9729729729729729,0.9999375,4.841229182758738e-05
0.973973973973974,0.99995,4.999999999999449e-05
0.974974974974975,0.99995,4.999999999999449e-05
0.975975975975976,0.9999625000000001,4.841229182758738e-05
0.9769769769769769,0.9999625000000001,4.841229182758738e-05
0.9779779779779779,0.9999750000000001,4.330127018921716e-05
0.978978978978979,0.9999750000000001,4.330127018921716e-05
0.97997997997998,0.9999750000000001,4.330127018921716e-05
0.980980980980981,0.9999750000000001,4.330127018921716e-05
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/ResNet/RocSft_ResNet.csv <==
Softmax Response FPR,Softmax Response TPR,Softmax Response TPR STD
0.0,0.0,0.0
0.001001001001001001,0.00039798834979557873,4.861643419502965e-05
0.002002002002002002,0.0007959766995911575,9.72328683900593e-05
0.003003003003003003,0.001193965049386736,0.00014584930258508896
0.004004004004004004,0.001591953399182315,0.0001944657367801186
0.005005005005005005,0.0019899417489778934,0.00024308217097514833
0.006006006006006006,0.002387930098773472,0.0002916986051701779
0.007007007007007007,0.0027859184485690513,0.00034031503936520765
0.008008008008008008,0.00318390679836463,0.0003889314735602372
0.009009009009009009,0.003724472498814604,0.0003756035286891232
0.01001001001001001,0.00432375599283494,0.00039019071188260755
0.011011011011011011,0.004915996496496496,0.00039666120649126704
0.012012012012012012,0.005506587087087087,0.0004016514487692789
0.013013013013013013,0.006066704940234352,0.00040215527571628874
0.014014014014014014,0.0065598451392569045,0.0003857548412500012
0.015015015015015015,0.006980630630630631,0.00039708538608092524
0.016016016016016016,0.007356006006006006,0.000437205074084875
0.017017017017017015,0.007791969313063061,0.0004489337695872256
0.018018018018018018,0.008284649493243243,0.0004716331519190692
0.01901901901901902,0.008899386886886887,0.0005687044597193237
0.02002002002002002,0.0094410514681348,0.0006652118072880745
0.02102102102102102,0.009999833166499831,0.0006674151487615415
0.022022022022022022,0.010651814314314317,0.0005725026555971517
0.023023023023023025,0.011354767267267267,0.0006116477347314557
0.024024024024024024,0.01226864591864592,0.0008199256316199521
0.025025025025025023,0.012828668251584916,0.0008408312159135887
0.026026026026026026,0.01345973056389723,0.0008551977715994877
0.02702702702702703,0.01440777027027027,0.0008605434135410602
0.028028028028028028,0.014980176009342677,0.0009379822867774019
0.029029029029029027,0.015478828828828825,0.0010056686325717772
0.03003003003003003,0.01615503003003003,0.0011432754620159626
0.031031031031031032,0.016857326076076075,0.0011043917124009819
0.03203203203203203,0.01728418001334668,0.0011233168357403574
0.03303303303303303,0.01787887575075075,0.0011680876411851984
0.03403403403403403,0.018796911911911914,0.0012441207269413316
0.035035035035035036,0.019240510510510508,0.0012377648752533482
0.036036036036036036,0.0195998712998713,0.0011463409217949431
0.037037037037037035,0.01995833333333333,0.0011218708705168835
0.03803803803803804,0.020526151151151157,0.0011139266073852427
0.03903903903903904,0.02151136448948949,0.0012333957531835502
0.04004004004004004,0.022109654297154297,0.001316349371060846
0.04104104104104104,0.022548248248248245,0.0012708871155483771
0.04204204204204204,0.023438918918918916,0.001369409684420512
0.043043043043043044,0.023857461032461034,0.0013422744435065287
0.044044044044044044,0.024640870036703365,0.001503223556711462
0.04504504504504504,0.025520045045045042,0.0015716190072251727
0.04604604604604605,0.026377834084084086,0.0015344316767729456
0.04704704704704705,0.026675585585585585,0.0014959096333055696
0.04804804804804805,0.027308277027027025,0.0015435981969156793
0.04904904904904905,0.027734077827827826,0.0015187589491358722
0.050050050050050046,0.02822970783283283,0.0014490559646590081
0.05105105105105105,0.029134966216216217,0.001469815650454345
0.05205205205205205,0.029786642892892894,0.0015533120423701346
0.05305305305305305,0.030499737237237236,0.001735030750569825
0.05405405405405406,0.03147516891891892,0.0016241941781151518
0.055055055055055056,0.032065027527527525,0.0015108209103991816
0.056056056056056056,0.03311552802802803,0.0014124473640453267
0.057057057057057055,0.03385294044044044,0.0013613676198458236
0.058058058058058054,0.03452570382882883,0.001328878035107401
0.05905905905905906,0.03534941191191191,0.001268440538101708
0.06006006006006006,0.036046684184184184,0.0012600750464953371
0.06106106106106106,0.036537306056056054,0.001254044480102092
0.062062062062062065,0.03727757757757758,0.0012808021843816464
0.06306306306306306,0.038016441441441444,0.0014337628920991408
0.06406406406406406,0.03880468802135469,0.0013452937881716265
0.06506506506506507,0.039656331331331326,0.00112597773213135
0.06606606606606606,0.040837274774774765,0.0013780967378256672
0.06706706706706707,0.04154176676676677,0.001363360663570224
0.06806806806806806,0.042068593593593585,0.0013181611412930666
0.06906906906906907,0.04238453453453453,0.001428228993816994
0.07007007007007007,0.04287460377043711,0.0013348155128315173
0.07107107107107107,0.043442767767767766,0.0013241673497445192
0.07207207207207207,0.04412063626126127,0.0013467761463857647
0.07307307307307308,0.04508557307307307,0.0014377854674698968
0.07407407407407407,0.04570910493827161,0.0014709682183611055
0.07507507507507508,0.046603190690690695,0.001376529456804796
0.07607607607607608,0.047414533283283294,0.0013615349190730726
0.07707707707707707,0.04836353853853854,0.001355431771707903
0.07807807807807808,0.04911831831831831,0.0013967756274092479
0.07907907907907907,0.049808577327327325,0.0014668812104057139
0.08008008008008008,0.050240015015015016,0.0013504586216779241
0.08108108108108109,0.05116520270270271,0.001272273748902942
0.08208208208208208,0.05193367117117117,0.001265981122901378
0.08308308308308308,0.052581156156156154,0.001427768146088886
0.08408408408408408,0.05390510510510511,0.001311298957296107
0.08508508508508508,0.054417542542542545,0.0012033491730542491
0.08608608608608609,0.0551985860860861,0.0012485297494805178
0.08708708708708708,0.056150400400400396,0.0013318536582522253
0.08808808808808809,0.05671101101101101,0.0012870470174889083
0.0890890890890891,0.057072272272272274,0.0013360887662312347
0.09009009009009009,0.05741064189189189,0.001258224121117107
0.09109109109109109,0.058546102352352344,0.0013504393159836545
0.0920920920920921,0.05987005755755757,0.0012924884596792888
0.09309309309309309,0.06075904654654655,0.001429115585400726
0.0940940940940941,0.06128676176176176,0.0013941346199132054
0.09509509509509509,0.06203566066066066,0.0013058167977308152
0.0960960960960961,0.06304804804804805,0.0014537231247855095
0.0970970970970971,0.0637864114114114,0.001368706364690166
0.0980980980980981,0.06480589339339338,0.001472669322933097
0.0990990990990991,0.06568693693693695,0.0014385065137771757
0.10010010010010009,0.0664625,0.0014806565266799719
0.1011011011011011,0.06717513763763763,0.0016077040600872546
0.1021021021021021,0.06781302552552552,0.001692609343276011
0.1031031031031031,0.06887693943943944,0.0015521303660070735
0.1041041041041041,0.06942756506506507,0.0016414925062705533
0.10510510510510511,0.07012531906906908,0.0015178819502971578
0.1061061061061061,0.07090152652652652,0.00156439548680794
0.10710710710710711,0.07171250000000001,0.0015767351553130288
0.10810810810810811,0.07275506756756757,0.0016019618732975222
0.1091091091091091,0.07365113863863863,0.0015305094580575543
0.11011011011011011,0.07470189564564564,0.0015281553395756083
0.1111111111111111,0.0759763888888889,0.0016404835697417372
0.11211211211211211,0.07652954204204204,0.001751130222527494
0.11311311311311312,0.07804077827827828,0.0016363568068666775
0.11411411411411411,0.07864632132132132,0.0017558523232663553
0.11511511511511512,0.07931816816816817,0.0016753391741481873
0.11611611611611611,0.08044152902902903,0.0016692879332156866
0.11711711711711711,0.08104999999999998,0.0016255768207008856
0.11811811811811812,0.08218179429429429,0.0016277565702236053
0.11911911911911911,0.0829875,0.0016073561366417818
0.12012012012012012,0.08412877252252252,0.0016581319414305643
0.12112112112112113,0.08493292042042043,0.0016866933286549793
0.12212212212212212,0.08543606106106105,0.0015911134440122227
0.12312312312312312,0.08684999999999998,0.0016363068171953573
0.12412412412412413,0.088,0.001579556899893132
0.12512512512512514,0.08887814064064065,0.001549858581581861
0.12612612612612611,0.08983806306306305,0.0014686314886299212
0.12712712712712712,0.09097606356356355,0.0015733079885545023
0.12812812812812813,0.09233203203203205,0.0016050315265677348
0.12912912912912913,0.09383956456456458,0.0018138481426235493
0.13013013013013014,0.094725,0.0017956544767855514
0.13113113113113112,0.09544528278278276,0.0017876431362665894
0.13213213213213212,0.09637477477477477,0.001641897617772411
0.13313313313313313,0.09709164164164165,0.0015944625605209277
0.13413413413413414,0.0980625,0.0015222824146655554
0.13513513513513514,0.09920067567567568,0.0014910395565155986
0.13613613613613612,0.10018750000000001,0.001471765521406178
0.13713713713713713,0.10097107107107106,0.0014322809609407616
0.13813813813813813,0.10180476726726727,0.001396056195743637
0.13913913913913914,0.10293478478478478,0.0014764971580302744
0.14014014014014015,0.10389507007007008,0.0015115290469503067
0.14114114114114115,0.10423014264264265,0.001487969947796415
0.14214214214214213,0.10511580330330329,0.0014574704266168284
0.14314314314314314,0.1058375,0.0014932661350208155
0.14414414414414414,0.10750551801801803,0.0017364758203888323
0.14514514514514515,0.10818628628628629,0.0018349640941611048
0.14614614614614616,0.1094548048048048,0.0016761347995625964
0.14714714714714713,0.1107558933933934,0.0014610094729861848
0.14814814814814814,0.1119125,0.001403065839510037
0.14914914914914915,0.11319957457457457,0.0015061426566942205
0.15015015015015015,0.114575,0.0015465687828221562
0.15115115115115116,0.1152877877877878,0.0015253826454821322
0.15215215215215216,0.11603803803803804,0.00165437247457184
0.15315315315315314,0.11745664414414414,0.0016492027841871594
0.15415415415415415,0.11866926926926927,0.001662406427190174
0.15515515515515516,0.12025128878878877,0.0015930296124972035
0.15615615615615616,0.12097500000000001,0.0015570404619020025
0.15715715715715717,0.12173214464464464,0.0015348612358520792
0.15815815815815815,0.1224625,0.001606967252311008
0.15915915915915915,0.1235073948948949,0.001590906468619115
0.16016016016016016,0.12414004004004003,0.001500002072474783
0.16116116116116116,0.12611529029029028,0.0015544788779956738
0.16216216216216217,0.1268327702702703,0.0014149838855821886
0.16316316316316315,0.128175,0.0013055171389146922
0.16416416416416416,0.1291875,0.0013185574503979725
0.16516516516516516,0.1303787912912913,0.0014506522137965104
0.16616616616616617,0.13080404154154157,0.00132188606278566
0.16716716716716717,0.1315625,0.00139367993097411
0.16816816816816815,0.13242500000000001,0.0013198011213815552
0.16916916916916916,0.1330875,0.0015210502128463687
0.17017017017017017,0.1347875,0.0014589700990767383
0.17117117117117117,0.136575,0.001358997792492688
0.17217217217217218,0.13751804304304305,0.001270166918776472
0.17317317317317318,0.13899664664664668,0.0011993715555508161
0.17417417417417416,0.139775,0.0012920429559422567
0.17517517517517517,0.14095,0.0013067134345371924
0.17617617617617617,0.14157202202202204,0.0013670470764024511
0.17717717717717718,0.1428317942942943,0.0014366481586489154
0.1781781781781782,0.1450375,0.001556388046086192
0.17917917917917917,0.1460822947947948,0.0016069189606191122
0.18018018018018017,0.14689999999999998,0.001662077013859463
0.18118118118118118,0.14788749999999998,0.00162591320494053
0.18218218218218218,0.14879554554554553,0.0015918779260947879
0.1831831831831832,0.149975,0.0016917077170717208
0.1841841841841842,0.15097500000000003,0.001760504189145826
0.18518518518518517,0.15169629629629633,0.001993982717625531
0.18618618618618618,0.15279654654654656,0.0019686235602484337
0.1871871871871872,0.15372339839839838,0.0020681297647056926
0.1881881881881882,0.1546735235235235,0.0020467770802008825
0.1891891891891892,0.15577364864864865,0.0018161054854838883
0.19019019019019018,0.1578375,0.0018309406735336907
0.19119119119119118,0.15934889889889886,0.001833546528275134
0.1921921921921922,0.16097304804804805,0.0016638022063035613
0.1931931931931932,0.1616125,0.0016548697078622226
0.1941941941941942,0.1630625,0.0017320057014917742
0.19519519519519518,0.1643625,0.0016293691263798969
0.1961961961961962,0.165675,0.0017100804074662683
0.1971971971971972,0.16693750000000002,0.0017790007729059582
0.1981981981981982,0.1685247747747748,0.001959331827675109
0.1991991991991992,0.169725,0.0018095234179197521
0.20020020020020018,0.1705625,0.001872790364669787
0.2012012012012012,0.17111882507507506,0.0018810356851281789
0.2022022022022022,0.17195,0.0017514279888136955
0.2032032032032032,0.17359999999999998,0.0019196353820452449
0.2042042042042042,0.17527552552552553,0.0018370693046089036
0.20520520520520522,0.17618815065065066,0.0019484213385258528
0.2062062062062062,0.1771625,0.0019937010182070965
0.2072072072072072,0.1783625,0.002135964360657731
0.2082082082082082,0.17940000000000003,0.002186321110907542
0.2092092092092092,0.17995000000000003,0.002056088519495211
0.21021021021021022,0.18153877627627626,0.0022756940601652118
0.2112112112112112,0.1823014014014014,0.0022142937543524603
0.2122122122122122,0.18375,0.002060339777803645
0.2132132132132132,0.1847875,0.002214405958716697
0.21421421421421422,0.18608750000000002,0.002097282467861685
0.21521521521521522,0.1870019019019019,0.002239485563893232
0.21621621621621623,0.18892499999999998,0.0022134531845060526
0.2172172172172172,0.19035000000000002,0.0019098429254784301
0.2182182182182182,0.19124999999999998,0.002006240264773882
0.21921921921921922,0.1922375,0.0019065266192739088
0.22022022022022023,0.19324002752752753,0.0018796761390427721
0.22122122122122123,0.1948875,0.0018367345344387715
0.2222222222222222,0.1964375,0.0018913867267166685
0.22322322322322322,0.19823749999999998,0.0018627516608501517
0.22422422422422422,0.1991875,0.0017127737007555906
0.22522522522522523,0.20032500000000003,0.0019259737796761456
0.22622622622622623,0.2008625,0.0019886788956490673
0.2272272272272272,0.20201590340340336,0.0018914250304722388
0.22822822822822822,0.20307499999999998,0.0021288200957337872
0.22922922922922923,0.20407865365365369,0.0021841908491513212
0.23023023023023023,0.20533255755755755,0.002201832161756935
0.23123123123123124,0.20667070195195197,0.002156510064053266
0.23223223223223222,0.20815,0.002004993765576342
0.23323323323323322,0.2091,0.0018814887722226775
0.23423423423423423,0.210275,0.0019581560203415877
0.23523523523523523,0.2119169044044044,0.001923897006494174
0.23623623623623624,0.213175,0.0018471261462065906
0.23723723723723725,0.2142625,0.0018814472487954565
0.23823823823823823,0.21545,0.0019045996954740831
0.23923923923923923,0.2162,0.0018343936327844099
0.24024024024024024,0.21739253003003003,0.0020348392524569704
0.24124124124124124,0.21891765515515516,0.002014833567294643
0.24224224224224225,0.2199,0.0021348302040209207
0.24324324324324323,0.221475,0.0021602951187279945
0.24424424424424424,0.2225125,0.0022222947036790583
0.24524524524524524,0.22395565565565564,0.0021400118766056408
0.24624624624624625,0.2252403903903904,0.0022110341330932645
0.24724724724724725,0.2264684059059059,0.002143237337872403
0.24824824824824826,0.228375,0.002054111730164646
0.24924924924924924,0.23021250000000001,0.0022474638484300423
0.2502502502502503,0.23172500000000004,0.002456496488904474
0.25125125125125125,0.2333375,0.0027449669852295123
0.25225225225225223,0.2344,0.0027973201461398735
0.25325325325325326,0.23522499999999996,0.002809693043732714
0.25425425425425424,0.2369,0.0027636027210871023
0.2552552552552553,0.2377,0.002632489316217638
0.25625625625625625,0.238975,0.0025557533136044246
0.25725725725725723,0.2409625,0.002726232519430434
0.25825825825825827,0.2420375,0.0028978170663449443
0.25925925925925924,0.2429148148148148,0.002850375399433467
0.2602602602602603,0.24363749999999998,0.002768996885155347
0.26126126126126126,0.24457500000000001,0.0029247863169811227
0.26226226226226224,0.24576014139139138,0.002980564099655114
0.26326326326326327,0.24728749999999997,0.0030730430764960015
0.26426426426426425,0.24823303303303307,0.0030389049135674403
0.2652652652652653,0.2496875,0.0031825451685718376
0.26626626626626626,0.2510957832832833,0.0032236006175355492
0.26726726726726724,0.2526125,0.003393905383183214
0.2682682682682683,0.2546125,0.0035673650990612096
0.26926926926926925,0.2554673173173173,0.0036249267389329974
0.2702702702702703,0.2567087837837838,0.0037997687806898967
0.27127127127127126,0.2581625,0.0038167189770796583
0.27227227227227224,0.2591,0.0037205510344571276
0.2732732732732733,0.26059999999999994,0.0035492957047842575
0.27427427427427425,0.2616967842842843,0.0036476602416680524
0.2752752752752753,0.2633375,0.003537632506352231
0.27627627627627627,0.2653,0.003523492585489573
0.2772772772772773,0.26653750000000004,0.00382097418860687
0.2782782782782783,0.2675847847847848,0.0037643471157834236
0.27927927927927926,0.269175,0.0038362579423182677
0.2802802802802803,0.2712375,0.0036735328704123444
0.28128128128128127,0.27209999999999995,0.0035812009158940014
0.2822822822822823,0.2728125,0.00357646386113435
0.2832832832832833,0.273925,0.0035255318747672688
0.28428428428428426,0.2746624999999999,0.003527370656735699
0.2852852852852853,0.27738749999999995,0.0034115383260341745
0.2862862862862863,0.27851249999999994,0.0034042023661938828
0.2872872872872873,0.2798375,0.003253051452098471
0.2882882882882883,0.2808875,0.003211089184373424
0.28928928928928926,0.28269866116116116,0.0029269548338636993
0.2902902902902903,0.2845625,0.0031128513857876386
0.2912912912912913,0.2866375,0.0029723465057089065
0.2922922922922923,0.2879865365365365,0.002930923130257861
0.2932932932932933,0.289375,0.0029545515734202463
0.29429429429429427,0.29095,0.003026962173533072
0.2952952952952953,0.2922744119119119,0.0029948330827787306
0.2962962962962963,0.2929875,0.0029653994250353572
0.2972972972972973,0.2939875,0.002863755183321356
0.2982982982982983,0.29555,0.0027941904015295637
0.29929929929929927,0.29737499999999994,0.0026822332113371527
0.3003003003003003,0.2987500375375375,0.0027031672854684347
0.3013013013013013,0.30071266266266267,0.0026354324660407854
0.3023023023023023,0.30260000000000004,0.002663174797117152
0.3033033033033033,0.3045504129129129,0.003010041576553137
0.30430430430430433,0.30577499999999996,0.0030638007441737987
0.3053053053053053,0.30710000000000004,0.002903876719146315
0.3063063063063063,0.3076875,0.0028585125065320213
0.3073073073073073,0.308925,0.002940131799766804
0.3083083083083083,0.310125,0.002938856069970086
0.30930930930930933,0.3124,0.0028661821295932984
0.3103103103103103,0.31428878878878874,0.0029937997253915946
0.3113113113113113,0.3154375,0.0029580134803614366
0.3123123123123123,0.31655000000000005,0.0030540956108150853
0.3133133133133133,0.3178125,0.0029044954381096983
0.31431431431431434,0.31875000000000003,0.0028565713714171384
0.3153153153153153,0.3204125,0.002740181335240431
0.3163163163163163,0.3229395395395396,0.0026992195110163513
0.3173173173173173,0.3242625,0.002629609048889208
0.3183183183183183,0.3254,0.002525866188063017
0.31931931931931934,0.3268,0.0027445400343226937
0.3203203203203203,0.32867499999999994,0.0026710250841203327
0.3213213213213213,0.3300625,0.002629133650083235
0.32232232232232233,0.3310375,0.0026584476203228027
0.3233233233233233,0.33213750000000003,0.0025999699517494403
0.32432432432432434,0.3335625,0.0026527992291163036
0.3253253253253253,0.33535000000000004,0.002759075932264279
0.3263263263263263,0.3379875,0.0026544479181178165
0.32732732732732733,0.3391875,0.002672282498165197
0.3283283283283283,0.34061250000000004,0.0027813834237659426
0.32932932932932935,0.3420375,0.002665491277419608
0.3303303303303303,0.34409999999999996,0.0026377073378219965
0.3313313313313313,0.345875,0.0026442153845706315
0.33233233233233234,0.3479625,0.00251542118739586
0.3333333333333333,0.34902500000000003,0.0026475224267227732
0.33433433433433435,0.3500625,0.0025675559877050406
0.3353353353353353,0.35115,0.002581666128685115
0.3363363363363363,0.352875,0.0026625880267138625
0.33733733733733734,0.3543546671671671,0.0028251584194099906
0.3383383383383383,0.3558125,0.0028343594955474523
0.33933933933933935,0.35697500000000004,0.002905060240339262
0.34034034034034033,0.35785,0.0029916550603303264
0.34134134134134136,0.3590875,0.0030677506010104464
0.34234234234234234,0.3607,0.0031697791721190935
0.3433433433433433,0.3619875,0.0032959966246948764
0.34434434434434436,0.363830543043043,0.0032551443250311953
0.34534534534534533,0.3664625000000001,0.0033719198908040504
0.34634634634634637,0.36847499999999994,0.003266400924565141
0.34734734734734735,0.37073750000000005,0.0031428241678464917
0.3483483483483483,0.372975,0.0033274427117532695
0.34934934934934936,0.3752,0.0029816103031751217
0.35035035035035034,0.3767625,0.0032699149453770224
0.35135135135135137,0.3775375,0.0033350178035506826
0.35235235235235235,0.37922500000000003,0.0032220917119163365
0.3533533533533533,0.38096250000000004,0.003129671508321609
0.35435435435435436,0.3831125,0.00306815803862839
0.35535535535535534,0.3841375,0.003162252954777664
0.3563563563563564,0.38545,0.002957617284234058
0.35735735735735735,0.386475,0.002950317779494268
0.35835835835835833,0.38885,0.003018277654557318
0.35935935935935936,0.39085,0.0028084693339967214
0.36036036036036034,0.39183749999999995,0.00281732918736877
0.3613613613613614,0.3942625,0.0027454223263461627
0.36236236236236236,0.395575,0.0027462474396893043
0.36336336336336333,0.3973875,0.0025516844926440317
0.36436436436436437,0.3991875,0.002701590966449221
0.36536536536536535,0.40101250000000005,0.0027867712051763494
0.3663663663663664,0.4019875,0.002666194619678017
0.36736736736736736,0.40331249999999996,0.002487688435073814
0.3683683683683684,0.4047875,0.0026473748790075005
0.36936936936936937,0.4061375,0.002728524097383046
0.37037037037037035,0.40731249999999997,0.0027451946652286736
0.3713713713713714,0.4079125,0.0027209545659565857
0.37237237237237236,0.40915,0.0026196373794859468
0.3733733733733734,0.41118750000000004,0.0026345955571965922
0.3743743743743744,0.41259999999999997,0.0028129166358070445
0.37537537537537535,0.4135750000000001,0.0026199952290032946
0.3763763763763764,0.41469999999999996,0.002598076211353315
0.37737737737737737,0.41568750000000004,0.0024384613488837603
0.3783783783783784,0.41732499999999995,0.002462087528907126
0.3793793793793794,0.418925,0.0024247422543437415
0.38038038038038036,0.42021250000000004,0.002520137645050363
0.3813813813813814,0.4217125,0.002491203273520651
0.38238238238238237,0.42285,0.0023973944189473757
0.3833833833833834,0.4244125,0.0024245811493946736
0.3843843843843844,0.42562500000000003,0.002404552973007668
0.38538538538538536,0.42742499999999994,0.0025464435984329167
0.3863863863863864,0.42891250000000003,0.002747470427502369
0.38738738738738737,0.43176250000000005,0.0026518566609075984
0.3883883883883884,0.4337625,0.002586956464651075
0.3893893893893894,0.43583750000000004,0.002724856647605515
0.39039039039039036,0.4375875,0.002853260196687287
0.3913913913913914,0.43992499999999995,0.0031019147312587427
0.3923923923923924,0.4417499999999999,0.0027586228448267494
0.3933933933933934,0.4434,0.003004579837514715
0.3943943943943944,0.44538750000000005,0.002797962428268121
0.39539539539539537,0.44622500000000004,0.0026873546472321115
0.3963963963963964,0.44801250000000004,0.0027872197168504636
0.3973973973973974,0.4501,0.002654712790491662
0.3983983983983984,0.45202499999999995,0.0023413404280454428
0.3993993993993994,0.454175,0.0023647145705137547
0.40040040040040037,0.45535000000000003,0.002271563338320112
0.4014014014014014,0.4571125,0.002143267073885097
0.4024024024024024,0.4579875,0.002224543492494579
0.4034034034034034,0.4601,0.0023286262044390064
0.4044044044044044,0.46173749999999997,0.0024738317950095145
0.40540540540540543,0.46292500000000003,0.0026658722775106886
0.4064064064064064,0.464225,0.0026836309358777306
0.4074074074074074,0.46515,0.0026396022427631104
0.4084084084084084,0.467025,0.0025237620727794397
0.4094094094094094,0.468425,0.0026799020504488466
0.41041041041041043,0.47038749999999996,0.0028295041526740956
0.4114114114114114,0.471775,0.0029145111082306803
0.4124124124124124,0.473225,0.0029630010124871687
0.4134134134134134,0.4743375,0.002873559421692906
0.4144144144144144,0.4755499999999999,0.0028861739379323643
0.41541541541541543,0.4766125,0.0030436152434235235
0.4164164164164164,0.4783,0.0030610455730027976
0.4174174174174174,0.47985,0.002942362995960894
0.4184184184184184,0.48222499999999996,0.0028450615107585902
0.4194194194194194,0.48394999999999994,0.002884874347350337
0.42042042042042044,0.4861499999999999,0.003013303834663874
0.4214214214214214,0.488175,0.003095460385790779
0.4224224224224224,0.4901875,0.0032130349749107962
0.42342342342342343,0.49132499999999996,0.003256052057323399
0.4244244244244244,0.4925625,0.0034942586838984787
0.42542542542542544,0.49381250000000004,0.0037190178474968347
0.4264264264264264,0.49606249999999996,0.0035999782985456944
0.4274274274274274,0.49755,0.00370270171631474
0.42842842842842843,0.49898750000000003,0.0035564861520888794
0.4294294294294294,0.5007125,0.0035911131630735308
0.43043043043043044,0.5015249999999999,0.003569576305389778
0.4314314314314314,0.5025,0.0035231378059905464
0.43243243243243246,0.5042625,0.003467685647517649
0.43343343343343343,0.5060625000000001,0.003660921161401883
0.4344344344344344,0.5081625000000001,0.003534450982826054
0.43543543543543545,0.509775,0.003557298834790238
0.4364364364364364,0.5113625,0.00364312280193794
0.43743743743743746,0.5126125,0.0037899332118125563
0.43843843843843844,0.513675,0.0036894274623578117
0.4394394394394394,0.516475,0.0035793679609673877
0.44044044044044045,0.517525,0.003524468044967916
0.44144144144144143,0.5188999999999999,0.0034853263835687
0.44244244244244246,0.5196375000000001,0.0035117436908180043
0.44344344344344344,0.5226125,0.003294099839106277
0.4444444444444444,0.5242,0.0034340209667385446
0.44544544544544545,0.52735,0.0035074919814591155
0.44644644644644643,0.5297624999999999,0.0034583007026572983
0.44744744744744747,0.5308,0.00350249910778006
0.44844844844844844,0.5328375,0.0034831514107199076
0.4494494494494494,0.5336375,0.0034307205875734052
0.45045045045045046,0.535675,0.003534384670632193
0.45145145145145144,0.53795,0.003631803959466966
0.45245245245245247,0.5401125,0.00355824307067406
0.45345345345345345,0.5412750000000001,0.0035636182455476254
0.4544544544544544,0.5425875,0.0035044391491364252
0.45545545545545546,0.5441875,0.003687627116453062
0.45645645645645644,0.5459375,0.003774565372330941
0.4574574574574575,0.5474625,0.003915653681060162
0.45845845845845845,0.54855,0.0037838472485025075
0.45945945945945943,0.5498124999999999,0.003696429865424192
0.46046046046046046,0.5506375,0.0035337435886040264
0.46146146146146144,0.552325,0.0034342939594623886
0.4624624624624625,0.554875,0.00337555550983833
0.46346346346346345,0.5578125,0.002825082963383563
0.46446446446446443,0.5586249999999999,0.00281946360146748
0.46546546546546547,0.5596375,0.0030199079042249072
0.46646646646646645,0.5611875000000001,0.0026298467160654378
0.4674674674674675,0.5619124999999999,0.002528061263102609
0.46846846846846846,0.5651375000000001,0.0027431448649314744
0.4694694694694695,0.5661125,0.0027328728016502947
0.47047047047047047,0.5673625,0.0024904505114536966
0.47147147147147145,0.5686249999999999,0.0024948697360784268
0.4724724724724725,0.56985,0.002676284738214508
0.47347347347347346,0.5718249999999999,0.002887797603711177
0.4744744744744745,0.5733468093093093,0.0029999937341085694
0.4754754754754755,0.5746375,0.003226428946993886
0.47647647647647645,0.5763124999999999,0.0034526936947838266
0.4774774774774775,0.5785,0.0034985711369071855
0.47847847847847846,0.5796625000000002,0.0036006726802085354
0.4794794794794795,0.5806874999999999,0.003594940020361963
0.4804804804804805,0.5819875,0.0036011933785899297
0.48148148148148145,0.5840625,0.0033782160602898025
0.4824824824824825,0.5852999999999999,0.0032687918257362377
0.48348348348348347,0.587625,0.00346365053087058
0.4844844844844845,0.5891624999999999,0.0035797826400495447
0.4854854854854855,0.5917125000000001,0.003315281850763209
0.48648648648648646,0.5925625,0.003120471719147596
0.4874874874874875,0.5934625,0.003097957996810143
0.48848848848848847,0.5948,0.0033432768356808215
0.4894894894894895,0.5961874999999999,0.0033776609880211425
0.4904904904904905,0.5973999999999999,0.0033000000000000117
0.49149149149149146,0.5987,0.0032893768406796974
0.4924924924924925,0.5999125,0.003350536337662984
0.4934934934934935,0.60115,0.00323728281124773
0.4944944944944945,0.6026375,0.003157901795496476
0.4954954954954955,0.6041624999999999,0.003061020050571391
0.4964964964964965,0.6065624999999999,0.003296565447552939
0.4974974974974975,0.6082000000000001,0.003257299494980469
0.4984984984984985,0.6091875000000001,0.003220806381948466
0.4994994994994995,0.6105625000000001,0.003186274274132745
0.5005005005005005,0.6119625000000001,0.003281363093289126
0.5015015015015015,0.613875,0.0034090871212100254
0.5025025025025025,0.6151,0.0036949289573684724
0.5035035035035035,0.6171249999999999,0.0037916849816407483
0.5045045045045045,0.6183625,0.003754975865435106
0.5055055055055055,0.619125,0.003696535540205197
0.5065065065065065,0.620725,0.0037592386197207463
0.5075075075075075,0.621775,0.003743911724386669
0.5085085085085085,0.6224124999999999,0.0038757055809232745
0.5095095095095095,0.62385,0.0038245914814526312
0.5105105105105106,0.6248250000000001,0.003868704563545772
0.5115115115115115,0.6256625000000001,0.0038593838562651465
0.5125125125125125,0.6270374999999999,0.003918525711284796
0.5135135135135135,0.6283375,0.003616606662328664
0.5145145145145145,0.62945,0.0034892692644735907
0.5155155155155156,0.6307999999999999,0.0035387144558441156
0.5165165165165165,0.632275,0.0038274501956263402
0.5175175175175175,0.6347375,0.003934760952078286
0.5185185185185185,0.6369375,0.0038291439970311943
0.5195195195195195,0.6384125,0.003900460709967463
0.5205205205205206,0.6398499999999999,0.003973348713616763
0.5215215215215215,0.6413625,0.004268763726185829
0.5225225225225225,0.6435250000000001,0.003955613100392916
0.5235235235235235,0.6452,0.003767625246756929
0.5245245245245245,0.6463750000000001,0.003857055223872223
0.5255255255255256,0.6473,0.003565108693995195
0.5265265265265265,0.6497375,0.00343618156534253
0.5275275275275275,0.6515,0.00363111553107306
0.5285285285285285,0.6527,0.0036687872655688154
0.5295295295295295,0.6549,0.0036476019519678833
0.5305305305305306,0.656575,0.0035558929961403696
0.5315315315315315,0.65785,0.003466626602332587
0.5325325325325325,0.658775,0.0034877464070657387
0.5335335335335335,0.6605625,0.0035811791005198185
0.5345345345345345,0.662075,0.003718114441487793
0.5355355355355356,0.6641625,0.003861650391995644
0.5365365365365365,0.6654375,0.003595461548953085
0.5375375375375375,0.6667874999999999,0.003702174192282143
0.5385385385385385,0.6676874999999999,0.0035522660021456687
0.5395395395395395,0.6692125,0.0035115657120435686
0.5405405405405406,0.6706125,0.003375069443730025
0.5415415415415415,0.6723625000000001,0.003295048368385515
0.5425425425425425,0.6734375,0.0032337816484728586
0.5435435435435435,0.6752875,0.0033344555402643828
0.5445445445445445,0.6770875,0.003332580644185523
0.5455455455455456,0.6788,0.00296437177155635
0.5465465465465466,0.6804374999999999,0.0030764986185597442
0.5475475475475475,0.6814124999999999,0.0029792773872199113
0.5485485485485485,0.6823375,0.003060203220376082
0.5495495495495496,0.6846625000000001,0.0030203217957694324
0.5505505505505506,0.6868625000000002,0.002793715044524042
0.5515515515515516,0.6890000000000001,0.0029231831964486982
0.5525525525525525,0.690125,0.0028450615107586032
0.5535535535535535,0.6915,0.002772183255125814
0.5545545545545546,0.6932125,0.0027813834237659313
0.5555555555555556,0.6948125,0.0027474704275023518
0.5565565565565566,0.6959375,0.0027481527886928166
0.5575575575575575,0.6966249999999999,0.0028925550988702074
0.5585585585585585,0.6989375,0.002971084608354325
0.5595595595595596,0.70015,0.0030091527046662114
0.5605605605605606,0.701075,0.0028595235617144407
0.5615615615615616,0.7025,0.0027829840100151372
0.5625625625625625,0.7039,0.002754541704167856
0.5635635635635635,0.7053125,0.002777335728715573
0.5645645645645646,0.7062,0.0025990382836733996
0.5655655655655656,0.707275,0.002555753313604418
0.5665665665665666,0.7083625,0.0024748421666845673
0.5675675675675675,0.7096875,0.0024497129933933105
0.5685685685685685,0.71035,0.0024611988948477744
0.5695695695695696,0.711475,0.0026266661379018086
0.5705705705705706,0.7127749999999999,0.0026314207189273154
0.5715715715715716,0.7142375000000001,0.002725315348725729
0.5725725725725725,0.7150625,0.0026809221827572586
0.5735735735735735,0.7162750000000001,0.0025118469300496825
0.5745745745745746,0.7177625,0.0024763569512491587
0.5755755755755756,0.7182875,0.00231917954242443
0.5765765765765766,0.7195875,0.0023619046868999533
0.5775775775775776,0.721125,0.0021930287275820125
0.5785785785785785,0.7218875,0.0019374193531602872
0.5795795795795796,0.72255,0.0018761663039293809
0.5805805805805806,0.7232124999999999,0.0018401341663041968
0.5815815815815816,0.7240875,0.0019101292495535404
0.5825825825825826,0.725025,0.002084916065456822
0.5835835835835835,0.7259749999999999,0.0019350387593017409
0.5845845845845846,0.726975,0.0018686559340873766
0.5855855855855856,0.72905,0.001864135188230731
0.5865865865865866,0.7303625,0.0020886224527185415
0.5875875875875876,0.7312375,0.0020475213674098825
0.5885885885885885,0.7330875000000001,0.0020907160854597173
0.5895895895895896,0.73445,0.0020615528128088293
0.5905905905905906,0.7361624999999999,0.0020922102547306157
0.5915915915915916,0.7378625000000001,0.0022399428006089923
0.5925925925925926,0.73875,0.0021558061137310113
0.5935935935935935,0.7400125,0.0019952678391634325
0.5945945945945946,0.7411500000000001,0.0021336588293351887
0.5955955955955956,0.7419625,0.002392142083990816
0.5965965965965966,0.7429749999999999,0.00238104493867712
0.5975975975975976,0.7442000000000001,0.0023473389188611096
0.5985985985985985,0.7453125,0.002312162137480869
0.5995995995995996,0.7461125000000001,0.0023379678676149545
0.6006006006006006,0.7469375,0.002267122350028781
0.6016016016016016,0.7479374999999999,0.0023457075158680803
0.6026026026026026,0.7487874999999999,0.0022530188081771384
0.6036036036036035,0.7499,0.0023151673805580546
0.6046046046046046,0.75085,0.002246107744521605
0.6056056056056056,0.751325,0.002252082369719181
0.6066066066066066,0.7527875,0.002312162137480851
0.6076076076076076,0.7539374999999999,0.0026286581653002902
0.6086086086086087,0.7550749999999999,0.002543005112067193
0.6096096096096096,0.7560375,0.0026315097852753675
0.6106106106106106,0.7570250000000001,0.0026228562675068567
0.6116116116116116,0.7579750000000001,0.002713738196657877
0.6126126126126126,0.7598375,0.002623422144832969
0.6136136136136137,0.7610874999999999,0.0025842975351147214
0.6146146146146146,0.7627,0.0027744368798010128
0.6156156156156156,0.7639125,0.0027094452845554747
0.6166166166166166,0.7651375,0.0027955042031805257
0.6176176176176176,0.7659125,0.0028365637221821976
0.6186186186186187,0.7671,0.00256320112359529
0.6196196196196196,0.7678875000000001,0.0026539769686265368
0.6206206206206206,0.768375,0.002665403346587523
0.6216216216216216,0.769825,0.002547915814935802
0.6226226226226226,0.7712375,0.0025475171736418375
0.6236236236236237,0.772125,0.0025351282018864353
0.6246246246246246,0.7726249999999999,0.0025513476830882928
0.6256256256256256,0.7735500000000001,0.0026139051245215508
0.6266266266266266,0.7747375,0.0024540464033917654
0.6276276276276276,0.7762125000000001,0.002555600467600499
0.6286286286286287,0.7771874999999999,0.0026890693092592394
0.6296296296296297,0.7786375,0.002439230155192407
0.6306306306306306,0.7796375,0.00239266457114239
0.6316316316316316,0.78045,0.002294013949390877
0.6326326326326326,0.7816625,0.0023102691942715214
0.6336336336336337,0.7831375,0.002193135597723037
0.6346346346346347,0.7840624999999999,0.002293434923864201
0.6356356356356356,0.7850625,0.002392664571142394
0.6366366366366366,0.7865249999999999,0.0020698731845212037
0.6376376376376376,0.7874000000000001,0.0020223748416156625
0.6386386386386387,0.7880125,0.0019681447482337135
0.6396396396396397,0.7887750000000002,0.0020986602869449986
0.6406406406406406,0.7898499999999999,0.0019646882704388666
0.6416416416416416,0.7903624999999999,0.0019286896458476672
0.6426426426426426,0.7913000000000001,0.0019710403344427086
0.6436436436436437,0.7922874999999999,0.001869784412706471
0.6446446446446447,0.7928625,0.001873457699015378
0.6456456456456456,0.793225,0.0017991317350321936
0.6466466466466466,0.7941874999999999,0.0018691157668801587
0.6476476476476476,0.79495,0.001787456293171947
0.6486486486486487,0.7957000000000001,0.001604680653588108
0.6496496496496497,0.7964750000000002,0.0014872373717735852
0.6506506506506506,0.797275,0.0012725466592624492
0.6516516516516516,0.798025,0.0014051245496396463
0.6526526526526526,0.798525,0.0015262290129597004
0.6536536536536537,0.7996875000000001,0.001615887913810849
0.6546546546546547,0.8005499999999999,0.0016439282222773647
0.6556556556556556,0.8019875,0.001656379711901823
0.6566566566566566,0.8028624999999999,0.0016851835953390912
0.6576576576576576,0.8037249999999999,0.0015935416530483417
0.6586586586586587,0.8048625,0.0017542359447919149
0.6596596596596597,0.8055,0.001757128339080554
0.6606606606606606,0.8061375000000001,0.001786713113513191
0.6616616616616616,0.80715,0.0019918584287042214
0.6626626626626626,0.8082625000000001,0.001960827312641278
0.6636636636636637,0.8095375,0.0019058708639359586
0.6646646646646647,0.81005,0.002032240143290152
0.6656656656656657,0.8108625,0.0021041254121368473
0.6666666666666666,0.8119875000000001,0.0022144059587166903
0.6676676676676676,0.8126625,0.00237430911003602
0.6686686686686687,0.8140249999999999,0.002549877448035509
0.6696696696696697,0.8154124999999999,0.0026236603724567958
0.6706706706706707,0.8158750000000001,0.0025912111067992855
0.6716716716716716,0.8167374999999999,0.0027372145969945675
0.6726726726726726,0.8178500000000002,0.002796426290821912
0.6736736736736737,0.819,0.0026795522013948435
0.6746746746746747,0.81975,0.0026153393661244085
0.6756756756756757,0.8210500000000001,0.002512468905280228
0.6766766766766766,0.8217749999999999,0.002396220983131574
0.6776776776776777,0.822825,0.002338669493536863
0.6786786786786787,0.823775,0.0023450746256782596
0.6796796796796797,0.8241750000000001,0.0024200981385059375
0.6806806806806807,0.8251000000000001,0.002455096739438166
0.6816816816816816,0.8264250000000001,0.0022900600428809527
0.6826826826826827,0.8269624999999999,0.002194844812281741
0.6836836836836837,0.8277125,0.002283329531626998
0.6846846846846847,0.8287749999999999,0.002259839596077571
0.6856856856856857,0.8295625,0.0021551899568251404
0.6866866866866866,0.830225,0.0023107087657253302
0.6876876876876877,0.83135,0.0024202272620562097
0.6886886886886887,0.8321625,0.0022471857399867937
0.6896896896896897,0.8332,0.0022830900113661513
0.6906906906906907,0.8338874999999999,0.0024038705767990055
0.6916916916916916,0.834475,0.002279665545644794
0.6926926926926927,0.8353750000000001,0.0021764363073611724
0.6936936936936937,0.836225,0.002230891077574167
0.6946946946946947,0.8369375,0.002323756387834142
0.6956956956956957,0.8375624999999999,0.0022382680246118823
0.6966966966966966,0.8385499999999999,0.0021639085008382654
0.6976976976976977,0.8394999999999999,0.0021059439688652787
0.6986986986986987,0.839925,0.002139363223017542
0.6996996996996997,0.8403625000000001,0.002065755007255228
0.7007007007007007,0.8411624999999999,0.0019930739449403323
0.7017017017017017,0.8417125000000001,0.002088921671580818
0.7027027027027027,0.842775,0.002280761934091323
0.7037037037037037,0.843775,0.002442206993684206
0.7047047047047047,0.8449750000000001,0.002388906653680723
0.7057057057057057,0.8456499999999999,0.0024763884994079646
0.7067067067067067,0.8464375000000001,0.0023156734981426
0.7077077077077077,0.8476,0.002583118270617885
0.7087087087087087,0.8485125,0.0027062139143090697
0.7097097097097097,0.8492000000000001,0.002705087798944806
0.7107107107107107,0.8496874999999999,0.002699276523441029
0.7117117117117117,0.85065,0.002533278508178678
0.7127127127127127,0.8510875000000001,0.0024578636556977615
0.7137137137137137,0.8518375,0.0024361534742294005
0.7147147147147147,0.852425,0.00234134042804544
0.7157157157157157,0.853025,0.002301494079940256
0.7167167167167167,0.8536750000000001,0.002299864126421381
0.7177177177177178,0.854225,0.0023258063117981335
0.7187187187187187,0.8547750000000001,0.002329028767533794
0.7197197197197197,0.8551875000000001,0.0023358282792191533
0.7207207207207207,0.8556750000000001,0.002378418592258322
0.7217217217217217,0.8563875000000001,0.002240779719204914
0.7227227227227228,0.8570249999999999,0.0020638253317565502
0.7237237237237237,0.8575,0.002009975124224167
0.7247247247247247,0.8583875,0.0020349677515872156
0.7257257257257257,0.8592375,0.0020260413988860255
0.7267267267267267,0.8596875,0.001976384008739186
0.7277277277277278,0.8600499999999999,0.0020481699148264085
0.7287287287287287,0.8609749999999999,0.002078310612011594
0.7297297297297297,0.8619625000000001,0.0021546098834823815
0.7307307307307307,0.8629374999999999,0.002120694167012281
0.7317317317317317,0.8637999999999999,0.0019924858845171397
0.7327327327327328,0.8642375000000001,0.0020192433607665997
0.7337337337337337,0.8645624999999999,0.001985533618451222
0.7347347347347347,0.86555,0.0019665960439297302
0.7357357357357357,0.8666875,0.0021779792813523325
0.7367367367367368,0.8671875,0.0022267900103063103
0.7377377377377378,0.8675375000000001,0.0021569292408421905
0.7387387387387387,0.8679875,0.0020065128332507425
0.7397397397397397,0.8688750000000001,0.0020228383524147136
0.7407407407407407,0.8696499999999999,0.00191898410623955
0.7417417417417418,0.8705125,0.001770195963728297
0.7427427427427428,0.8708375,0.0017420802937867337
0.7437437437437437,0.8719750000000001,0.0017297037318570049
0.7447447447447447,0.87265,0.0016763054614240076
0.7457457457457457,0.8735499999999999,0.0014958275301651487
0.7467467467467468,0.874175,0.0013534677683639195
0.7477477477477478,0.8751750000000001,0.0012959070182694354
0.7487487487487487,0.8755625,0.00129897796363141
0.7497497497497497,0.8761749999999999,0.0013055171389146996
0.7507507507507507,0.877,0.0013509256086106586
0.7517517517517518,0.8779125000000001,0.0013824231443375086
0.7527527527527528,0.879,0.0014840822079655776
0.7537537537537538,0.87955,0.001445683229480101
0.7547547547547547,0.8803375,0.0016155010832556123
0.7557557557557557,0.8810625,0.0015635996130723708
0.7567567567567568,0.881975,0.0016361158271956315
0.7577577577577578,0.8823875,0.0017524536370471914
0.7587587587587588,0.883075,0.0018396670894485264
0.7597597597597597,0.8839750000000002,0.001849155212522733
0.7607607607607607,0.8848874999999998,0.0019438605274041598
0.7617617617617618,0.8854875,0.001917966045059187
0.7627627627627628,0.8860874999999999,0.0018210144837424963
0.7637637637637638,0.8866124999999999,0.002011490430004584
0.7647647647647647,0.88705,0.0019287301521985836
0.7657657657657657,0.888075,0.0020692691946675246
0.7667667667667668,0.8886875000000001,0.0020937033576894455
0.7677677677677678,0.8892500000000001,0.002181169411118709
0.7687687687687688,0.8898125,0.002269602112706098
0.7697697697697697,0.890375,0.002119404397466416
0.7707707707707707,0.891,0.0021494185260204544
0.7717717717717718,0.8917999999999999,0.00220907220343744
0.7727727727727728,0.8927624999999999,0.002277025197489064
0.7737737737737738,0.893175,0.00241389208540895
0.7747747747747747,0.8938375000000001,0.0023727291775506136
0.7757757757757757,0.8944000000000001,0.002256656819279366
0.7767767767767768,0.89495,0.0021914607000811125
0.7777777777777778,0.895425,0.0022072324299901003
0.7787787787787788,0.8958875000000001,0.002190569275325471
0.7797797797797797,0.8964375,0.0022999660323578482
0.7807807807807807,0.8970375,0.002111242229115387
0.7817817817817818,0.89785,0.0020958291915134783
0.7827827827827828,0.8985000000000001,0.002090454496036678
0.7837837837837838,0.8990125,0.001976384008739209
0.7847847847847848,0.8996749999999999,0.0021123150806638545
0.7857857857857857,0.9003125000000001,0.0022469075971209835
0.7867867867867868,0.9009250000000001,0.0022802138057647203
0.7877877877877878,0.9019999999999999,0.0023732888572611673
0.7887887887887888,0.9025750000000001,0.002374736827524243
0.7897897897897898,0.90325,0.002475883680627999
0.7907907907907907,0.9041375,0.0024015294605730046
0.7917917917917918,0.9049125,0.002333151034545327
0.7927927927927928,0.90545,0.002311925604339387
0.7937937937937938,0.9062124999999999,0.002334222300895979
0.7947947947947948,0.9066125,0.0023207959302791003
0.7957957957957957,0.9073249999999999,0.002312331074911215
0.7967967967967968,0.9078875,0.002298606915068322
0.7977977977977978,0.9084249999999999,0.002146363203188137
0.7987987987987988,0.9090625000000001,0.00220450533000035
0.7997997997997998,0.909425,0.0022179664109268984
0.8008008008008007,0.9101125,0.002349168735957463
0.8018018018018018,0.91055,0.002344141633946183
0.8028028028028028,0.9113249999999999,0.0024144098657850137
0.8038038038038038,0.9121500000000001,0.0024611988948477913
0.8048048048048048,0.9128000000000001,0.0024454038521274867
0.8058058058058059,0.9133999999999999,0.00234254135502449
0.8068068068068068,0.9140625,0.002390050993179858
0.8078078078078078,0.9143875,0.0024297312094139047
0.8088088088088088,0.9149624999999999,0.0025144271216322863
0.8098098098098098,0.9158375,0.0023895279345510735
0.8108108108108109,0.9166624999999999,0.0023769399971391744
0.8118118118118118,0.9171249999999999,0.0022470814404466997
0.8128128128128128,0.91805,0.0023259406699225964
0.8138138138138138,0.9185749999999999,0.002379994747893348
0.8148148148148148,0.9191625,0.002423291924222097
0.8158158158158159,0.9198875,0.0024116578841120767
0.8168168168168168,0.9202750000000001,0.0024615797772974913
0.8178178178178178,0.9207625,0.0023430415595972554
0.8188188188188188,0.9214249999999999,0.002382619356926315
0.8198198198198198,0.9223250000000001,0.0022867826744139724
0.8208208208208209,0.9224875,0.0023234874111989247
0.8218218218218218,0.9227749999999999,0.0023647145705137295
0.8228228228228228,0.923375,0.002338134940502792
0.8238238238238238,0.9239125,0.0023320792760967517
0.8248248248248248,0.924675,0.002243741295247733
0.8258258258258259,0.925025,0.002149854646249373
0.8268268268268268,0.9259125,0.0020392630409047452
0.8278278278278278,0.9263999999999999,0.0019183326093250778
0.8288288288288288,0.927175,0.0018826510563564461
0.8298298298298298,0.9279000000000001,0.001860779406592831
0.8308308308308309,0.9284125000000001,0.00203864998221862
0.8318318318318318,0.9289375,0.001972902367072433
0.8328328328328328,0.9294875,0.0022025198637015794
0.8338338338338338,0.9300499999999999,0.0021371710273162575
0.8348348348348348,0.93085,0.0021453437952924973
0.8358358358358359,0.9311499999999999,0.0020826665599658683
0.8368368368368369,0.931725,0.002173562743515822
0.8378378378378378,0.9321624999999999,0.0020922102547306304
0.8388388388388388,0.9323625,0.0020590880869938576
0.8398398398398398,0.9327375,0.0018986426072328702
0.8408408408408409,0.933175,0.001933746363926788
0.8418418418418419,0.9334875,0.0019470731239478313
0.8428428428428428,0.9339500000000001,0.0018661457606521522
0.8438438438438438,0.9344875,0.0019283655644094192
0.8448448448448448,0.9350625,0.0018357134171759978
0.8458458458458459,0.9356,0.001672572868367778
0.8468468468468469,0.9359999999999999,0.0016385969608174033
0.8478478478478478,0.9365,0.0017131841699011743
0.8488488488488488,0.9372625,0.0016278340670965131
0.8498498498498498,0.9376125,0.0017968288037539884
0.8508508508508509,0.937925,0.0018219152011001926
0.8518518518518519,0.9382875,0.0019186176664463235
0.8528528528528528,0.9388375,0.001774075463445697
0.8538538538538538,0.9392750000000001,0.0017340343133859877
0.8548548548548548,0.9396875,0.0017786494173951132
0.8558558558558559,0.9400750000000001,0.0018150413218436714
0.8568568568568569,0.9404374999999999,0.0018526585627146798
0.8578578578578578,0.9409625,0.0019428957125898437
0.8588588588588588,0.9416374999999999,0.001994327894304257
0.8598598598598598,0.942125,0.0020004686950812235
0.8608608608608609,0.9427,0.0020706279240848497
0.8618618618618619,0.9433999999999999,0.002089258241577646
0.8628628628628628,0.9437625000000001,0.0021088726253617033
0.8638638638638638,0.9441124999999999,0.0020654524322772532
0.8648648648648649,0.9445999999999999,0.0020273134932713294
0.8658658658658659,0.9448749999999999,0.00206685147023195
0.8668668668668669,0.9454000000000001,0.001993113142799475
0.8678678678678678,0.9460500000000001,0.0020024984394500637
0.8688688688688688,0.9466249999999999,0.0019279198634798097
0.8698698698698699,0.9475375,0.0017240486507056538
0.8708708708708709,0.9479625,0.001779000772905954
0.8718718718718719,0.9487125000000001,0.0016877777549191742
0.8728728728728729,0.9492749999999999,0.001616902903702004
0.8738738738738738,0.9498374999999999,0.0015539767533653578
0.8748748748748749,0.9503750000000001,0.0015311351997782659
0.8758758758758759,0.9507625,0.0014848716274479634
0.8768768768768769,0.9510249999999999,0.001513893985720274
0.8778778778778779,0.951525,0.0015522161576275457
0.8788788788788788,0.9519499999999999,0.001597654530867056
0.8798798798798799,0.9521499999999999,0.0015929532322073953
0.8808808808808809,0.9526249999999999,0.001716646440010286
0.8818818818818819,0.9529,0.001708800749063504
0.8828828828828829,0.9532125,0.0017694896863220222
0.8838838838838838,0.9536125000000001,0.0016366409960647935
0.8848848848848849,0.9540625000000001,0.0015353643704346077
0.8858858858858859,0.9547500000000001,0.0015141003929726744
0.8868868868868869,0.955275,0.0016207637088730927
0.8878878878878879,0.955875,0.0014762706391444704
0.8888888888888888,0.9563999999999999,0.0013883443376914882
0.8898898898898899,0.9569000000000001,0.00143003496460751
0.8908908908908909,0.9572499999999999,0.0013820274961085454
0.8918918918918919,0.9574625,0.0013434447327672224
0.8928928928928929,0.9579125000000001,0.0013860352628991704
0.8938938938938938,0.9583375000000001,0.0013471613674686542
0.8948948948948949,0.9586125,0.0013485524646820288
0.8958958958958959,0.9595500000000001,0.0014543039572248921
0.8968968968968969,0.9600375,0.0014730389506051767
0.8978978978978979,0.9607249999999999,0.0013827056809024903
0.8988988988988988,0.9611124999999999,0.0014225307553793055
0.8998998998998999,0.9614750000000001,0.001328297782878522
0.9009009009009009,0.9620625,0.001221615221745382
0.9019019019019019,0.9626124999999999,0.0011931444799352746
0.9029029029029029,0.963325,0.001109898644021166
0.9039039039039038,0.963675,0.001170202973846831
0.9049049049049049,0.9642125,0.0012722396590265554
0.9059059059059059,0.9646,0.001195826074310146
0.9069069069069069,0.96495,0.0012328828005937788
0.9079079079079079,0.9656,0.0013285330255586381
0.9089089089089089,0.9660625,0.001285435237575185
0.9099099099099099,0.9666125000000001,0.001261385646818612
0.9109109109109109,0.9668625000000001,0.0012786100852097487
0.9119119119119119,0.9672375,0.001263860652920245
0.9129129129129129,0.9675374999999999,0.0011542719566895608
0.9139139139139139,0.9680375000000001,0.001165050964550477
0.914914914914915,0.9685625,0.0010499255926016745
0.9159159159159159,0.9689124999999998,0.001025228633037539
0.9169169169169169,0.969325,0.001023169096484064
0.9179179179179179,0.9697874999999999,0.000915747645369616
0.9189189189189189,0.970125,0.0009038113741262692
0.91991991991992,0.9705999999999999,0.001022252415013049
0.9209209209209209,0.9712625000000001,0.001130196332501566
0.9219219219219219,0.972025,0.0010556396165358598
0.9229229229229229,0.9723375,0.0009286246550679054
0.9239239239239239,0.97265,0.0008573214099741361
0.924924924924925,0.9733375,0.0009218697033746042
0.9259259259259259,0.9737000000000001,0.0009407443861113637
0.9269269269269269,0.9740624999999999,0.0008630433071404902
0.9279279279279279,0.9745625,0.0009860749210886532
0.9289289289289289,0.9748625,0.0010011711891579765
0.92992992992993,0.9752,0.0008789197915623437
0.9309309309309309,0.9758000000000001,0.0010161200716450952
0.9319319319319319,0.9763125,0.0009597362919052302
0.9329329329329329,0.9766750000000001,0.0010497023387608568
0.933933933933934,0.9771125,0.0010493301434724828
0.934934934934935,0.9776374999999999,0.0009082090893621414
0.9359359359359359,0.978,0.0010246950765959635
0.9369369369369369,0.9782000000000001,0.0010283481900601648
0.9379379379379379,0.9787750000000001,0.001042532973099644
0.938938938938939,0.9790375,0.0010523040197585373
0.93993993993994,0.9794625,0.0009771610665596535
0.9409409409409409,0.9797124999999999,0.0009726735063730019
0.9419419419419419,0.9799875,0.0009803538901845554
0.9429429429429429,0.98015,0.0008803408430829757
0.943943943943944,0.9804625,0.0008061288668693108
0.944944944944945,0.9808250000000001,0.0006814506585219584
0.9459459459459459,0.9812000000000001,0.0006324555320336764
0.9469469469469469,0.98145,0.0006461423991660051
0.9479479479479479,0.9816125,0.0006603739470936154
0.948948948948949,0.9822249999999999,0.0007084313657652292
0.94994994994995,0.98265,0.0007745966692414994
0.950950950950951,0.9829875,0.0007688262157340659
0.9519519519519519,0.9832000000000001,0.0007449832212875594
0.9529529529529529,0.9838,0.0006000000000000172
0.953953953953954,0.9842,0.0005590169943749529
0.954954954954955,0.9845999999999999,0.0005431390245600097
0.955955955955956,0.9848375,0.0005611093921865984
0.9569569569569569,0.985325,0.0005190134873006576
0.9579579579579579,0.985725,0.0006398241946034771
0.958958958958959,0.9861874999999999,0.0006863626956646291
0.95995995995996,0.9867125000000001,0.0007490619133289124
0.960960960960961,0.9869125,0.0008099961419661152
0.9619619619619619,0.9873500000000001,0.0008139410298049887
0.9629629629629629,0.9875375000000001,0.0007087621251167371
0.963963963963964,0.9877500000000001,0.000701783442380891
0.964964964964965,0.9880999999999999,0.0007158910531638202
0.965965965965966,0.9885375000000001,0.0006163146517810277
0.9669669669669669,0.9889749999999999,0.0007578753195612072
0.9679679679679679,0.9892625,0.0007227335262736772
0.968968968968969,0.9896499999999999,0.0006855654600400987
0.96996996996997,0.990075,0.0006339361166553101
0.970970970970971,0.99025,0.0006383572667401834
0.9719719719719719,0.9906625,0.0006781177995009389
0.9729729729729729,0.990875,0.0006118619125260238
0.973973973973974,0.9910624999999998,0.0005851014869234396
0.974974974974975,0.991325,0.0005651327277728778
0.975975975975976,0.9915125,0.0005988269783501813
0.9769769769769769,0.9919625,0.0005383713866839379
0.9779779779779779,0.99225,0.0005000000000000157
0.978978978978979,0.9924250000000001,0.00041155194082885923
0.97997997997998,0.9931375,0.0003772847068196838
0.980980980980981,0.9936125,0.0003018174116912404
0.9819819819819819,0.9937625000000001,0.00028256636388643427
0.9829829829829829,0.9939125,0.0002471714991660664
0.983983983983984,0.994175,0.00020463381929678871
0.984984984984985,0.9945125,0.0002891258376555232
0.985985985985986,0.9947625,0.00028695600708121083
0.986986986986987,0.9951,0.000300000000000004
0.9879879879879879,0.995475,0.0002331844763272423
0.988988988988989,0.995825,0.0002537222891272775
0.98998998998999,0.9963124999999999,0.00023684119151872455
0.990990990990991,0.9966375,0.00034618456060315665
0.991991991991992,0.9969499999999999,0.00038729833462074204
0.992992992992993,0.9974,0.00045552167895721046
0.993993993993994,0.9975875,0.00043427381915100375
0.994994994994995,0.99785,0.00037749172176354003
0.995995995995996,0.9982375,0.00025950674365033516
0.996996996996997,0.9985625,0.0001408678458698184
0.997997997997998,0.998875,0.00021065374432938577
0.998998998998999,0.999525,0.00019202864369674284
1.0,1.0,0.0


==> plots/ResNet/Std_ResNet.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.0014979446010450473,0.0010876436686709364,0.005214277642230859,0.0017599272001988973,0.0035198544003978423,0.0009530098430261132
Adversarial Distance Linf,0.000508973772801702,0.0011660396380483915,0.01023066210292466,0.03569233931724706,0.0713950453462984,0.0012851760496424545
Gradient Norm,3.0063998149030335,0.0006761275304999468,0.524879821395038,0.0006087577001566422,0.0012175154003132831,0.0009606201679820923
Loss,0.0710018191963837,0.0011415450056831045,0.024594931323464162,0.0018084437370291648,0.003616887474058317,0.0009828304259883315
ML attacker,0.07032359297250336,0.003205591656947862,0.027460118138038676,0.011159638731656757,0.023209730351604656,0.004567413829497336


==> plots/ResNext.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.9982777,0.7489,0.99850833,0.74825,0.4538,0.722941015
Adversarial Distance Linf,0.9997562,0.8898,0.99999,0.88975,0.20720000000000005,0.89139955
Adversarial Distance L2,23.078619,0.67865,21.593056,0.64945,0.6511,0.7242665400000001
Gradient Norm,-0.83650506,0.75735,-0.7887635,0.7565,0.43700000000000006,0.7302265399999999
Loss,-0.0017237104,0.7523,-0.0014926982,0.7516,0.44710000000000005,0.7253226
ML attacker,0.7508287,0.921125,0.7960360812187195,0.9130625,0.12403197601798654,0.9216152527835796


==> plots/ResNext/Mean_ResNext.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,0.99831061,0.74825,0.9984748333333333,0.7475833333333334,0.45483333333333337,0.722641865
Adversarial Distance Linf,0.9996094033333334,0.8905333333333333,1.0,0.5,0.0,0.8924819666666667
Gradient Norm,-0.9373937966666667,0.75685,-0.7972690433333334,0.7562833333333333,0.43743333333333334,0.7299552266666667
Loss,-0.0016907832666666666,0.75165,-0.0015263012,0.7509333333333332,0.4481333333333333,0.7250412633333333
ML attacker,0.7586974400000001,0.9217083333333332,0.7926977045377095,0.9134791666666665,0.12357342072181367,0.9215110090502895


==> plots/ResNext/RocGnorm_ResNext.csv <==
Gradient Norm FPR,Gradient Norm TPR,Gradient Norm TPR STD
0.0,0.0,0.0
0.001001001001001001,0.00013333333333333334,4.714045207910317e-05
0.002002002002002002,0.00013333333333333334,4.714045207910317e-05
0.003003003003003003,0.0002,8.16496580927726e-05
0.004004004004004004,0.00036666666666666667,4.714045207910318e-05
0.005005005005005005,0.0004333333333333333,4.714045207910316e-05
0.006006006006006006,0.0004333333333333333,4.714045207910316e-05
0.007007007007007007,0.0007,0.0001414213562373095
0.008008008008008008,0.0009000000000000001,0.00016329931618554524
0.009009009009009009,0.0010666666666666665,0.00016996731711975947
0.01001001001001001,0.0012666666666666666,9.428090415820638e-05
0.011011011011011011,0.0013666666666666669,4.714045207910319e-05
0.012012012012012012,0.0016,0.0
0.013013013013013013,0.0017,8.164965809277255e-05
0.014014014014014014,0.0019,0.0001632993161855452
0.015015015015015015,0.0021666666666666666,0.00018856180831641265
0.016016016016016016,0.0025666666666666667,0.00012472191289246486
0.017017017017017015,0.002766666666666667,0.00016996731711975955
0.018018018018018018,0.0029333333333333334,0.00020548046676563257
0.01901901901901902,0.0033000000000000004,0.0003559026084010437
0.02002002002002002,0.0034333333333333334,0.000329983164553722
0.02102102102102102,0.0038666666666666663,0.00030912061651652346
0.022022022022022022,0.004533333333333333,0.00037712361663282514
0.023023023023023025,0.004833333333333334,0.0004109609335312651
0.024024024024024024,0.005600000000000001,0.0004966554808583781
0.025025025025025023,0.005933333333333333,0.0005436502143433364
0.026026026026026026,0.0064,0.0006976149845485451
0.02702702702702703,0.006633333333333334,0.0006548960901462836
0.028028028028028028,0.006733333333333334,0.000612825877028341
0.029029029029029027,0.007200000000000001,0.0005887840577551898
0.03003003003003003,0.007533333333333333,0.0006182412330330467
0.031031031031031032,0.007866666666666668,0.0007318166133366714
0.03203203203203203,0.0083,0.0006377042156569661
0.03303303303303303,0.0085,0.0006377042156569667
0.03403403403403403,0.008566666666666667,0.0005906681715556452
0.035035035035035036,0.008666666666666668,0.0005249338582674541
0.036036036036036036,0.008966666666666666,0.00038586123009300735
0.037037037037037035,0.0094,0.0002943920288775947
0.03803803803803804,0.009833333333333333,0.00030912061651652324
0.03903903903903904,0.010466666666666666,0.00030912061651652324
0.04004004004004004,0.0109,0.0004242640687119284
0.04104104104104104,0.011766666666666667,0.0004642796092394708
0.04204204204204204,0.012699999999999998,0.0005887840577551897
0.043043043043043044,0.013233333333333333,0.00047842333648024363
0.044044044044044044,0.013633333333333332,0.0004988876515698588
0.04504504504504504,0.014333333333333332,0.0006649979114419999
0.04604604604604605,0.015233333333333335,0.00030912061651652324
0.04704704704704705,0.015533333333333335,0.0005249338582674541
0.04804804804804805,0.015833333333333335,0.0005185449728701342
0.04904904904904905,0.016266666666666665,0.00047140452079103207
0.050050050050050046,0.016900000000000002,0.0005887840577551906
0.05105105105105105,0.017166666666666667,0.0005792715732327583
0.05205205205205205,0.01796666666666667,0.0005436502143433374
0.05305305305305305,0.018466666666666662,0.00046427960923947056
0.05405405405405406,0.0194,0.0005099019513592786
0.055055055055055056,0.020166666666666666,0.0007408703590297621
0.056056056056056056,0.021233333333333337,0.0007930251502246874
0.057057057057057055,0.021599999999999998,0.0007788880963698617
0.058058058058058054,0.022333333333333334,0.0006944222218666559
0.05905905905905906,0.023066666666666666,0.0007586537784494025
0.06006006006006006,0.0236,0.0006976149845485452
0.06106106106106106,0.0247,0.0004966554808583776
0.062062062062062065,0.0255,0.0004966554808583782
0.06306306306306306,0.02626666666666667,0.0004496912521077348
0.06406406406406406,0.026899999999999997,0.0006164414002968967
0.06506506506506507,0.028266666666666666,0.0008178562764256858
0.06606606606606606,0.029066666666666668,0.0006236095644623228
0.06706706706706707,0.0295,0.000571547606649408
0.06806806806806806,0.029833333333333333,0.0005436502143433363
0.06906906906906907,0.0309,0.0005354126134736332
0.07007007007007007,0.031033333333333333,0.0004921607686744479
0.07107107107107107,0.03183333333333333,0.00041096093353126524
0.07207207207207207,0.032733333333333337,0.00037712361663282633
0.07307307307307308,0.03403333333333333,0.00032998316455372297
0.07407407407407407,0.03493333333333333,0.00044969125210773335
0.07507507507507508,0.0357,0.0007874007874011801
0.07607607607607608,0.03666666666666666,0.0007408703590297621
0.07707707707707707,0.03763333333333333,0.000984321537348893
0.07807807807807808,0.03836666666666667,0.0008730533902472551
0.07907907907907907,0.038766666666666665,0.000873053390247252
0.08008008008008008,0.0399,0.0012675435561221025
0.08108108108108109,0.04066666666666666,0.0012229290885229424
0.08208208208208208,0.042366666666666664,0.001126449683247719
0.08308308308308308,0.042966666666666674,0.0012657891697365016
0.08408408408408408,0.04356666666666666,0.001396026106091462
0.08508508508508508,0.044233333333333326,0.0014383632673594265
0.08608608608608609,0.0446,0.0014165686240583848
0.08708708708708708,0.04493333333333333,0.0013021349989749736
0.08808808808808809,0.04666666666666667,0.0012229290885229433
0.0890890890890891,0.04800000000000001,0.0012675435561221025
0.09009009009009009,0.04973333333333333,0.0011469767022723519
0.09109109109109109,0.05076666666666666,0.0009977753031397171
0.0920920920920921,0.05193333333333333,0.0009672412085697937
0.09309309309309309,0.052866666666666666,0.0007039570693980963
0.0940940940940941,0.0534,0.000616441400296898
0.09509509509509509,0.0547,0.0004966554808583773
0.0960960960960961,0.0557,0.0005715476066494076
0.0970970970970971,0.05673333333333334,0.0005557777333511032
0.0980980980980981,0.05803333333333333,0.00041096093353126524
0.0990990990990991,0.05936666666666667,0.00040276819911982085
0.10010010010010009,0.06023333333333333,0.0005734883511361774
0.1011011011011011,0.06183333333333333,0.0009428090415820641
0.1021021021021021,0.06330000000000001,0.0012569805089976548
0.1031031031031031,0.06430000000000001,0.0012355835328567084
0.1041041041041041,0.06596666666666667,0.0013224556283251568
0.10510510510510511,0.0675,0.001143095213298817
0.1061061061061061,0.06796666666666666,0.0011897712198383182
0.10710710710710711,0.0689,0.0011343133018115702
0.10810810810810811,0.07006666666666667,0.0009285592184789396
0.1091091091091091,0.07126666666666666,0.0007930251502246871
0.11011011011011011,0.07273333333333333,0.0011728408057172823
0.1111111111111111,0.07413333333333333,0.001087300428686674
0.11211211211211211,0.07586666666666667,0.0010873004286866754
0.11311311311311312,0.0771,0.0009899494936611655
0.11411411411411411,0.079,0.0011430952132988152
0.11511511511511512,0.08106666666666666,0.0013912424503139472
0.11611611611611611,0.08196666666666667,0.0013597385369580742
0.11711711711711711,0.08339999999999999,0.0014719601443879758
0.11811811811811812,0.08460000000000001,0.0013063945294843596
0.11911911911911911,0.08579999999999999,0.0015121728296284987
0.12012012012012012,0.08713333333333334,0.0017152907107024792
0.12112112112112113,0.08916666666666667,0.0017556258776351575
0.12212212212212212,0.09036666666666666,0.0017556258776351623
0.12312312312312312,0.09203333333333334,0.0016213848676020406
0.12412412412412413,0.0939,0.001444529912001365
0.12512512512512514,0.0949,0.0013140268896284651
0.12612612612612611,0.0962,0.0015513435037626843
0.12712712712712712,0.0974,0.0014696938456699037
0.12812812812812813,0.0987,0.0013952299690970903
0.12912912912912913,0.10010000000000001,0.0013366625103842318
0.13013013013013014,0.10163333333333334,0.0012119772641798548
0.13113113113113112,0.10323333333333333,0.0011440668201153665
0.13213213213213212,0.10566666666666667,0.0010780641085864177
0.13313313313313313,0.10746666666666667,0.0010530379332620878
0.13413413413413414,0.10933333333333334,0.0011264496832477224
0.13513513513513514,0.11046666666666667,0.0011323525167642044
0.13613613613613612,0.11359999999999999,0.0008524474568362932
0.13713713713713713,0.11443333333333333,0.0009672412085697954
0.13813813813813813,0.1163,0.0011575836902790258
0.13913913913913914,0.11726666666666667,0.0013695092389449425
0.14014014014014015,0.11870000000000001,0.0014899664425751375
0.14114114114114115,0.12133333333333333,0.0012498888839501815
0.14214214214214213,0.12420000000000002,0.0019096247449870059
0.14314314314314314,0.12603333333333333,0.0019567546828585533
0.14414414414414414,0.12676666666666667,0.002003885115358547
0.14514514514514515,0.1297,0.0017281975195754318
0.14614614614614616,0.1314,0.0018055470085267726
0.14714714714714713,0.13466666666666668,0.0017987650084309306
0.14814814814814814,0.13916666666666666,0.0022291004663067358
0.14914914914914915,0.14083333333333334,0.0023228335186912478
0.15015015015015015,0.14206666666666667,0.0025037749277618563
0.15115115115115116,0.14386666666666667,0.002577250904010353
0.15215215215215216,0.14703333333333335,0.002948822740612859
0.15315315315315314,0.14886666666666667,0.0030739045022396033
0.15415415415415415,0.15043333333333334,0.0032724438710066387
0.15515515515515516,0.15236666666666668,0.003015883876338004
0.15615615615615616,0.15413333333333332,0.0028405789707186173
0.15715715715715717,0.15603333333333333,0.002989239962859379
0.15815815815815815,0.15806666666666666,0.002845268977716436
0.15915915915915915,0.16003333333333333,0.003044484995674791
0.16016016016016016,0.16203333333333333,0.0029044027881055872
0.16116116116116116,0.16446666666666668,0.0027378012264508028
0.16216216216216217,0.16576666666666665,0.002658738213681239
0.16316316316316315,0.16686666666666664,0.0028193773938387295
0.16416416416416416,0.16910000000000003,0.0025806975801127875
0.16516516516516516,0.17176666666666665,0.0029914693528246103
0.16616616616616617,0.17690000000000003,0.002993325909419157
0.16716716716716717,0.17850000000000002,0.0028083209693100727
0.16816816816816815,0.1817,0.0031790984046843607
0.16916916916916916,0.18523333333333336,0.003671814568060627
0.17017017017017017,0.1865666666666667,0.004057366414587448
0.17117117117117117,0.18863333333333332,0.0037276742823851338
0.17217217217217218,0.19163333333333332,0.0033826353959926256
0.17317317317317318,0.1933,0.003024345659257007
0.17417417417417416,0.1970666666666667,0.003429609631171192
0.17517517517517517,0.20023333333333335,0.003738389433373084
0.17617617617617617,0.20276666666666665,0.0034893488727204634
0.17717717717717718,0.20579999999999998,0.003323652609203716
0.1781781781781782,0.21006666666666665,0.0032097074979228657
0.17917917917917917,0.21296666666666667,0.003419876540981492
0.18018018018018017,0.21566666666666667,0.003706151043273282
0.18118118118118118,0.21819999999999998,0.0038323187063012652
0.18218218218218218,0.22013333333333332,0.0036590830666833616
0.1831831831831832,0.2229,0.003559026084010427
0.1841841841841842,0.2246,0.0037656340767525448
0.18518518518518517,0.22623333333333331,0.003805551500403355
0.18618618618618618,0.22786666666666666,0.0036114016977099386
0.1871871871871872,0.2298,0.0037850583438920277
0.1881881881881882,0.23186666666666667,0.0037034518432883055
0.1891891891891892,0.23370000000000002,0.0037478882943154444
0.19019019019019018,0.23466666666666666,0.003917765803221127
0.19119119119119118,0.23723333333333332,0.0043484352230301
0.1921921921921922,0.23793333333333333,0.004472384400096016
0.1931931931931932,0.24033333333333337,0.004590085934804367
0.1941941941941942,0.24239999999999998,0.004409837487557411
0.19519519519519518,0.2446,0.0043543082114154445
0.1961961961961962,0.24696666666666667,0.004896483999315783
0.1971971971971972,0.2539,0.0050338851794612845
0.1981981981981982,0.2562666666666667,0.005195724738239663
0.1991991991991992,0.2599666666666667,0.0051162051909159735
0.20020020020020018,0.26133333333333336,0.00478493004709113
0.2012012012012012,0.265,0.005304714883949943
0.2022022022022022,0.2667333333333333,0.005310576449145827
0.2032032032032032,0.2685666666666667,0.0053667701853370095
0.2042042042042042,0.2701,0.005255473337388379
0.20520520520520522,0.2738666666666667,0.005021509290597343
0.2062062062062062,0.27533333333333326,0.00524489169467674
0.2072072072072072,0.27673333333333333,0.005418691929074973
0.2082082082082082,0.2788333333333333,0.005292972279877872
0.2092092092092092,0.2838,0.005219833969262505
0.21021021021021022,0.2852,0.004701772715334785
0.2112112112112112,0.2902666666666667,0.004690652643526515
0.2122122122122122,0.2934333333333334,0.004506538459714842
0.2132132132132132,0.2957666666666667,0.004412356387338729
0.21421421421421422,0.2981,0.004198412398355686
0.21521521521521522,0.29993333333333333,0.004166799997866755
0.21621621621621623,0.3020666666666667,0.004169998667732272
0.2172172172172172,0.30606666666666665,0.005262656701282689
0.2182182182182182,0.3101,0.005283937925449163
0.21921921921921922,0.31283333333333335,0.005369874817493921
0.22022022022022023,0.315,0.004618080409289852
0.22122122122122123,0.31760000000000005,0.004543860326491854
0.2222222222222222,0.3219666666666667,0.00493581018903911
0.22322322322322322,0.3273,0.0038738439135652687
0.22422422422422422,0.33116666666666666,0.003426692606905688
0.22522522522522523,0.33613333333333334,0.0037249906785863937
0.22622622622622623,0.338,0.0036851051545376563
0.2272272272272272,0.34123333333333333,0.003953338954464803
0.22822822822822822,0.3456333333333333,0.004087650778734512
0.22922922922922923,0.3492,0.004172129751897316
0.23023023023023023,0.35359999999999997,0.00432897216438268
0.23123123123123124,0.3560666666666667,0.004000277768133393
0.23223223223223222,0.3584,0.004035674251803107
0.23323323323323322,0.36166666666666664,0.004339994879669285
0.23423423423423423,0.36580000000000007,0.004597825573029064
0.23523523523523523,0.3673,0.004673328578219165
0.23623623623623624,0.37283333333333335,0.004524255617103094
0.23723723723723725,0.3756333333333333,0.005067763039273062
0.23823823823823823,0.3772,0.004879207585937153
0.23923923923923923,0.38066666666666665,0.005114901975817557
0.24024024024024024,0.3838333333333333,0.004707676945396991
0.24124124124124124,0.38830000000000003,0.004543860326491854
0.24224224224224225,0.3914333333333333,0.004516881913690266
0.24324324324324323,0.3957333333333333,0.004161196409153929
0.24424424424424424,0.4002333333333333,0.004805783552715989
0.24524524524524524,0.4036666666666666,0.004549236810230442
0.24624624624624625,0.40886666666666666,0.004343833432452114
0.24724724724724725,0.4127,0.004102032016777369
0.24824824824824826,0.4163666666666666,0.004449968788904279
0.24924924924924924,0.4203333333333333,0.004449968788904263
0.2502502502502503,0.42333333333333334,0.004403281604540972
0.25125125125125125,0.42606666666666665,0.005349350947129514
0.25225225225225223,0.4300333333333333,0.005675874871379345
0.25325325325325326,0.4330333333333333,0.005724993934979804
0.25425425425425424,0.43696666666666667,0.005698147847229739
0.2552552552552553,0.4417,0.004880573736764971
0.25625625625625625,0.4451333333333333,0.004861641240934544
0.25725725725725723,0.4474,0.005162040940041713
0.25825825825825827,0.45013333333333333,0.004652120185702666
0.25925925925925924,0.45426666666666665,0.004478342947514805
0.2602602602602603,0.4598333333333333,0.004151572660517406
0.26126126126126126,0.4632666666666667,0.004289781139198389
0.26226226226226224,0.46510000000000007,0.004270831300812528
0.26326326326326327,0.4676,0.0037973675092094978
0.26426426426426425,0.4713333333333333,0.004066393433443885
0.2652652652652653,0.4741333333333333,0.0037187214051188217
0.26626626626626626,0.4769333333333334,0.003172100600898754
0.26726726726726724,0.4831666666666667,0.004205023450852841
0.2682682682682683,0.48669999999999997,0.004255192905928772
0.26926926926926925,0.4911666666666667,0.0035928942217784334
0.2702702702702703,0.49433333333333335,0.003412070078738447
0.27127127127127126,0.5017,0.0035279833710870163
0.27227227227227224,0.5053666666666667,0.00362338086445366
0.2732732732732733,0.5075666666666666,0.004005274300497029
0.27427427427427425,0.5101333333333333,0.004371371511195158
0.2752752752752753,0.5149333333333334,0.004941209928302536
0.27627627627627627,0.5172666666666667,0.00490464632318739
0.2772772772772773,0.5202999999999999,0.004545327270945407
0.2782782782782783,0.5258666666666667,0.004041726803676322
0.27927927927927926,0.5281,0.004411349000022523
0.2802802802802803,0.5318666666666667,0.004164399383131039
0.28128128128128127,0.5362333333333335,0.0039041288685470027
0.2822822822822823,0.5390333333333334,0.004054901012629322
0.2832832832832833,0.5404666666666667,0.004028509512076228
0.28428428428428426,0.5438333333333333,0.003796782263385073
0.2852852852852853,0.5464000000000001,0.0037211109452241087
0.2862862862862863,0.5483666666666668,0.003736605708691009
0.2872872872872873,0.5526333333333334,0.003331999733226622
0.2882882882882883,0.5557,0.003163331577098241
0.28928928928928926,0.5581333333333333,0.003340991203553563
0.2902902902902903,0.5602333333333332,0.0033209770985191582
0.2912912912912913,0.5647333333333334,0.0026911377189252753
0.2922922922922923,0.5690666666666666,0.0026712460679532203
0.2932932932932933,0.5729,0.0029743346594938813
0.29429429429429427,0.5778,0.003115552385479469
0.2952952952952953,0.5806,0.0034708308323320443
0.2962962962962963,0.5830666666666667,0.0029169999809545272
0.2972972972972973,0.5855666666666667,0.0033289971796656662
0.2982982982982983,0.5888333333333332,0.0030466739606039516
0.29929929929929927,0.5926333333333332,0.0032396844839514254
0.3003003003003003,0.5952000000000001,0.003612016980395651
0.3013013013013013,0.5982666666666666,0.0035226252836327624
0.3023023023023023,0.6007,0.0031947874212013873
0.3033033033033033,0.6017666666666667,0.003271425105702728
0.30430430430430433,0.6067999999999999,0.0037665191711534892
0.3053053053053053,0.6097,0.0041206795556072776
0.3063063063063063,0.6126333333333334,0.004443972197132742
0.3073073073073073,0.6161,0.004354308211415448
0.3083083083083083,0.6207333333333332,0.003793268892247024
0.30930930930930933,0.6234000000000001,0.003963163719387188
0.3103103103103103,0.6273666666666666,0.004601690510622784
0.3113113113113113,0.6304,0.004864154602806118
0.3123123123123123,0.6327,0.004883304891839792
0.3133133133133133,0.6347333333333333,0.005000222217284202
0.31431431431431434,0.6407666666666666,0.004970133018564249
0.3153153153153153,0.6442,0.005435684562837238
0.3163163163163163,0.6483,0.005477834121864846
0.3173173173173173,0.6537666666666667,0.006014611837480089
0.3183183183183183,0.6562,0.005923399924592858
0.31931931931931934,0.6613333333333333,0.0060692302275952075
0.3203203203203203,0.6651333333333334,0.006873297769064148
0.3213213213213213,0.6677333333333334,0.0063067864682067425
0.32232232232232233,0.6714333333333333,0.006139670639012753
0.3233233233233233,0.6753,0.005537147279962845
0.32432432432432434,0.6808333333333333,0.005820843772360003
0.3253253253253253,0.6864666666666667,0.006295677529508246
0.3263263263263263,0.6891666666666666,0.0063698944697346
0.32732732732732733,0.6928666666666666,0.006251044357189885
0.3283283283283283,0.6968666666666667,0.005997962617052173
0.32932932932932935,0.7001333333333332,0.005634615238761963
0.3303303303303303,0.7040000000000001,0.00469538780790964
0.3313313313313313,0.7072666666666666,0.00482101879504969
0.33233233233233234,0.7102,0.0049010203019371435
0.3333333333333333,0.7153,0.005080026246651343
0.33433433433433435,0.7182666666666666,0.00548351063543135
0.3353353353353353,0.7212666666666667,0.00571625362939361
0.3363363363363363,0.7248,0.005151698748956479
0.33733733733733734,0.7285,0.004811098280711641
0.3383383383383383,0.7315999999999999,0.005024606120549816
0.33933933933933935,0.734,0.005212165257037276
0.34034034034034033,0.7370666666666666,0.004956701412117636
0.34134134134134136,0.7402333333333333,0.004943233309844443
0.34234234234234234,0.7424333333333334,0.0051699989254243225
0.3433433433433433,0.7444333333333333,0.005125318418292543
0.34434434434434436,0.7494000000000001,0.004846304433964775
0.34534534534534533,0.7530999999999999,0.00462673390921361
0.34634634634634637,0.7585333333333333,0.004010264607506874
0.34734734734734735,0.7617333333333334,0.003738389433373093
0.3483483483483483,0.7633333333333333,0.0035910382280832866
0.34934934934934936,0.7653,0.0037532208390483133
0.35035035035035034,0.7682666666666668,0.0034721111093332885
0.35135135135135137,0.7700666666666667,0.003408160142299042
0.35235235235235235,0.7726000000000001,0.0038505410875183483
0.3533533533533533,0.7753666666666666,0.003330999182761159
0.35435435435435436,0.7787333333333333,0.002984776187403139
0.35535535535535534,0.7818666666666667,0.0033668316791243963
0.3563563563563564,0.7842333333333333,0.0036572606627851244
0.35735735735735735,0.7865333333333333,0.003521678892548573
0.35835835835835833,0.7903333333333333,0.0028015868519267757
0.35935935935935936,0.7930999999999999,0.0027796882319185553
0.36036036036036034,0.7947000000000001,0.0028890598240027265
0.3613613613613614,0.7982333333333335,0.002867441755680831
0.36236236236236236,0.7991666666666667,0.002991469352824646
0.36336336336336333,0.8026666666666666,0.0033509534298299232
0.36436436436436437,0.806,0.0040898247721224915
0.36536536536536535,0.8073333333333332,0.0037348211321144974
0.3663663663663664,0.8114333333333333,0.003890444133457715
0.36736736736736736,0.8141999999999999,0.003611094017053588
0.3683683683683684,0.8158,0.0037067505985700967
0.36936936936936937,0.8190666666666666,0.003919467083956975
0.37037037037037035,0.8208333333333334,0.00384389848403359
0.3713713713713714,0.8248666666666667,0.003015883876337965
0.37237237237237236,0.8283,0.0034842502780368803
0.3733733733733734,0.8290000000000001,0.003456395039150855
0.3743743743743744,0.8327,0.0036120169803956683
0.37537537537537535,0.8382333333333333,0.003893869826049971
0.3763763763763764,0.8407333333333332,0.0038938698260499306
0.37737737737737737,0.8432999999999998,0.0031059083480789508
0.3783783783783784,0.8452999999999999,0.003105908348078951
0.3793793793793794,0.8488333333333333,0.002898658693641287
0.38038038038038036,0.8514666666666666,0.002863952203201415
0.3813813813813814,0.8536666666666667,0.0029803057263009373
0.38238238238238237,0.8566666666666666,0.003007028803025078
0.3833833833833834,0.8584999999999999,0.003163331577098231
0.3843843843843844,0.8614,0.003522309848191498
0.38538538538538536,0.8624,0.003691431519975204
0.3863863863863864,0.8648333333333333,0.0036527006751474063
0.38738738738738737,0.8662,0.0038288379438153157
0.3883883883883884,0.8685999999999999,0.003636848452529527
0.3893893893893894,0.8697333333333335,0.003680881536926849
0.39039039039039036,0.8719000000000001,0.0034535006394478783
0.3913913913913914,0.8736333333333333,0.003262241901242509
0.3923923923923924,0.8749666666666666,0.0030825674724524917
0.3933933933933934,0.8776666666666667,0.002531578339472996
0.3943943943943944,0.8801666666666667,0.0024115462996914623
0.39539539539539537,0.8823,0.002491318258807308
0.3963963963963964,0.8840666666666667,0.002752372713779084
0.3973973973973974,0.8866999999999999,0.0029877527787061974
0.3983983983983984,0.8888000000000001,0.0032782108941717563
0.3993993993993994,0.8902,0.0035562152165844567
0.40040040040040037,0.8924666666666666,0.0035780193155183584
0.4014014014014014,0.8937666666666667,0.003521678892548573
0.4024024024024024,0.8947666666666666,0.003331999733226622
0.4034034034034034,0.8966666666666666,0.0031982634176829427
0.4044044044044044,0.8980666666666667,0.0034022868126534337
0.40540540540540543,0.9001666666666667,0.0033924753335711683
0.4064064064064064,0.9010666666666666,0.0034344658326376522
0.4074074074074074,0.9019,0.003187475490101859
0.4084084084084084,0.904,0.002913188402192124
0.4094094094094094,0.9053666666666667,0.0026836956277160773
0.41041041041041043,0.9059666666666667,0.0027084230754362286
0.4114114114114114,0.9079666666666667,0.002868603996526699
0.4124124124124124,0.9089999999999999,0.0027531799795872144
0.4134134134134134,0.9114666666666666,0.002868603996526699
0.4144144144144144,0.9145666666666665,0.00281937739383875
0.41541541541541543,0.9176666666666665,0.00276325090347505
0.4164164164164164,0.9187333333333334,0.0027776888874666335
0.4174174174174174,0.9204333333333333,0.003193048003954156
0.4184184184184184,0.9226,0.0033075670817082434
0.4194194194194194,0.9234666666666667,0.003474030640177019
0.42042042042042044,0.9249,0.003470830832332058
0.4214214214214214,0.9271333333333334,0.0034836124290103655
0.4224224224224224,0.9292666666666666,0.002989239962859379
0.42342342342342343,0.9305,0.0030800432897390567
0.4244244244244244,0.9322666666666667,0.0026386023236217742
0.42542542542542544,0.9342333333333334,0.0027133415233291775
0.4264264264264264,0.9366666666666665,0.002854625875467563
0.4274274274274274,0.9376666666666665,0.002688659310676786
0.42842842842842843,0.9383666666666667,0.002548637980482048
0.4294294294294294,0.9399000000000001,0.0025468935326523902
0.43043043043043044,0.9411333333333333,0.0025629843715654866
0.4314314314314314,0.9420999999999999,0.0026191601707417477
0.43243243243243246,0.9435666666666668,0.002414309194964248
0.43343343343343343,0.9449,0.002491318258807308
0.4344344344344344,0.9460333333333334,0.002200504992546519
0.43543543543543545,0.9467333333333334,0.0025037749277618568
0.4364364364364364,0.9485666666666667,0.0023328570942563734
0.43743743743743746,0.9499666666666666,0.0021638443156156524
0.43843843843843844,0.9514999999999999,0.001959591794226508
0.4394394394394394,0.9524333333333334,0.0019430788855719294
0.44044044044044045,0.9533333333333333,0.0017307673314329519
0.44144144144144143,0.9539666666666667,0.001693779468788375
0.44244244244244246,0.9551333333333334,0.0016819301082057155
0.44344344344344344,0.9558333333333332,0.0014704496666742045
0.4444444444444444,0.9573333333333333,0.0013523641850067083
0.44544544544544545,0.9579999999999999,0.001061445555206063
0.44644644644644643,0.9589666666666666,0.0008993825042154609
0.44744744744744747,0.9598333333333334,0.0007760297817881928
0.44844844844844844,0.9607666666666667,0.0009463379711052118
0.4494494494494494,0.9622999999999999,0.0007348469228349179
0.45045045045045046,0.9629,0.0006531972647421995
0.45145145145145144,0.964,0.0007788880963698802
0.45245245245245247,0.9646,0.0009416297927883517
0.45345345345345345,0.9654666666666666,0.0008339997335464135
0.4544544544544544,0.9669666666666666,0.0008259674462242713
0.45545545545545546,0.9675333333333334,0.0008055363982396015
0.45645645645645644,0.9680333333333334,0.0008956685895029634
0.4574574574574575,0.9683333333333333,0.000817856276425699
0.45845845845845845,0.9688,0.0008041558721209868
0.45945945945945943,0.9694666666666668,0.0008259674462242192
0.46046046046046046,0.9702999999999999,0.0010614455552060316
0.46146146146146144,0.9709333333333333,0.0009428090415820641
0.4624624624624625,0.9714333333333333,0.0009568466729605195
0.46346346346346345,0.9718,0.0007788880963698802
0.46446446446446443,0.9721333333333333,0.0007318166133366955
0.46546546546546547,0.9728666666666667,0.0007717224601860164
0.46646646646646645,0.9735333333333333,0.0008013876853447179
0.4674674674674675,0.9742666666666667,0.0008259674462242714
0.46846846846846846,0.9750666666666667,0.0007586537784494233
0.4694694694694695,0.9757333333333333,0.0007039570693981077
0.47047047047047047,0.9765,0.0009092121131324286
0.47147147147147145,0.9773,0.0007788880963698232
0.4724724724724725,0.9779333333333334,0.00040276819911982676
0.47347347347347346,0.9784999999999999,0.0002828427124746402
0.4744744744744745,0.9789,0.0
0.4754754754754755,0.9793333333333334,0.00016996731711979156
0.47647647647647645,0.9798,0.0004082482904638634
0.4774774774774775,0.9801666666666667,0.0005734883511361592
0.47847847847847846,0.9805333333333334,0.0006128258770283179
0.4794794794794795,0.981,0.000711805216802113
0.4804804804804805,0.9815999999999999,0.0006377042156569484
0.48148148148148145,0.9821666666666666,0.0008259674462242713
0.4824824824824825,0.9824666666666667,0.000684754619472448
0.48348348348348347,0.9829333333333333,0.0005249338582674808
0.4844844844844845,0.9832666666666666,0.0005436502143433287
0.4854854854854855,0.9837333333333333,0.0006798692684790502
0.48648648648648646,0.9841333333333333,0.0008055363982396535
0.4874874874874875,0.9843333333333333,0.000946337971105226
0.48848848848848847,0.9846333333333334,0.0008055363982396015
0.4894894894894895,0.9849,0.0009201449161228205
0.4904904904904905,0.9856000000000001,0.0007483314773547948
0.49149149149149146,0.9858666666666666,0.0007930251502246893
0.4924924924924925,0.9861333333333334,0.0008956685895029636
0.4934934934934935,0.9864666666666667,0.0009533566430717062
0.4944944944944945,0.9871,0.0008286535263104016
0.4954954954954955,0.9874666666666667,0.0007133644853010615
0.4964964964964965,0.9877333333333334,0.0006798692684790139
0.4974974974974975,0.9882,0.0005715476066493906
0.4984984984984985,0.9885666666666667,0.0005312459150169621
0.4994994994994995,0.9888333333333333,0.0004921607686744401
0.5005005005005005,0.9891333333333333,0.000492160768674435
0.5015015015015015,0.9895333333333333,0.0003299831645537344
0.5025025025025025,0.9896333333333334,0.0004109609335312679
0.5035035035035035,0.9899333333333334,0.00018856180831639191
0.5045045045045045,0.9902666666666667,0.00020548046676565195
0.5055055055055055,0.9904333333333333,0.00012472191289250042
0.5065065065065065,0.9908,0.00016329931618552722
0.5075075075075075,0.9909666666666667,0.00026246692913369814
0.5085085085085085,0.9913333333333334,0.0003091206165165413
0.5095095095095095,0.9915666666666668,0.00041899350299922175
0.5105105105105106,0.9916999999999999,0.0005354126134736231
0.5115115115115115,0.9919333333333333,0.0005734883511362023
0.5125125125125125,0.9920666666666667,0.000634209919681366
0.5135135135135135,0.9924333333333334,0.0003858612300930162
0.5145145145145145,0.9926666666666667,0.000478423336480243
0.5155155155155156,0.9929666666666667,0.000478423336480243
0.5165165165165165,0.9932333333333334,0.0005906681715556844
0.5175175175175175,0.9935666666666666,0.000684754619472448
0.5185185185185185,0.9938666666666666,0.000684754619472448
0.5195195195195195,0.9940333333333333,0.0005185449728701301
0.5205205205205206,0.9941333333333334,0.00044969125210771535
0.5215215215215215,0.9943333333333334,0.0004496912521077373
0.5225225225225225,0.9944666666666667,0.0002624669291337498
0.5235235235235235,0.9946,0.00021602468994695627
0.5245245245245245,0.995,0.0003741657386774024
0.5255255255255256,0.9951,0.0005099019513592731
0.5265265265265265,0.9952333333333333,0.00047140452079103207
0.5275275275275275,0.9952666666666666,0.0005185449728701301
0.5285285285285285,0.9954666666666666,0.0004496912521077373
0.5295295295295295,0.9956,0.0004966554808583755
0.5305305305305306,0.9956999999999999,0.00043204937989384397
0.5315315315315315,0.9958,0.00043204937989384397
0.5325325325325325,0.9959000000000001,0.00042426406871193413
0.5335335335335335,0.9961333333333333,0.00033993463423953233
0.5345345345345345,0.9962333333333332,0.0002624669291337498
0.5355355355355356,0.9963666666666665,0.0001699673171197916
0.5365365365365365,0.9965,0.00014142135623734626
0.5375375375375375,0.9965,0.00014142135623734626
0.5385385385385385,0.9966,8.164965809276361e-05
0.5395395395395395,0.9968,0.0
0.5405405405405406,0.9968666666666667,4.714045207909798e-05
0.5415415415415415,0.9971,0.00014142135623729395
0.5425425425425425,0.9971,0.00014142135623729395
0.5435435435435435,0.9971,0.00014142135623729395
0.5445445445445445,0.9972,0.00021602468994690488
0.5455455455455456,0.9972333333333333,0.00023570226039548988
0.5465465465465466,0.9973000000000001,0.00021602468994693914
0.5475475475475475,0.9973666666666666,0.00020548046676565195
0.5485485485485485,0.9973666666666666,0.00020548046676565195
0.5495495495495496,0.9974333333333334,0.00023570226039554222
0.5505505505505506,0.9975333333333335,0.0001699673171197916
0.5515515515515516,0.9976333333333334,0.00012472191289245098
0.5525525525525525,0.9977,8.164965809276361e-05
0.5535535535535535,0.9977333333333332,9.428090415819594e-05
0.5545545545545546,0.9977666666666667,4.7140452079097985e-05
0.5555555555555556,0.9977666666666667,4.7140452079097985e-05
0.5565565565565566,0.9978333333333333,0.00012472191289245098
0.5575575575575575,0.9979,0.00016329931618552722
0.5585585585585585,0.9979999999999999,0.00014142135623729395
0.5595595595595596,0.9980666666666668,0.0001885618083163919
0.5605605605605606,0.9981,0.00021602468994690488
0.5615615615615616,0.9982000000000001,0.00021602468994690488
0.5625625625625625,0.9982000000000001,0.00021602468994690488
0.5635635635635635,0.9982333333333333,0.00016996731711974077
0.5645645645645646,0.9983,0.00021602468994693914
0.5655655655655656,0.9983333333333334,0.00024944382578494153
0.5665665665665666,0.9983666666666666,0.00020548046676565195
0.5675675675675675,0.9983666666666666,0.00020548046676565195
0.5685685685685685,0.9984333333333333,0.00012472191289250042
0.5695695695695696,0.9985333333333334,0.0001699673171197916
0.5705705705705706,0.9985333333333334,0.0001699673171197916
0.5715715715715716,0.9986,8.164965809276361e-05
0.5725725725725725,0.9986333333333334,9.428090415819597e-05
0.5735735735735735,0.9987,0.00016329931618552722
0.5745745745745746,0.9987333333333334,0.00020548046676560993
0.5755755755755756,0.9987333333333334,0.00020548046676560993
0.5765765765765766,0.9987333333333334,0.00020548046676560993
0.5775775775775776,0.9988333333333334,0.00018856180831639191
0.5785785785785785,0.9988333333333334,0.00018856180831639191
0.5795795795795796,0.9988333333333334,0.00018856180831639191
0.5805805805805806,0.9988666666666667,0.00016996731711974077
0.5815815815815816,0.9989333333333333,0.00012472191289245098
0.5825825825825826,0.9989666666666667,0.00012472191289245098
0.5835835835835835,0.9989666666666667,0.00012472191289245098
0.5845845845845846,0.999,0.00014142135623729395
0.5855855855855856,0.999,0.00014142135623729395
0.5865865865865866,0.999,0.00014142135623729395
0.5875875875875876,0.999,0.00014142135623729395
0.5885885885885885,0.999,0.00014142135623729395
0.5895895895895896,0.9990333333333333,0.00016996731711974077
0.5905905905905906,0.9990333333333333,0.00016996731711974077
0.5915915915915916,0.9990333333333333,0.00016996731711974077
0.5925925925925926,0.9990666666666667,0.00018856180831639194
0.5935935935935935,0.9991,0.00014142135623729395
0.5945945945945946,0.9991,0.00014142135623729395
0.5955955955955956,0.9991,0.00014142135623729395
0.5965965965965966,0.9991333333333333,0.00016996731711974077
0.5975975975975976,0.9991333333333333,0.00016996731711974077
0.5985985985985985,0.9991333333333333,0.00016996731711974077
0.5995995995995996,0.9991333333333333,0.00016996731711974077
0.6006006006006006,0.9991666666666666,0.00020548046676560993
0.6016016016016016,0.9991666666666666,0.00020548046676560993
0.6026026026026026,0.9991666666666666,0.00020548046676560993
0.6036036036036035,0.9991666666666666,0.00020548046676560993
0.6046046046046046,0.9991666666666666,0.00020548046676560993
0.6056056056056056,0.9991666666666666,0.00020548046676560993
0.6066066066066066,0.9991666666666666,0.00020548046676560993
0.6076076076076076,0.9992,0.00021602468994690488
0.6086086086086087,0.9992333333333333,0.00024944382578494153
0.6096096096096096,0.9992333333333333,0.00024944382578494153
0.6106106106106106,0.9992333333333333,0.00024944382578494153
0.6116116116116116,0.9992333333333333,0.00024944382578494153
0.6126126126126126,0.9992333333333333,0.00024944382578494153
0.6136136136136137,0.9992666666666667,0.000262466929133731
0.6146146146146146,0.9992666666666667,0.000262466929133731
0.6156156156156156,0.9992666666666667,0.000262466929133731
0.6166166166166166,0.9993,0.00021602468994693914
0.6176176176176176,0.9993,0.00021602468994693914
0.6186186186186187,0.9993,0.00021602468994693914
0.6196196196196196,0.9993,0.00021602468994693914
0.6206206206206206,0.9993,0.00021602468994693914
0.6216216216216216,0.9993,0.00021602468994693914
0.6226226226226226,0.9993333333333334,0.00016996731711977706
0.6236236236236237,0.9993333333333334,0.00016996731711977706
0.6246246246246246,0.9993333333333334,0.00016996731711977706
0.6256256256256256,0.9993333333333334,0.00016996731711977706
0.6266266266266266,0.9993333333333334,0.00016996731711977706
0.6276276276276276,0.9993333333333334,0.00016996731711977706
0.6286286286286287,0.9993333333333334,0.00016996731711977706
0.6296296296296297,0.9993333333333334,0.00016996731711977706
0.6306306306306306,0.9993666666666666,0.00020548046676565195
0.6316316316316316,0.9993666666666666,0.00020548046676565195
0.6326326326326326,0.9994000000000001,0.00024494897427833616
0.6336336336336337,0.9994000000000001,0.00024494897427833616
0.6346346346346347,0.9994000000000001,0.00024494897427833616
0.6356356356356356,0.9994000000000001,0.00024494897427833616
0.6366366366366366,0.9994000000000001,0.00024494897427833616
0.6376376376376376,0.9994333333333333,0.00020548046676565794
0.6386386386386387,0.9994666666666667,0.0001699673171197916
0.6396396396396397,0.9994666666666667,0.0001699673171197916
0.6406406406406406,0.9994666666666667,0.0001699673171197916
0.6416416416416416,0.9994666666666667,0.0001699673171197916
0.6426426426426426,0.9994666666666667,0.0001699673171197916
0.6436436436436437,0.9994666666666667,0.0001699673171197916
0.6446446446446447,0.9994666666666667,0.0001699673171197916
0.6456456456456456,0.9994666666666667,0.0001699673171197916
0.6466466466466466,0.9994666666666667,0.0001699673171197916
0.6476476476476476,0.9994666666666667,0.0001699673171197916
0.6486486486486487,0.9994666666666667,0.0001699673171197916
0.6496496496496497,0.9994999999999999,0.00016329931618557254
0.6506506506506506,0.9994999999999999,0.00016329931618557254
0.6516516516516516,0.9994999999999999,0.00016329931618557254
0.6526526526526526,0.9994999999999999,0.00016329931618557254
0.6536536536536537,0.9994999999999999,0.00016329931618557254
0.6546546546546547,0.9995333333333333,0.00012472191289249055
0.6556556556556556,0.9995333333333333,0.00012472191289249055
0.6566566566566566,0.9995333333333333,0.00012472191289249055
0.6576576576576576,0.9995333333333333,0.00012472191289249055
0.6586586586586587,0.9995333333333333,0.00012472191289249055
0.6596596596596597,0.9995333333333333,0.00012472191289249055
0.6606606606606606,0.9995333333333333,0.00012472191289249055
0.6616616616616616,0.9995333333333333,0.00012472191289249055
0.6626626626626626,0.9995333333333333,0.00012472191289249055
0.6636636636636637,0.9995333333333333,0.00012472191289249055
0.6646646646646647,0.9995333333333333,0.00012472191289249055
0.6656656656656657,0.9995333333333333,0.00012472191289249055
0.6666666666666666,0.9995333333333333,0.00012472191289249055
0.6676676676676676,0.9995333333333333,0.00012472191289249055
0.6686686686686687,0.9995666666666668,9.428090415819594e-05
0.6696696696696697,0.9995666666666668,9.428090415819594e-05
0.6706706706706707,0.9995666666666668,9.428090415819594e-05
0.6716716716716716,0.9995666666666668,9.428090415819594e-05
0.6726726726726726,0.9995666666666668,9.428090415819594e-05
0.6736736736736737,0.9995666666666668,9.428090415819594e-05
0.6746746746746747,0.9995666666666668,9.428090415819594e-05
0.6756756756756757,0.9995666666666668,9.428090415819594e-05
0.6766766766766766,0.9995666666666668,9.428090415819594e-05
0.6776776776776777,0.9995666666666668,9.428090415819594e-05
0.6786786786786787,0.9995666666666668,9.428090415819594e-05
0.6796796796796797,0.9996,0.00014142135623729395
0.6806806806806807,0.9996,0.00014142135623729395
0.6816816816816816,0.9996,0.00014142135623729395
0.6826826826826827,0.9996,0.00014142135623729395
0.6836836836836837,0.9996,0.00014142135623729395
0.6846846846846847,0.9996,0.00014142135623729395
0.6856856856856857,0.9996,0.00014142135623729395
0.6866866866866866,0.9996,0.00014142135623729395
0.6876876876876877,0.9996,0.00014142135623729395
0.6886886886886887,0.9996,0.00014142135623729395
0.6896896896896897,0.9996,0.00014142135623729395
0.6906906906906907,0.9996333333333333,0.00012472191289245098
0.6916916916916916,0.9996333333333333,0.00012472191289245098
0.6926926926926927,0.9996333333333333,0.00012472191289245098
0.6936936936936937,0.9996333333333333,0.00012472191289245098
0.6946946946946947,0.9996333333333333,0.00012472191289245098
0.6956956956956957,0.9996666666666667,9.428090415819597e-05
0.6966966966966966,0.9996666666666667,9.428090415819597e-05
0.6976976976976977,0.9997000000000001,0.00014142135623729395
0.6986986986986987,0.9997000000000001,0.00014142135623729395
0.6996996996996997,0.9997000000000001,0.00014142135623729395
0.7007007007007007,0.9997000000000001,0.00014142135623729395
0.7017017017017017,0.9997000000000001,0.00014142135623729395
0.7027027027027027,0.9997000000000001,0.00014142135623729395
0.7037037037037037,0.9997000000000001,0.00014142135623729395
0.7047047047047047,0.9997000000000001,0.00014142135623729395
0.7057057057057057,0.9997000000000001,0.00014142135623729395
0.7067067067067067,0.9997000000000001,0.00014142135623729395
0.7077077077077077,0.9997333333333334,0.00012472191289245098
0.7087087087087087,0.9997333333333334,0.00012472191289245098
0.7097097097097097,0.9997333333333334,0.00012472191289245098
0.7107107107107107,0.9997333333333334,0.00012472191289245098
0.7117117117117117,0.9997333333333334,0.00012472191289245098
0.7127127127127127,0.9997333333333334,0.00012472191289245098
0.7137137137137137,0.9997666666666666,9.428090415819597e-05
0.7147147147147147,0.9997666666666666,9.428090415819597e-05
0.7157157157157157,0.9997666666666666,9.428090415819597e-05
0.7167167167167167,0.9998,0.00014142135623729395
0.7177177177177178,0.9998,0.00014142135623729395
0.7187187187187187,0.9998,0.00014142135623729395
0.7197197197197197,0.9998,0.00014142135623729395
0.7207207207207207,0.9998,0.00014142135623729395
0.7217217217217217,0.9998,0.00014142135623729395
0.7227227227227228,0.9998,0.00014142135623729395
0.7237237237237237,0.9998333333333335,0.00012472191289245098
0.7247247247247247,0.9998333333333335,0.00012472191289245098
0.7257257257257257,0.9998333333333335,0.00012472191289245098
0.7267267267267267,0.9998333333333335,0.00012472191289245098
0.7277277277277278,0.9998333333333335,0.00012472191289245098
0.7287287287287287,0.9998333333333335,0.00012472191289245098
0.7297297297297297,0.9998333333333335,0.00012472191289245098
0.7307307307307307,0.9998333333333335,0.00012472191289245098
0.7317317317317317,0.9998666666666667,0.00012472191289245098
0.7327327327327328,0.9998666666666667,0.00012472191289245098
0.7337337337337337,0.9998666666666667,0.00012472191289245098
0.7347347347347347,0.9998666666666667,0.00012472191289245098
0.7357357357357357,0.9998666666666667,0.00012472191289245098
0.7367367367367368,0.9998666666666667,0.00012472191289245098
0.7377377377377378,0.9998999999999999,8.164965809276361e-05
0.7387387387387387,0.9998999999999999,8.164965809276361e-05
0.7397397397397397,0.9998999999999999,8.164965809276361e-05
0.7407407407407407,0.9998999999999999,8.164965809276361e-05
0.7417417417417418,0.9998999999999999,8.164965809276361e-05
0.7427427427427428,0.9998999999999999,8.164965809276361e-05
0.7437437437437437,0.9998999999999999,8.164965809276361e-05
0.7447447447447447,0.9998999999999999,8.164965809276361e-05
0.7457457457457457,0.9998999999999999,8.164965809276361e-05
0.7467467467467468,0.9998999999999999,8.164965809276361e-05
0.7477477477477478,0.9998999999999999,8.164965809276361e-05
0.7487487487487487,0.9998999999999999,8.164965809276361e-05
0.7497497497497497,0.9998999999999999,8.164965809276361e-05
0.7507507507507507,0.9998999999999999,8.164965809276361e-05
0.7517517517517518,0.9998999999999999,8.164965809276361e-05
0.7527527527527528,0.9998999999999999,8.164965809276361e-05
0.7537537537537538,0.9998999999999999,8.164965809276361e-05
0.7547547547547547,0.9998999999999999,8.164965809276361e-05
0.7557557557557557,0.9999333333333333,9.428090415819597e-05
0.7567567567567568,0.9999333333333333,9.428090415819597e-05
0.7577577577577578,0.9999333333333333,9.428090415819597e-05
0.7587587587587588,0.9999666666666668,4.714045207909797e-05
0.7597597597597597,0.9999666666666668,4.714045207909797e-05
0.7607607607607607,0.9999666666666668,4.714045207909797e-05
0.7617617617617618,0.9999666666666668,4.714045207909797e-05
0.7627627627627628,0.9999666666666668,4.714045207909797e-05
0.7637637637637638,0.9999666666666668,4.714045207909797e-05
0.7647647647647647,0.9999666666666668,4.714045207909797e-05
0.7657657657657657,0.9999666666666668,4.714045207909797e-05
0.7667667667667668,0.9999666666666668,4.714045207909797e-05
0.7677677677677678,0.9999666666666668,4.714045207909797e-05
0.7687687687687688,0.9999666666666668,4.714045207909797e-05
0.7697697697697697,0.9999666666666668,4.714045207909797e-05
0.7707707707707707,0.9999666666666668,4.714045207909797e-05
0.7717717717717718,0.9999666666666668,4.714045207909797e-05
0.7727727727727728,0.9999666666666668,4.714045207909797e-05
0.7737737737737738,0.9999666666666668,4.714045207909797e-05
0.7747747747747747,0.9999666666666668,4.714045207909797e-05
0.7757757757757757,0.9999666666666668,4.714045207909797e-05
0.7767767767767768,0.9999666666666668,4.714045207909797e-05
0.7777777777777778,0.9999666666666668,4.714045207909797e-05
0.7787787787787788,0.9999666666666668,4.714045207909797e-05
0.7797797797797797,0.9999666666666668,4.714045207909797e-05
0.7807807807807807,0.9999666666666668,4.714045207909797e-05
0.7817817817817818,0.9999666666666668,4.714045207909797e-05
0.7827827827827828,1.0,0.0
0.7837837837837838,1.0,0.0
0.7847847847847848,1.0,0.0
0.7857857857857857,1.0,0.0
0.7867867867867868,1.0,0.0
0.7877877877877878,1.0,0.0
0.7887887887887888,1.0,0.0
0.7897897897897898,1.0,0.0
0.7907907907907907,1.0,0.0
0.7917917917917918,1.0,0.0
0.7927927927927928,1.0,0.0
0.7937937937937938,1.0,0.0
0.7947947947947948,1.0,0.0
0.7957957957957957,1.0,0.0
0.7967967967967968,1.0,0.0
0.7977977977977978,1.0,0.0
0.7987987987987988,1.0,0.0
0.7997997997997998,1.0,0.0
0.8008008008008007,1.0,0.0
0.8018018018018018,1.0,0.0
0.8028028028028028,1.0,0.0
0.8038038038038038,1.0,0.0
0.8048048048048048,1.0,0.0
0.8058058058058059,1.0,0.0
0.8068068068068068,1.0,0.0
0.8078078078078078,1.0,0.0
0.8088088088088088,1.0,0.0
0.8098098098098098,1.0,0.0
0.8108108108108109,1.0,0.0
0.8118118118118118,1.0,0.0
0.8128128128128128,1.0,0.0
0.8138138138138138,1.0,0.0
0.8148148148148148,1.0,0.0
0.8158158158158159,1.0,0.0
0.8168168168168168,1.0,0.0
0.8178178178178178,1.0,0.0
0.8188188188188188,1.0,0.0
0.8198198198198198,1.0,0.0
0.8208208208208209,1.0,0.0
0.8218218218218218,1.0,0.0
0.8228228228228228,1.0,0.0
0.8238238238238238,1.0,0.0
0.8248248248248248,1.0,0.0
0.8258258258258259,1.0,0.0
0.8268268268268268,1.0,0.0
0.8278278278278278,1.0,0.0
0.8288288288288288,1.0,0.0
0.8298298298298298,1.0,0.0
0.8308308308308309,1.0,0.0
0.8318318318318318,1.0,0.0
0.8328328328328328,1.0,0.0
0.8338338338338338,1.0,0.0
0.8348348348348348,1.0,0.0
0.8358358358358359,1.0,0.0
0.8368368368368369,1.0,0.0
0.8378378378378378,1.0,0.0
0.8388388388388388,1.0,0.0
0.8398398398398398,1.0,0.0
0.8408408408408409,1.0,0.0
0.8418418418418419,1.0,0.0
0.8428428428428428,1.0,0.0
0.8438438438438438,1.0,0.0
0.8448448448448448,1.0,0.0
0.8458458458458459,1.0,0.0
0.8468468468468469,1.0,0.0
0.8478478478478478,1.0,0.0
0.8488488488488488,1.0,0.0
0.8498498498498498,1.0,0.0
0.8508508508508509,1.0,0.0
0.8518518518518519,1.0,0.0
0.8528528528528528,1.0,0.0
0.8538538538538538,1.0,0.0
0.8548548548548548,1.0,0.0
0.8558558558558559,1.0,0.0
0.8568568568568569,1.0,0.0
0.8578578578578578,1.0,0.0
0.8588588588588588,1.0,0.0
0.8598598598598598,1.0,0.0
0.8608608608608609,1.0,0.0
0.8618618618618619,1.0,0.0
0.8628628628628628,1.0,0.0
0.8638638638638638,1.0,0.0
0.8648648648648649,1.0,0.0
0.8658658658658659,1.0,0.0
0.8668668668668669,1.0,0.0
0.8678678678678678,1.0,0.0
0.8688688688688688,1.0,0.0
0.8698698698698699,1.0,0.0
0.8708708708708709,1.0,0.0
0.8718718718718719,1.0,0.0
0.8728728728728729,1.0,0.0
0.8738738738738738,1.0,0.0
0.8748748748748749,1.0,0.0
0.8758758758758759,1.0,0.0
0.8768768768768769,1.0,0.0
0.8778778778778779,1.0,0.0
0.8788788788788788,1.0,0.0
0.8798798798798799,1.0,0.0
0.8808808808808809,1.0,0.0
0.8818818818818819,1.0,0.0
0.8828828828828829,1.0,0.0
0.8838838838838838,1.0,0.0
0.8848848848848849,1.0,0.0
0.8858858858858859,1.0,0.0
0.8868868868868869,1.0,0.0
0.8878878878878879,1.0,0.0
0.8888888888888888,1.0,0.0
0.8898898898898899,1.0,0.0
0.8908908908908909,1.0,0.0
0.8918918918918919,1.0,0.0
0.8928928928928929,1.0,0.0
0.8938938938938938,1.0,0.0
0.8948948948948949,1.0,0.0
0.8958958958958959,1.0,0.0
0.8968968968968969,1.0,0.0
0.8978978978978979,1.0,0.0
0.8988988988988988,1.0,0.0
0.8998998998998999,1.0,0.0
0.9009009009009009,1.0,0.0
0.9019019019019019,1.0,0.0
0.9029029029029029,1.0,0.0
0.9039039039039038,1.0,0.0
0.9049049049049049,1.0,0.0
0.9059059059059059,1.0,0.0
0.9069069069069069,1.0,0.0
0.9079079079079079,1.0,0.0
0.9089089089089089,1.0,0.0
0.9099099099099099,1.0,0.0
0.9109109109109109,1.0,0.0
0.9119119119119119,1.0,0.0
0.9129129129129129,1.0,0.0
0.9139139139139139,1.0,0.0
0.914914914914915,1.0,0.0
0.9159159159159159,1.0,0.0
0.9169169169169169,1.0,0.0
0.9179179179179179,1.0,0.0
0.9189189189189189,1.0,0.0
0.91991991991992,1.0,0.0
0.9209209209209209,1.0,0.0
0.9219219219219219,1.0,0.0
0.9229229229229229,1.0,0.0
0.9239239239239239,1.0,0.0
0.924924924924925,1.0,0.0
0.9259259259259259,1.0,0.0
0.9269269269269269,1.0,0.0
0.9279279279279279,1.0,0.0
0.9289289289289289,1.0,0.0
0.92992992992993,1.0,0.0
0.9309309309309309,1.0,0.0
0.9319319319319319,1.0,0.0
0.9329329329329329,1.0,0.0
0.933933933933934,1.0,0.0
0.934934934934935,1.0,0.0
0.9359359359359359,1.0,0.0
0.9369369369369369,1.0,0.0
0.9379379379379379,1.0,0.0
0.938938938938939,1.0,0.0
0.93993993993994,1.0,0.0
0.9409409409409409,1.0,0.0
0.9419419419419419,1.0,0.0
0.9429429429429429,1.0,0.0
0.943943943943944,1.0,0.0
0.944944944944945,1.0,0.0
0.9459459459459459,1.0,0.0
0.9469469469469469,1.0,0.0
0.9479479479479479,1.0,0.0
0.948948948948949,1.0,0.0
0.94994994994995,1.0,0.0
0.950950950950951,1.0,0.0
0.9519519519519519,1.0,0.0
0.9529529529529529,1.0,0.0
0.953953953953954,1.0,0.0
0.954954954954955,1.0,0.0
0.955955955955956,1.0,0.0
0.9569569569569569,1.0,0.0
0.9579579579579579,1.0,0.0
0.958958958958959,1.0,0.0
0.95995995995996,1.0,0.0
0.960960960960961,1.0,0.0
0.9619619619619619,1.0,0.0
0.9629629629629629,1.0,0.0
0.963963963963964,1.0,0.0
0.964964964964965,1.0,0.0
0.965965965965966,1.0,0.0
0.9669669669669669,1.0,0.0
0.9679679679679679,1.0,0.0
0.968968968968969,1.0,0.0
0.96996996996997,1.0,0.0
0.970970970970971,1.0,0.0
0.9719719719719719,1.0,0.0
0.9729729729729729,1.0,0.0
0.973973973973974,1.0,0.0
0.974974974974975,1.0,0.0
0.975975975975976,1.0,0.0
0.9769769769769769,1.0,0.0
0.9779779779779779,1.0,0.0
0.978978978978979,1.0,0.0
0.97997997997998,1.0,0.0
0.980980980980981,1.0,0.0
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/ResNext/RocLinf_ResNext.csv <==
Adversarial Distance Linf FPR,Adversarial Distance Linf TPR,Adversarial Distance Linf TPR STD
0.0,0.0,0.0
0.001001001001001001,0.0047862309316545745,1.9933012882878724e-05
0.002002002002002002,0.009572461863309149,3.986602576575745e-05
0.003003003003003003,0.014358692794963726,5.9799038648636566e-05
0.004004004004004004,0.019144923726618298,7.97320515315149e-05
0.005005005005005005,0.023931154658272873,9.966506441439437e-05
0.006006006006006006,0.028717385589927452,0.00011959807729727313
0.007007007007007007,0.03350361652158202,0.0001395310901801526
0.008008008008008008,0.038289847453236596,0.0001594641030630298
0.009009009009009009,0.04307607838489117,0.0001793971159459093
0.01001001001001001,0.04786230931654575,0.00019933012882878873
0.011011011011011011,0.05264854024820032,0.0002192631417116668
0.012012012012012012,0.057434771179854904,0.00023919615459454626
0.013013013013013013,0.06222100211150947,0.0002591291674774258
0.014014014014014014,0.06700723304316404,0.0002790621803603052
0.015015015015015015,0.07179346397481863,0.00029899519324318006
0.016016016016016016,0.07657969490647319,0.0003189282061260596
0.017017017017017015,0.08136592583812778,0.00033886121900893906
0.018018018018018018,0.08615215676978234,0.0003587942318918186
0.01901901901901902,0.09093838770143693,0.0003787272447746934
0.02002002002002002,0.0957246186330915,0.00039866025765757747
0.02102102102102102,0.10051084956474605,0.0004185932705404523
0.022022022022022022,0.10529708049640064,0.0004385262834233336
0.023023023023023025,0.11008331142805523,0.0004584592963062113
0.024024024024024024,0.11486954235970981,0.0004783923091890925
0.025025025025025023,0.11965577329136436,0.0004983253220719657
0.026026026026026026,0.12444200422301895,0.0005182583349548516
0.02702702702702703,0.12922823515467355,0.00053819134783772
0.028028028028028028,0.13401446608632808,0.0005581243607206104
0.029029029029029027,0.13880069701798267,0.000578057373603479
0.03003003003003003,0.14358692794963726,0.0005979903864863601
0.031031031031031032,0.14837315888129185,0.0006179233993692379
0.03203203203203203,0.15315938981294638,0.0006378564122521192
0.03303303303303303,0.15794562074460097,0.0006577894251349969
0.03403403403403403,0.16273185167625556,0.0006777224380178781
0.035035035035035036,0.16751808260791012,0.0006976554509007467
0.036036036036036036,0.17230431353956469,0.0007175884637836372
0.037037037037037035,0.17709054447121927,0.0007375214766665183
0.03803803803803804,0.18187677540287386,0.0007574544895493868
0.03903903903903904,0.18666300633452845,0.0007773875024322646
0.04004004004004004,0.191449237266183,0.0007973205153151549
0.04104104104104104,0.19623546819783758,0.000817253528198027
0.04204204204204204,0.2010216991294921,0.0008371865410809047
0.043043043043043044,0.20580793006114675,0.0008571195539637826
0.044044044044044044,0.2105941609928013,0.0008770525668466672
0.04504504504504504,0.21538039192445588,0.000896985579729545
0.04604604604604605,0.22016662285611047,0.0009169185926124226
0.04704704704704705,0.22495285378776506,0.0009368516054952912
0.04804804804804805,0.22973908471941962,0.000956784618378185
0.04904904904904905,0.23452531565107418,0.000976717631261063
0.050050050050050046,0.2393115465827287,0.0009966506441439313
0.05105105105105105,0.24409777751438333,0.0010165836570268127
0.05205205205205205,0.2488840084460379,0.0010365166699097031
0.05305305305305305,0.25367023937769245,0.001056449682792575
0.05405405405405406,0.2584564703093471,0.00107638269567544
0.055055055055055056,0.26324270124100163,0.0010963157085583303
0.056056056056056056,0.26802893217265616,0.0011162487214412208
0.057057057057057055,0.27281516310431075,0.0011361817343240928
0.058058058058058054,0.27760139403596534,0.001156114747206958
0.05905905905905906,0.2823876249676199,0.0011760477600898484
0.06006006006006006,0.2871738558992745,0.0011959807729727203
0.06106106106106106,0.2919600868309291,0.001215913785855611
0.062062062062062065,0.2967463177625837,0.0012358467987384758
0.06306306306306306,0.3015325486942382,0.0012557798116213479
0.06406406406406406,0.30631877962589277,0.0012757128245042383
0.06506506506506507,0.3111050105575474,0.0012956458373871032
0.06606606606606606,0.31589124148920195,0.0013155788502699937
0.06706706706706707,0.32067747242085654,0.0013355118631528911
0.06806806806806806,0.3254637033525111,0.0013554448760357562
0.06906906906906907,0.33024993428416566,0.0013753778889186283
0.07007007007007007,0.33503616521582025,0.0013953109018014934
0.07107107107107107,0.33982239614747484,0.0014152439146843838
0.07207207207207207,0.34460862707912937,0.0014351769275672743
0.07307307307307308,0.349394858010784,0.001455109940450146
0.07407407407407407,0.35418108894243855,0.0014750429533330366
0.07507507507507508,0.3589673198740931,0.0014949759662159087
0.07607607607607608,0.3637535508057477,0.0015149089790987736
0.07707707707707707,0.36853978173740226,0.001534841991981664
0.07807807807807808,0.3733260126690569,0.0015547750048645291
0.07907907907907907,0.3781122436007114,0.0015747080177474196
0.08008008008008008,0.382898474532366,0.0015946410306303099
0.08108108108108109,0.3876847054640206,0.001614574043513182
0.08208208208208208,0.39247093639567515,0.001634507056396054
0.08308308308308308,0.39725716732732974,0.0016544400692789188
0.08408408408408408,0.4020433982589842,0.0016743730821618093
0.08508508508508508,0.40682962919063886,0.0016943060950447
0.08608608608608609,0.4116158601222935,0.001714239107927565
0.08708708708708708,0.41640209105394793,0.001734172120810437
0.08808808808808809,0.4211883219856026,0.0017541051336933343
0.0890890890890891,0.42597455291725717,0.0017740381465761994
0.09009009009009009,0.43076078384891175,0.00179397115945909
0.09109109109109109,0.4355470147805664,0.001813904172341955
0.0920920920920921,0.44033324571222093,0.0018338371852248453
0.09309309309309309,0.44511947664387547,0.0018537701981077173
0.0940940940940941,0.4499057075755301,0.0018737032109905824
0.09509509509509509,0.4546919385071846,0.0018936362238734796
0.0960960960960961,0.45947816943883923,0.00191356923675637
0.0970970970970971,0.4642644003704938,0.0019335022496392354
0.0980980980980981,0.46905063130214836,0.001953435262522126
0.0990990990990991,0.47383686223380295,0.0019733682754049723
0.10010010010010009,0.4786230931654574,0.0019933012882878626
0.1011011011011011,0.483409324097112,0.0020132343011707533
0.1021021021021021,0.48819555502876666,0.0020331673140536253
0.1031031031031031,0.49298178596042125,0.0020531003269365156
0.1041041041041041,0.4977680168920758,0.0020730333398194063
0.10510510510510511,0.5025542478237304,0.0020929663527022592
0.1061061061061061,0.5073404787553849,0.00211289936558515
0.10710710710710711,0.5121267096870395,0.0021328323784680263
0.10810810810810811,0.5169129406186942,0.00215276539135088
0.1091091091091091,0.5216991715503487,0.0021726984042337704
0.11011011011011011,0.5264854024820033,0.0021926314171166607
0.1111111111111111,0.5312716334136578,0.0022125644299995006
0.11211211211211211,0.5360578643453123,0.0022324974428824416
0.11311311311311312,0.540844095276967,0.0022524304557652954
0.11411411411411411,0.5456303262086215,0.0022723634686481857
0.11511511511511512,0.550416557140276,0.0022922964815310256
0.11611611611611611,0.5552027880719307,0.002312229494413916
0.11711711711711711,0.5599890190035852,0.002332162507296806
0.11811811811811812,0.5647752499352398,0.002352095520179697
0.11911911911911911,0.5695614808668944,0.002372028533062537
0.12012012012012012,0.574347711798549,0.0023919615459454405
0.12112112112112113,0.5791339427302037,0.002411894558828331
0.12212212212212212,0.5839201736618582,0.002431827571711222
0.12312312312312312,0.5887064045935128,0.0024517605845940614
0.12412412412412413,0.5934926355251674,0.0024716935974769517
0.12512512512512514,0.5982788664568219,0.002491626610359856
0.12612612612612611,0.6030650973884764,0.0025115596232426957
0.12712712712712712,0.6078513283201311,0.0025314926361255864
0.12812812812812813,0.6126375592517855,0.0025514256490084767
0.12912912912912913,0.6174237901834402,0.002571358661891367
0.13013013013013014,0.6222100211150948,0.0025912916747742065
0.13113113113113112,0.6269962520467492,0.002611224687657111
0.13213213213213212,0.6317824829784039,0.0026311577005399874
0.13313313313313313,0.6365687139100585,0.0026510907134228412
0.13413413413413414,0.6413549448417131,0.0026710237263057822
0.13513513513513514,0.6461411757733676,0.0026909567391886218
0.13613613613613612,0.6509274067050222,0.0027108897520715125
0.13713713713713713,0.6557136376366767,0.0027308227649544027
0.13813813813813813,0.6604998685683313,0.0027507557778372565
0.13913913913913914,0.665286099499986,0.002770688790720133
0.14014014014014015,0.6700723304316405,0.0027906218036029867
0.14114114114114115,0.6748585613632953,0.0028105548164859277
0.14214214214214213,0.6796447922949497,0.0028304878293687677
0.14314314314314314,0.6844310232266042,0.002850420842251658
0.14414414414414414,0.6892172541582587,0.0028703538551345486
0.14514514514514515,0.6940034850899134,0.0028902868680174016
0.14614614614614616,0.698789716021568,0.002910219880900292
0.14714714714714713,0.7035759469532225,0.0029301528937831826
0.14814814814814814,0.7083621778848771,0.0029500859066660732
0.14914914914914915,0.7131484088165316,0.0029700189195489128
0.15015015015015015,0.7179346397481862,0.0029899519324318173
0.15115115115115116,0.7227208706798409,0.0030098849453146937
0.15215215215215216,0.7275071016114955,0.003029817958197547
0.15315315315315314,0.7322933325431499,0.0030497509710804747
0.15415415415415415,0.7370795634748045,0.003069683983963328
0.15515515515515516,0.7418657944064592,0.0030896169968462187
0.15615615615615616,0.7466520253381138,0.0031095500097290583
0.15715715715715717,0.7514382562697683,0.003129483022611963
0.15815815815815815,0.7562244872014228,0.003149416035494839
0.15915915915915915,0.7610107181330773,0.0031693490483776926
0.16016016016016016,0.765796949064732,0.0031892820612606197
0.16116116116116116,0.7705831799963866,0.0032092150741434735
0.16216216216216217,0.7753694109280412,0.003229148087026364
0.16316316316316315,0.7801556418596958,0.003249081099909254
0.16416416416416416,0.7849418727913503,0.003269014112792108
0.16516516516516516,0.789728103723005,0.0032889471256749843
0.16616616616616617,0.7945143346546595,0.0033088801385578377
0.16716716716716717,0.799300565586314,0.003328813151440779
0.16816816816816815,0.8040867965179684,0.0033487461643236186
0.16916916916916916,0.8088730274496231,0.0033686791772065228
0.17017017017017017,0.8136592583812777,0.0033886121900894
0.17117117117117117,0.8184454893129324,0.0034085452029722534
0.17217217217217218,0.823231720244587,0.00342847821585513
0.17317317317317318,0.8280179511762414,0.0034484112287380343
0.17417417417417416,0.8328041821078959,0.003468344241620874
0.17517517517517517,0.8375904130395506,0.0034882772545037645
0.17617617617617617,0.8423766439712052,0.0035082102673866687
0.17717717717717718,0.8471628749028598,0.003528143280269545
0.1781781781781782,0.8519491058345143,0.003548076293152399
0.17917917917917917,0.8567353367661689,0.003568009306035289
0.18018018018018017,0.8615215676978235,0.00358794231891818
0.18118118118118118,0.866307798629478,0.0036078753318010194
0.18218218218218218,0.8710940295611328,0.00362780834468391
0.1831831831831832,0.8758802604927873,0.0036477413575668137
0.1841841841841842,0.8806664914244419,0.0036676743704496906
0.18518518518518517,0.8854527223560963,0.003687607383332544
0.18618618618618618,0.8902389532877509,0.0037075403962154346
0.1871871871871872,0.8950251842194055,0.0037274734090983253
0.1881881881881882,0.8998114151510602,0.003747406421981165
0.1891891891891892,0.9045976460827148,0.003767339434864106
0.19019019019019018,0.9093838770143692,0.0037872724477469592
0.19119119119119118,0.9141701079460237,0.0038072054606297988
0.1921921921921922,0.9189563388776785,0.00382713847351274
0.1931931931931932,0.9237425698093329,0.00384707148639558
0.1941941941941942,0.9285288007409876,0.003867004499278471
0.19519519519519518,0.9333150316726421,0.003886937512161361
0.1961961961961962,0.9381012626042967,0.003906870525044252
0.1971971971971972,0.9428874935359514,0.003926803537927105
0.1981981981981982,0.9476737244676059,0.003946736550809945
0.1991991991991992,0.9524599553992604,0.003966669563692886
0.20020020020020018,0.9572461863309148,0.003986602576575725
0.2012012012012012,0.9620324172625696,0.004006535589458616
0.2022022022022022,0.966818648194224,0.004026468602341507
0.2032032032032032,0.9716048791258788,0.004046401615224397
0.2042042042042042,0.9763911100575333,0.004066334628107251
0.20520520520520522,0.9811773409891879,0.0040862676409901405
0.2062062062062062,0.9853134709290181,0.0035203083082508847
0.2072072072072072,0.9875021061465507,0.0017252727421860966
0.2082082082082082,0.9887666666666667,0.00044969125210771535
0.2092092092092092,0.9889343588686726,0.00040192118063310186
0.21021021021021022,0.9889426416122005,0.0004026740683582093
0.2112112112112112,0.9890295599995689,0.0003696817605249698
0.2122122122122122,0.9890605175080256,0.0003650765647531638
0.2132132132132132,0.9890914750164823,0.00036207962067494586
0.21421421421421422,0.9891224325249389,0.0003607310144597556
0.21521521521521522,0.9891533900333958,0.00036104921740286714
0.21621621621621623,0.989184063452849,0.00036340411225684066
0.2172172172172172,0.9892070243596932,0.0003658436703706985
0.2182182182182182,0.9892316653637471,0.000378694388402333
0.21921921921921922,0.9892589676714266,0.00039481617581022275
0.22022022022022023,0.9892862699791065,0.0004113239366551229
0.22122122122122123,0.9893135722867862,0.00042817303086454313
0.2222222222222222,0.9893408745944657,0.00044532471654293656
0.22322322322322322,0.9893681769021455,0.0004627453481976672
0.22422422422422422,0.9893947736847162,0.00048127070337532517
0.22522522522522523,0.9894231679515775,0.000500725304459551
0.22622622622622623,0.9894524897360331,0.0005202169525908215
0.2272272272272272,0.9894702248314157,0.0005254098916540414
0.22822822822822822,0.989487038045135,0.0005295006292087012
0.22922922922922923,0.9895038512588545,0.0005336287827468201
0.23023023023023023,0.9895206644725739,0.0005377934906430593
0.23123123123123124,0.9895374776862934,0.0005419939102417434
0.23223223223223222,0.9895542909000127,0.0005462292176907255
0.23323323323323322,0.9895711041137322,0.0005504986077528303
0.23423423423423423,0.9895879173274515,0.0005548012935956309
0.23523523523523523,0.989604730541171,0.0005591365065633923
0.23623623623623624,0.9896233330200949,0.000561239172657607
0.23723723723723725,0.9896409650380269,0.0005619152809772161
0.23823823823823823,0.9896520702874674,0.0005581873950650892
0.23923923923923923,0.9896621063238822,0.0005543580488139704
0.24024024024024024,0.9896721423602969,0.0005505300893333564
0.24124124124124124,0.9896821783967117,0.0005467035457531992
0.24224224224224225,0.9896922144331265,0.0005428784480140331
0.24324324324324323,0.9897022504695411,0.000539054826894582
0.24424424424424424,0.9897122865059561,0.0005352327140410475
0.24524524524524524,0.9897223225423707,0.0005314121419975815
0.24624624624624625,0.9897323585787855,0.0005275931442373944
0.24724724724724725,0.9897423946152003,0.0005237757551962575
0.24824824824824826,0.9897524306516151,0.0005199600103062704
0.24924924924924924,0.9897624666880298,0.0005161459460319828
0.2502502502502503,0.9897725027244446,0.000512333599907356
0.25125125125125125,0.9897825387608594,0.0005085230105747655
0.25225225225225223,0.9897925747972742,0.0005047142178255403
0.25325325325325326,0.9898026108336889,0.000500907262642138
0.25425425425425424,0.9898126468701037,0.0004971021872425304
0.2552552552552553,0.9898226829065185,0.0004932990351259491
0.25625625625625625,0.989831158990706,0.0004896605178857955
0.25725725725725723,0.9898661120667592,0.0004982950238728769
0.25825825825825827,0.9901439606272939,0.0005345093469772193
0.25925925925925924,0.9905333333333334,0.0005436502143433264
0.2602602602602603,0.9905666666666667,0.0005557777333510921
0.26126126126126126,0.9906017339920566,0.0005116053220144111
0.26226226226226224,0.9906505425926543,0.0005296679872270038
0.26326326326326327,0.9906680119728649,0.0005326610957274809
0.26426426426426425,0.9906889449105297,0.0005373474744718107
0.2652652652652653,0.9907098778481945,0.0005421139596866292
0.26626626626626626,0.9907308107858593,0.0005469584571054789
0.26726726726726724,0.990751743723524,0.0005518789123145152
0.2682682682682683,0.9907644052921091,0.000549028687564836
0.26926926926926925,0.9907767427614722,0.0005459836392992447
0.2702702702702703,0.9907904637920778,0.0005434939819378711
0.27127127127127126,0.9908109350723917,0.0005438639919896267
0.27227227227227224,0.9908314063527056,0.0005445549960597277
0.2732732732732733,0.9908518776330193,0.0005455657744532732
0.27427427427427425,0.9908723489133332,0.0005468945541385682
0.2752752752752753,0.990892820193647,0.0005485390241436785
0.27627627627627627,0.9909132914739608,0.0005504963553385503
0.2772772772772773,0.9909337627542746,0.0005527632242144465
0.2782782782782783,0.9909542340345885,0.0005553358402060714
0.27927927927927926,0.9909747053149022,0.000558209976049549
0.2802802802802803,0.9909950855479456,0.0005615097608745808
0.28128128128128127,0.9910144215755121,0.000566577752468276
0.2822822822822823,0.9910349778295163,0.000572728283135737
0.2832832832832833,0.9910538901702085,0.0005778104835816514
0.28428428428428426,0.9910653644540214,0.0005771936652511025
0.2852852852852853,0.9910768387378344,0.000576576891042875
0.2862862862862863,0.9910883130216472,0.00057596016109864
0.2872872872872873,0.9910997873054601,0.0005753434755608935
0.2882882882882883,0.991111261589273,0.0005747268345724812
0.28928928928928926,0.991122735873086,0.0005741102382769469
0.2902902902902903,0.9911342101568988,0.0005734936868185038
0.2912912912912913,0.9911456844407117,0.0005728771803419125
0.2922922922922923,0.9911571587245246,0.0005722607189924529
0.2932932932932933,0.9911686330083375,0.0005716443029162722
0.29429429429429427,0.9911801072921506,0.0005710279322598575
0.2952952952952953,0.9911915815759634,0.0005704116071705279
0.2962962962962963,0.9912030558597763,0.0005697953277961424
0.2972972972972973,0.9912441708954521,0.0005273444067378295
0.2982982982982983,0.991351525833582,0.0003915302488997424
0.29929929929929927,0.9913588807717116,0.00039672163198435563
0.3003003003003003,0.9913973940420867,0.000422433435330767
0.3013013013013013,0.9914666666666667,0.000478423336480243
0.3023023023023023,0.9916333333333333,0.0005436502143433264
0.3033033033033033,0.9918067400734069,0.0006077061294147977
0.30430430430430433,0.9919956512067624,0.0006741901204406177
0.3053053053053053,0.9921033140136021,0.0007211522757606706
0.3063063063063063,0.9921327486746004,0.000726639540388959
0.3073073073073073,0.9921869180703337,0.0007474395860970487
0.3083083083083083,0.9922223263239726,0.0007619347058978245
0.30930930930930933,0.9922337790103222,0.0007619263534746317
0.3103103103103103,0.992245231696672,0.0007620244047946422
0.3113113113113113,0.992256684383022,0.000762228818795195
0.3123123123123123,0.9922681370693717,0.0007625395099384539
0.3133133133133133,0.9922766543099876,0.0007670763172377569
0.31431431431431434,0.9922839876506543,0.0007733663437073142
0.3153153153153153,0.992291320991321,0.0007797435721009398
0.3163163163163163,0.9922986543319877,0.0007862058804330974
0.3173173173173173,0.9923000000000001,0.0007874007874011978
0.3183183183183183,0.9923000000000001,0.0007874007874011978
0.31931931931931934,0.9923000000000001,0.0007874007874011978
0.3203203203203203,0.9923000000000001,0.0007874007874011978
0.3213213213213213,0.9923079253446995,0.0007763310272288709
0.32232232232232233,0.99231705433985,0.0007647721084033084
0.3233233233233233,0.9923279984368157,0.0007548553940708605
0.32432432432432434,0.9923478637927025,0.0007493839453878125
0.3253253253253253,0.9923696412338349,0.0007449794672981851
0.3263263263263263,0.9923914186749672,0.0007407062224458956
0.32732732732732733,0.9924131961160993,0.0007365664949125433
0.3283283283283283,0.9924349735572316,0.0007325625482296162
0.32932932932932935,0.9924567509983638,0.0007286966206131084
0.3303303303303303,0.9924785284394962,0.0007249709200379048
0.3313313313313313,0.9925003058806284,0.0007213876191699133
0.33233233233233234,0.9925220833217607,0.0007179488501738087
0.3333333333333333,0.992543860762893,0.0007146566994184329
0.33433433433433435,0.9925656382040252,0.0007115132021014352
0.3353353353353353,0.9925874156451576,0.0007085203368209938
0.3363363363363363,0.9926054396554397,0.0007109879118184215
0.33733733733733734,0.992649754733088,0.0006718790963160153
0.3383383383383383,0.9927272547439214,0.0005859090691135882
0.33933933933933935,0.9927999999999999,0.0004966554808583755
0.34034034034034033,0.9928666666666666,0.0005436502143433287
0.34134134134134136,0.9929,0.000571547606649397
0.34234234234234234,0.9929285285285285,0.0005973465904106479
0.3433433433433433,0.9929666666666667,0.000634209919681366
0.34434434434434436,0.993,0.0006480740698408002
0.34534534534534533,0.9930105038371705,0.0006334932945846677
0.34634634634634637,0.993021626070515,0.0006180683189785125
0.34734734734734735,0.9930394915053943,0.0006057170638949199
0.3483483483483483,0.9930589333917249,0.0005981407733428745
0.34934934934934936,0.993078258272161,0.0005909559286117351
0.35035035035035034,0.9930928920031142,0.0005814985029416688
0.35135135135135137,0.9931017897897898,0.0005690425376876697
0.35235235235235235,0.9931106875764653,0.0005565923040283072
0.3533533533533533,0.9931195853631408,0.0005441481953842643
0.35435435435435436,0.9931339597802932,0.0005366011933213919
0.35535535535535534,0.9931477424123373,0.0005321671598814422
0.3563563563563564,0.9931596894776913,0.000530423569367998
0.35735735735735735,0.993180855439361,0.0005329371659398354
0.35835835835835833,0.9932035659563389,0.0005362150566679126
0.35935935935935936,0.9932262764733165,0.0005395602662630046
0.36036036036036034,0.9932489869902942,0.0005429715504861826
0.3613613613613614,0.993271697507272,0.000546447671895504
0.36236236236236236,0.9932944080242496,0.0005499874011082217
0.36336336336336333,0.9933171185412274,0.0005535895179739404
0.36436436436436437,0.9933398290582053,0.0005572528126609804
0.36536536536536535,0.993362539575183,0.0005609760866575455
0.3663663663663664,0.9933852500921606,0.0005647581536903765
0.36736736736736736,0.9934079606091384,0.0005685978405631117
0.3683683683683684,0.993430671126116,0.0005724939879172558
0.36936936936936937,0.9934516549163671,0.0005750956927651546
0.37037037037037035,0.9934679487602615,0.0005742422114884855
0.3713713713713714,0.9934842426041559,0.0005736905290770812
0.37237237237237236,0.9935298657773796,0.0005955604055848277
0.3733733733733734,0.9935333333333333,0.0005906681715556321
0.3743743743743744,0.9935333333333333,0.0005906681715556321
0.37537537537537535,0.9935333333333333,0.0005906681715556321
0.3763763763763764,0.9935666666666666,0.000612825877028326
0.37737737737737737,0.9936000000000001,0.0005656854249492281
0.3783783783783784,0.9936666666666666,0.0005436502143433287
0.3793793793793794,0.9937,0.0004966554808583755
0.38038038038038036,0.9937423900090566,0.00045719561586880206
0.3813813813813814,0.9937665949707046,0.0004782040456448586
0.38238238238238237,0.9938152638178513,0.0004743753404644646
0.3833833833833834,0.9938447718571685,0.00046976099627734415
0.3843843843843844,0.9938526462716616,0.0004747996489434392
0.38538538538538536,0.9938605206861547,0.0004798550229387131
0.3863863863863864,0.9938683951006478,0.00048492659530243424
0.38738738738738737,0.9938796556599065,0.0004853417610389478
0.3883883883883884,0.9938924611138135,0.00048363027361151813
0.3893893893893894,0.9939052665677203,0.0004819218047505028
0.39039039039039036,0.9939180720216273,0.00048021638667345275
0.3913913913913914,0.9939308774755343,0.00047851405199922056
0.3923923923923924,0.9939436829294412,0.00047681483375305124
0.3933933933933934,0.9939564883833483,0.0004751187653718977
0.3943943943943944,0.9939692938372552,0.0004734258807092696
0.39539539539539537,0.9939820992911622,0.0004717362140407575
0.3963963963963964,0.9939949047450692,0.00047004980006895683
0.3973973973973974,0.994007710198976,0.0004683666739292559
0.3983983983983984,0.9940205156528831,0.00046668687119472493
0.3993993993993994,0.99403332110679,0.00046501042788173484
0.40040040040040037,0.994046126560697,0.0004633373804554114
0.4014014014014014,0.9940589320146039,0.0004616677658349606
0.4024024024024024,0.994071737468511,0.0004600016213994952
0.4034034034034034,0.9941156161087196,0.00047464917587872993
0.4044044044044044,0.9941205471481332,0.0004677018600270853
0.40540540540540543,0.9941254781875472,0.0004607553365746669
0.4064064064064064,0.9941304092269609,0.00045380964190949925
0.4074074074074074,0.9941666666666666,0.00047842333648022493
0.4084084084084084,0.9941666666666666,0.00047842333648022493
0.4094094094094094,0.9942000000000001,0.0005099019513592586
0.41041041041041043,0.9942000000000001,0.0005099019513592586
0.4114114114114114,0.9942689064064064,0.0005592819795787258
0.4124124124124124,0.9943411193802497,0.0006053891522242707
0.4134134134134134,0.9943666666666666,0.0006182412330330308
0.4144144144144144,0.9943666666666666,0.0006182412330330308
0.41541541541541543,0.9943803425647869,0.0005990754481079679
0.4164164164164164,0.9944046488888924,0.0005743279509688973
0.4174174174174174,0.994412492423015,0.0005791486112266695
0.4184184184184184,0.9944203359571375,0.0005840278209895855
0.4194194194194194,0.9944281794912602,0.0005889641251182854
0.42042042042042044,0.9944360230253827,0.0005939561000993308
0.4214214214214214,0.9944438665595051,0.0005990023540826172
0.4224224224224224,0.9944517100936278,0.0006041015268398546
0.42342342342342343,0.9944595536277504,0.0006092522896521485
0.4244244244244244,0.9944673971618729,0.000614453345132816
0.42542542542542544,0.9944752406959955,0.0006197034269922029
0.4264264264264264,0.9944830842301181,0.0006250012997500639
0.4274274274274274,0.9944909277642405,0.0006303457584017467
0.42842842842842843,0.9944987712983631,0.0006357356280430241
0.4294294294294294,0.9945066148324857,0.0006411697634588625
0.43043043043043044,0.9945144583666083,0.0006466470486803016
0.4314314314314314,0.9945223019007309,0.0006521663965142982
0.43243243243243246,0.9945299500587543,0.0006575870480088086
0.43343343343343343,0.9945650967996983,0.0006837640429861921
0.4344344344344344,0.9946,0.0007071067811865219
0.43543543543543545,0.9946333333333334,0.0007318166133366433
0.4364364364364364,0.9946333333333334,0.0007318166133366433
0.43743743743743746,0.9946333333333334,0.0007318166133366433
0.43843843843843844,0.9946666666666667,0.0006847546194724481
0.4394394394394394,0.9947,0.0006377042156569484
0.44044044044044045,0.9947,0.0006377042156569484
0.44144144144144143,0.9947333333333334,0.0005906681715556321
0.44244244244244246,0.9947409431653876,0.0005967471976423422
0.44344344344344344,0.9947631876320765,0.0006152523542060617
0.4444444444444444,0.9947854320987654,0.0006347778871473639
0.44544544544544545,0.9948076765654544,0.0006552325830265015
0.44644644644644643,0.9948364935769103,0.0006675015178734149
0.44744744744744747,0.9948656894394395,0.0006801858656025887
0.44844844844844844,0.9948871420031141,0.0006856688101619529
0.4494494494494494,0.9948961926971323,0.0006769354897113816
0.45045045045045046,0.9949049032225502,0.0006698328439764294
0.45145145145145144,0.9949077071469228,0.0006707222418134102
0.45245245245245247,0.9949105110712955,0.000671633873791662
0.45345345345345345,0.9949133149956678,0.0006725676494993861
0.4544544544544544,0.9949161189200405,0.00067352347683613
0.45545545545545546,0.9949189228444131,0.0006745012620546085
0.45645645645645644,0.9949217267687857,0.0006755009098029683
0.4574574574574575,0.9949245306931581,0.0006765223231672273
0.45845845845845845,0.9949273346175307,0.000677565403713956
0.45945945945945943,0.9949301385419033,0.0006786300515333057
0.46046046046046046,0.9949329424662757,0.0006797161652819998
0.46146146146146144,0.9949333333333333,0.0006798692684790502
0.4624624624624625,0.9949333333333333,0.0006798692684790502
0.46346346346346345,0.9949333333333333,0.0006798692684790502
0.46446446446446443,0.9949333333333333,0.0006798692684790502
0.46546546546546547,0.9949666666666666,0.0007133644853010995
0.46646646646646645,0.995,0.0007483314773547949
0.4674674674674675,0.995,0.0007483314773547949
0.46846846846846846,0.995,0.0007483314773547949
0.4694694694694695,0.995,0.0007483314773547949
0.47047047047047047,0.9950014541423143,0.0007487228365593546
0.47147147147147145,0.9950068358681262,0.000750218505128046
0.4724724724724725,0.995012217593938,0.0007517882526207028
0.47347347347347346,0.9950175993197498,0.0007534316160151993
0.4744744744744745,0.9950229810455617,0.0007551481146999553
0.4754754754754755,0.9950283627713735,0.0007569372511307606
0.47647647647647645,0.9950385098431765,0.000763902129305027
0.4774774774774775,0.9950451831831831,0.0007707179530854692
0.47847847847847846,0.9950552058902561,0.0007730590704806393
0.4794794794794795,0.9950707376462007,0.0007680582133525361
0.4804804804804805,0.9950862694021456,0.0007631920275117729
0.48148148148148145,0.9951018011580901,0.0007584631050551606
0.4824824824824825,0.9951173329140349,0.0007538740290760984
0.48348348348348347,0.9951328646699796,0.0007494273686050057
0.4844844844844845,0.9951483964259245,0.000745125673310313
0.4854854854854855,0.9951639281818693,0.0007409714679739093
0.48648648648648646,0.995207550027904,0.0007692077851278828
0.4874874874874875,0.9952164084438421,0.0007578840630605639
0.48848848848848847,0.9952586001931133,0.0007514081494653227
0.4894894894894895,0.9952666666666667,0.0007408703590297707
0.4904904904904905,0.9953,0.000778888096369866
0.49149149149149146,0.9953,0.000778888096369866
0.4924924924924925,0.9953,0.000778888096369866
0.4934934934934935,0.9953,0.000778888096369866
0.4944944944944945,0.9953,0.000778888096369866
0.4954954954954955,0.9954000000000001,0.0006976149845485159
0.4964964964964965,0.9954094403927738,0.0007084839709803159
0.4974974974974975,0.9954332737499404,0.0007362872750777827
0.4984984984984985,0.9954393794095925,0.0007415711241944049
0.4994994994994995,0.9954458817370263,0.000746504998529179
0.5005005005005005,0.9954546099940935,0.0007486241711299935
0.5015015015015015,0.9954633382511607,0.0007507495834211446
0.5025025025025025,0.9954720665082278,0.0007528811825579889
0.5035035035035035,0.995480794765295,0.0007550189161396832
0.5045045045045045,0.995489523022362,0.0007571627322072268
0.5055055055055055,0.9954982512794293,0.0007593125792413903
0.5065065065065065,0.9955069795364965,0.000761468406160658
0.5075075075075075,0.9955157077935636,0.0007636301623190571
0.5085085085085085,0.9955244360506308,0.0007657977975039756
0.5095095095095095,0.9955331643076978,0.0007679712619339301
0.5105105105105106,0.995541892564765,0.0007701505062562623
0.5115115115115115,0.9955506208218322,0.0007723354815448405
0.5125125125125125,0.9955593490788993,0.0007745261392976732
0.5135135135135135,0.9955643538275117,0.0007759373243987866
0.5145145145145145,0.9955663050965197,0.0007760144193323317
0.5155155155155156,0.9956,0.0007348469228349631
0.5165165165165165,0.9956,0.0007348469228349631
0.5175175175175175,0.9956,0.0007348469228349631
0.5185185185185185,0.9956333333333333,0.0007760297817881929
0.5195195195195195,0.9956666666666667,0.0007760297817881929
0.5205205205205206,0.9956666666666667,0.0007760297817881929
0.5215215215215215,0.9956666666666667,0.0007760297817881929
0.5225225225225225,0.9956852102102102,0.0007772684121156403
0.5235235235235235,0.9956999999999999,0.000778888096369866
0.5245245245245245,0.9956999999999999,0.000778888096369866
0.5255255255255256,0.9957000895632474,0.000778991589527917
0.5265265265265265,0.9957036018474614,0.000783055514448154
0.5275275275275275,0.9957093389864998,0.0007842842978861681
0.5285285285285285,0.9957159124358546,0.0007844689655355259
0.5295295295295295,0.9957224858852092,0.0007846815128622392
0.5305305305305306,0.9957290593345639,0.0007849219172177401
0.5315315315315315,0.9957356327839187,0.0007851901530148267
0.5325325325325325,0.9957422062332734,0.0007854861917410539
0.5335335335335335,0.9957487796826281,0.0007858100019736404
0.5345345345345345,0.9957553531319828,0.0007861615493965461
0.5355355355355356,0.995760047509283,0.0007842875023354804
0.5365365365365365,0.9957631086744237,0.0007804654546121801
0.5375375375375375,0.9957661698395643,0.0007766487290239015
0.5385385385385385,0.9957666666666668,0.0007760297817881929
0.5395395395395395,0.9957666666666668,0.0007760297817881929
0.5405405405405406,0.9957666666666668,0.0007760297817881929
0.5415415415415415,0.9957666666666668,0.0007760297817881929
0.5425425425425425,0.9957666666666668,0.0007760297817881929
0.5435435435435435,0.9957666666666668,0.0007760297817881929
0.5445445445445445,0.9957938382827272,0.0007781453956245003
0.5455455455455456,0.9958026097084739,0.0007819064925400973
0.5465465465465466,0.9958222612342983,0.0007643467847395332
0.5475475475475475,0.9958468733523347,0.0007453598933856278
0.5485485485485485,0.9958605897728088,0.0007459874053857814
0.5495495495495496,0.9958743061932829,0.0007466734082855224
0.5505505505505506,0.9958880226137569,0.0007474177410306494
0.5515515515515516,0.995901739034231,0.0007482202295408296
0.5525525525525525,0.9959154554547051,0.0007490806869097003
0.5535535535535535,0.9959291718751789,0.0007499989136179775
0.5545545545545546,0.995942888295653,0.0007509746977597356
0.5555555555555556,0.995956433248363,0.0007518154071517567
0.5565565565565566,0.9959670601595748,0.0007494684648600745
0.5575575575575575,0.9959776870707865,0.0007472354595583799
0.5585585585585585,0.9959881427581427,0.0007453444114139734
0.5595595595595596,0.9959958427658427,0.0007472427125966497
0.5605605605605606,0.996,0.0007483314773547949
0.5615615615615616,0.9960108983983984,0.0007600493323546585
0.5625625625625625,0.9960666666666667,0.0007408703590297707
0.5635635635635635,0.9961020969687636,0.0007505757420659238
0.5645645645645646,0.9961149303149304,0.0007644176427165601
0.5655655655655656,0.9961610969944302,0.0007346210889472008
0.5665665665665666,0.9961666666666665,0.0007408703590297707
0.5675675675675675,0.9961777927927927,0.0007263786614043346
0.5685685685685685,0.9961944761428095,0.0007047486329224965
0.5695695695695696,0.9962072582067162,0.0006882639447966006
0.5705705705705706,0.9962360826951612,0.0006769903112946081
0.5715715715715716,0.9962654707100959,0.0006663852331073584
0.5725725725725725,0.9962948587250304,0.0006564019803955099
0.5735735735735735,0.9963203293017769,0.0006459023195091424
0.5745745745745746,0.9963392204298201,0.0006336949570791055
0.5755755755755756,0.9963581115578634,0.0006215539938405582
0.5765765765765766,0.9963770026859066,0.0006094833978397106
0.5775775775775776,0.9964292271472831,0.000632049999237144
0.5785785785785785,0.9964481182753263,0.0006197818896075113
0.5795795795795796,0.9964670094033695,0.0006075792591807864
0.5805805805805806,0.9964859005314127,0.0005954461336169284
0.5815815815815816,0.9965333333333334,0.0005436502143433264
0.5825825825825826,0.9965333333333334,0.0005436502143433264
0.5835835835835835,0.9965666666666667,0.0005557777333510921
0.5845845845845846,0.9965666666666667,0.0005557777333510921
0.5855855855855856,0.9966,0.0005715476066493971
0.5865865865865866,0.9966,0.0005715476066493971
0.5875875875875876,0.9966333333333334,0.000524933858267448
0.5885885885885885,0.9966333333333334,0.000524933858267448
0.5895895895895896,0.9966425998915582,0.0005119925211319337
0.5905905905905906,0.9966530269853187,0.0004974406622912725
0.5915915915915916,0.9966634540790791,0.0004829005906433339
0.5925925925925926,0.9966699647266314,0.0004738282705808655
0.5935935935935935,0.9966747313980647,0.00046718946207776805
0.5945945945945946,0.9966794980694981,0.00046055362508353836
0.5955955955955956,0.9966842647409314,0.0004539208899190214
0.5965965965965966,0.9966890314123648,0.00044729139457223865
0.5975975975975976,0.9966937980837981,0.00044066528526551636
0.5985985985985985,0.9966985647552314,0.00043404271707294837
0.5995995995995996,0.9967,0.00043204937989386116
0.6006006006006006,0.9967,0.00043204937989386116
0.6016016016016016,0.99674002669336,0.0004552145520286903
0.6026026026026026,0.9967567100433768,0.000469529641306707
0.6036036036036035,0.9967666666666667,0.000478423336480243
0.6046046046046046,0.9967666666666667,0.000478423336480243
0.6056056056056056,0.9967706531390147,0.00048205354009081596
0.6066066066066066,0.9967763085119018,0.00048726900693390844
0.6076076076076076,0.9967819638847888,0.0004925591210124504
0.6086086086086087,0.9967982152703551,0.0004832994200910693
0.6096096096096096,0.996824724830763,0.000460147878498118
0.6106106106106106,0.9968375885450321,0.0004559408182059786
0.6116116116116116,0.9968445123486059,0.00044904945196329836
0.6126126126126126,0.9968503661556293,0.00044109055916527327
0.6136136136136137,0.9968562199626527,0.0004331436490213753
0.6146146146146146,0.9968620737696762,0.00042520939337818106
0.6156156156156156,0.9968666666666667,0.00041899350299922175
0.6166166166166166,0.9968666666666667,0.00041899350299922175
0.6176176176176176,0.9969,0.00043204937989386116
0.6186186186186187,0.9969,0.00043204937989386116
0.6196196196196196,0.9969,0.00043204937989386116
0.6206206206206206,0.9969,0.00043204937989386116
0.6216216216216216,0.9969003003003003,0.00043163235127462206
0.6226226226226226,0.9969142030919809,0.00041234259049153995
0.6236236236236237,0.9969281058836614,0.000393089668734427
0.6246246246246246,0.9969333333333333,0.0003858612300930162
0.6256256256256256,0.9969356427349335,0.0003826698235470668
0.6266266266266266,0.9969427420328129,0.00037286725523849167
0.6276276276276276,0.9969551256472671,0.00036533300729550287
0.6286286286286287,0.996978370122582,0.0003631421334106511
0.6296296296296297,0.9970016145978969,0.00036202486287551395
0.6306306306306306,0.9970203865155479,0.00036831032149279235
0.6316316316316316,0.9970365316929833,0.00037940542042044285
0.6326326326326326,0.9970860102037521,0.00034447673029689417
0.6336336336336337,0.9971,0.0003559026084010045
0.6346346346346347,0.9971333333333333,0.00030912061651648947
0.6356356356356356,0.9971405939272606,0.00029894560252146686
0.6366366366366366,0.9971619846161951,0.00027809848778377085
0.6376376376376376,0.9971855576499177,0.00026229761510791104
0.6386386386386387,0.9972066963975021,0.0002502682218155882
0.6396396396396397,0.9972278351450866,0.00023864946103977175
0.6406406406406406,0.997248973892671,0.00022750425513126814
0.6416416416416416,0.9972701126402556,0.00021690561402483452
0.6426426426426426,0.9972912513878401,0.00020693753437341832
0.6436436436436437,0.9973123901354247,0.0001976954205691888
0.6446446446446447,0.9973252425264771,0.00018109533695350678
0.6456456456456456,0.9973333333333333,0.0001699673171197771
0.6466466466466466,0.9973333333333333,0.0001699673171197771
0.6476476476476476,0.9973333333333333,0.0001699673171197771
0.6486486486486487,0.9973333333333333,0.0001699673171197771
0.6496496496496497,0.9973333333333333,0.0001699673171197771
0.6506506506506506,0.9974015379414501,0.00014252129250699643
0.6516516516516516,0.9974059282967178,0.00014579419997899892
0.6526526526526526,0.9974103186519853,0.0001492537421797537
0.6536536536536537,0.9974480423405861,0.00017686944237114367
0.6546546546546547,0.9974524326958538,0.00017934615093629456
0.6556556556556556,0.9974568230511213,0.00018200105753577944
0.6566566566566566,0.9974612134063889,0.00018482648324882805
0.6576576576576576,0.9974656037616564,0.00018781473252548118
0.6586586586586587,0.9974666666666666,0.00018856180831644423
0.6596596596596597,0.9974666666666666,0.00018856180831644423
0.6606606606606606,0.9974666666666666,0.00018856180831644423
0.6616616616616616,0.9974666666666666,0.00018856180831644423
0.6626626626626626,0.9975208875542209,0.0001582722044038299
0.6636636636636637,0.9975333333333333,0.0001699673171197916
0.6646646646646647,0.9975666666666667,0.00018856180831644425
0.6656656656656657,0.997570312693646,0.00018340554751344312
0.6666666666666666,0.9975750793650794,0.0001766644561250334
0.6676676676676676,0.9975815968349302,0.00017117479724504536
0.6686686686686687,0.9975911301777969,0.00016798058088921298
0.6696696696696697,0.9976006635206636,0.00016500007432145673
0.6706706706706707,0.9976101968635303,0.0001622450557721524
0.6716716716716716,0.9976197302063969,0.00015972719350547255
0.6726726726726726,0.9976922508222508,0.00013627275575747098
0.6736736736736737,0.9976970174936842,0.00013936028639707546
0.6746746746746747,0.9977,0.00014142135623729395
0.6756756756756757,0.9977,0.00014142135623729395
0.6766766766766766,0.9977,0.00014142135623729395
0.6776776776776777,0.9977333333333332,0.00016996731711974077
0.6786786786786787,0.9977333333333332,0.00016996731711974077
0.6796796796796797,0.9977369672703006,0.0001714637711401898
0.6806806806806807,0.9977445506112174,0.00017503194161730358
0.6816816816816816,0.997752133952134,0.00017917188562068526
0.6826826826826827,0.9977644608244608,0.0001875495931191709
0.6836836836836837,0.9977774768708102,0.00019665197097345062
0.6846846846846847,0.9977835435435436,0.00020155821492134413
0.6856856856856857,0.997789610216277,0.0002067042534372257
0.6866866866866866,0.9977956768890103,0.00021207263106776288
0.6876876876876877,0.9978028519747818,0.00021737830881512628
0.6886886886886887,0.9978420391151386,0.0002520606561985559
0.6896896896896897,0.9978533339187141,0.0002467000293745082
0.6906906906906907,0.9978703099590819,0.00023368296079119227
0.6916916916916916,0.9978872859994498,0.00022073967185158924
0.6926926926926927,0.997938854802515,0.00024321037450199923
0.6936936936936937,0.9979577318494965,0.00023607734235116907
0.6946946946946947,0.9979753965730437,0.00022922985162998643
0.6956956956956957,0.9979875535666386,0.00022987380753349335
0.6966966966966966,0.9979940960568413,0.0002377548047765366
0.6976976976976977,0.9980333333333333,0.00024944382578490196
0.6986986986986987,0.9980333333333333,0.00024944382578490196
0.6996996996996997,0.9980666666666668,0.000286744175568056
0.7007007007007007,0.9980666666666668,0.000286744175568056
0.7017017017017017,0.9980690611246167,0.00028368601172763656
0.7027027027027027,0.9980938223938224,0.0002937400679491145
0.7037037037037037,0.9981182833627278,0.00030448076981922127
0.7047047047047047,0.9981262278151167,0.00029505967387106883
0.7057057057057057,0.9981333333333334,0.0002867441755681033
0.7067067067067067,0.9981333333333334,0.0002867441755681033
0.7077077077077077,0.9981666666666668,0.00028674417556809903
0.7087087087087087,0.9981666666666668,0.00028674417556809903
0.7097097097097097,0.9981666666666668,0.00028674417556809903
0.7107107107107107,0.9982000000000001,0.00032659863237109976
0.7117117117117117,0.9982000000000001,0.00032659863237109976
0.7127127127127127,0.9982001883364845,0.0003268293236471288
0.7137137137137137,0.9982150179809439,0.0003451552272892035
0.7147147147147147,0.9982298476254033,0.0003637671349553694
0.7157157157157157,0.9982780106031958,0.00038163377340860526
0.7167167167167167,0.9982928402476551,0.00039951149974565633
0.7177177177177178,0.9983,0.0004082482904638634
0.7187187187187187,0.9983354164622137,0.00041130927324599923
0.7197197197197197,0.9983419589524164,0.000412538209190905
0.7207207207207207,0.998348501442619,0.00041397034499941185
0.7217217217217217,0.9983550439328216,0.00041560358004669737
0.7227227227227228,0.9983615864230243,0.00041743555391045496
0.7237237237237237,0.9983666666666666,0.00041899350299922175
0.7247247247247247,0.9983666666666666,0.00041899350299922175
0.7257257257257257,0.9983666666666666,0.00041899350299922175
0.7267267267267267,0.9983666666666666,0.00041899350299922175
0.7277277277277278,0.9983666666666666,0.00041899350299922175
0.7287287287287287,0.9984000000000001,0.0004546060565661939
0.7297297297297297,0.9984121621621621,0.0004385976612443307
0.7307307307307307,0.9984288455121789,0.00041679272930050093
0.7317317317317317,0.9984455288621955,0.0003951933534583813
0.7327327327327328,0.9984622122122122,0.0003738351651579614
0.7337337337337337,0.9984666666666667,0.0003681787005729151
0.7347347347347347,0.9984666666666667,0.0003681787005729151
0.7357357357357357,0.9985,0.0003741657386774024
0.7367367367367368,0.9985,0.0003741657386774024
0.7377377377377378,0.9985035181014349,0.0003694680671460661
0.7387387387387387,0.9985215492277993,0.00036391005895951555
0.7397397397397397,0.998543893000143,0.0003636521475742104
0.7407407407407407,0.998564770723104,0.00036595026119943505
0.7417417417417418,0.9985666666666667,0.0003681787005729151
0.7427427427427428,0.9986,0.0004082482904638634
0.7437437437437437,0.9986,0.0004082482904638634
0.7447447447447447,0.9986,0.0004082482904638634
0.7457457457457457,0.9986117464686909,0.0004227163285360491
0.7467467467467468,0.9986256492603715,0.00044003601688197725
0.7477477477477478,0.9986666666666667,0.0004109609335312619
0.7487487487487487,0.9986666666666667,0.0004109609335312619
0.7497497497497497,0.9986666666666667,0.0004109609335312619
0.7507507507507507,0.9986666666666667,0.0004109609335312619
0.7517517517517518,0.9986700233566901,0.00041532143332959114
0.7527527527527528,0.998704279835391,0.00040978521339032973
0.7537537537537538,0.9987454320987655,0.0003988723784264476
0.7547547547547547,0.9987666666666667,0.0003858612300930002
0.7557557557557557,0.9987666666666667,0.0003858612300930002
0.7567567567567568,0.9987666666666667,0.0003858612300930002
0.7577577577577578,0.9987729474681427,0.0003870487030366724
0.7587587587587588,0.9988288371531615,0.0003753944008292996
0.7597597597597597,0.9988603135359893,0.00037335367691269467
0.7607607607607607,0.998891789918817,0.0003714435559207783
0.7617617617617618,0.9989333333333333,0.00033993463423948153
0.7627627627627628,0.9989333333333333,0.00033993463423948153
0.7637637637637638,0.9989333333333333,0.00033993463423948153
0.7647647647647647,0.9989397883995106,0.00033366976767863516
0.7657657657657657,0.9989536911911912,0.0003206439381464849
0.7667667667667668,0.9989666666666667,0.00030912061651648947
0.7677677677677678,0.9989666666666667,0.00030912061651648947
0.7687687687687688,0.9989666666666667,0.00030912061651648947
0.7697697697697697,0.9989719562699956,0.0003063467222815951
0.7707707707707707,0.9990146973303835,0.000275827785985595
0.7717717717717718,0.9990333333333333,0.00026246692913369814
0.7727727727727728,0.9990333333333333,0.00026246692913369814
0.7737737737737738,0.9990666666666667,0.00023570226039548988
0.7747747747747747,0.9990666666666667,0.00023570226039548988
0.7757757757757757,0.9991,0.00021602468994690488
0.7767767767767768,0.9991,0.00021602468994690488
0.7777777777777778,0.9991129629629629,0.00021073716068036212
0.7787787787787788,0.9991333333333333,0.00020548046676560993
0.7797797797797797,0.9991666666666666,0.00020548046676560993
0.7807807807807807,0.9991666666666666,0.00020548046676560993
0.7817817817817818,0.9991666666666666,0.00020548046676560993
0.7827827827827828,0.9991666666666666,0.00020548046676560993
0.7837837837837838,0.9991666666666666,0.00020548046676560993
0.7847847847847848,0.9991666666666666,0.00020548046676560993
0.7857857857857857,0.9991666666666666,0.00020548046676560993
0.7867867867867868,0.9991666666666666,0.00020548046676560993
0.7877877877877878,0.9991894304560972,0.00017640270617097538
0.7887887887887888,0.9992,0.00016329931618552722
0.7897897897897898,0.9992,0.00016329931618552722
0.7907907907907907,0.9992,0.00016329931618552722
0.7917917917917918,0.9992,0.00016329931618552722
0.7927927927927928,0.9992333333333333,0.00020548046676565794
0.7937937937937938,0.9992333333333333,0.00020548046676565794
0.7947947947947948,0.9992333333333333,0.00020548046676565794
0.7957957957957957,0.9992666666666667,0.0001699673171197916
0.7967967967967968,0.9992744469960156,0.00016725004840635192
0.7977977977977978,0.9992940744666235,0.00016351419069386214
0.7987987987987988,0.9993333333333333,0.00012472191289250042
0.7997997997997998,0.9993333333333333,0.00012472191289250042
0.8008008008008007,0.9993666666666666,0.00016996731711979156
0.8018018018018018,0.9994000000000001,0.00016329931618557254
0.8028028028028028,0.9994000000000001,0.00016329931618557254
0.8038038038038038,0.9994000000000001,0.00016329931618557254
0.8048048048048048,0.9994000000000001,0.00016329931618557254
0.8058058058058059,0.9994000000000001,0.00016329931618557254
0.8068068068068068,0.9994333333333335,0.0001699673171197916
0.8078078078078078,0.9994333333333335,0.0001699673171197916
0.8088088088088088,0.9994385147051815,0.00017214363681849045
0.8098098098098098,0.9994999999999999,0.00014142135623734626
0.8108108108108109,0.9994999999999999,0.00014142135623734626
0.8118118118118118,0.9995009843176511,0.00014002932086564746
0.8128128128128128,0.9995333333333334,9.42809041582483e-05
0.8138138138138138,0.9995333333333334,9.42809041582483e-05
0.8148148148148148,0.9995704938271605,5.006656139614103e-05
0.8158158158158159,0.9996,8.164965809276361e-05
0.8168168168168168,0.9996,8.164965809276361e-05
0.8178178178178178,0.9996,8.164965809276361e-05
0.8188188188188188,0.9996864698031365,8.386178582046076e-05
0.8198198198198198,0.9997000000000001,8.164965809276361e-05
0.8208208208208209,0.9997000000000001,8.164965809276361e-05
0.8218218218218218,0.9997000000000001,8.164965809276361e-05
0.8228228228228228,0.9997333333333334,9.428090415819597e-05
0.8238238238238238,0.999807941274608,0.00016368504620599352
0.8248248248248248,0.9998666666666667,0.00012472191289245098
0.8258258258258259,0.9998666666666667,0.00012472191289245098
0.8268268268268268,0.9998671475464724,0.00012427209102311426
0.8278278278278278,0.9998679154797299,0.00012355375523681266
0.8288288288288288,0.9998686834129873,0.00012283541945056053
0.8298298298298298,0.9998694513462446,0.0001221170836642985
0.8308308308308309,0.999870219279502,0.00012139874787804636
0.8318318318318318,0.9998709872127595,0.00012068041209179422
0.8328328328328328,0.9998717551460167,0.00011996207630553218
0.8338338338338338,0.9998725230792741,0.00011924374051928003
0.8348348348348348,0.9998732910125315,0.0001185254047330279
0.8358358358358359,0.9998740589457888,0.00011780706894676585
0.8368368368368369,0.9998748268790463,0.00011708873316046428
0.8378378378378378,0.9998755948123037,0.00011637039737421212
0.8388388388388388,0.9998763627455611,0.00011565206158795998
0.8398398398398398,0.9998771306788184,0.00011493372580169795
0.8408408408408409,0.9998778986120759,0.00011421539001544579
0.8418418418418419,0.9998786665453333,0.00011349705422919366
0.8428428428428428,0.9998794344785905,0.00011277871844293162
0.8438438438438438,0.9998802024118479,0.00011206038265667948
0.8448448448448448,0.9998809703451054,0.00011134204687042734
0.8458458458458459,0.9998817382783628,0.00011062371108412576
0.8468468468468469,0.9998825062116201,0.00010990537529786371
0.8478478478478478,0.9998832741448775,0.00010918703951161156
0.8488488488488488,0.999884042078135,0.00010846870372535943
0.8498498498498498,0.9998848100113923,0.00010775036793909739
0.8508508508508509,0.9998855779446497,0.00010703203215284525
0.8518518518518519,0.9998863458779071,0.00010631369636659312
0.8528528528528528,0.9998871138111644,0.00010559536058033106
0.8538538538538538,0.9998878817444218,0.00010487702479407892
0.8548548548548548,0.9998886496776792,0.00010415868900777733
0.8558558558558559,0.9998894176109366,0.00010344035322152519
0.8568568568568569,0.999890185544194,0.00010272201743526315
0.8578578578578578,0.9998909534774514,0.00010200368164901099
0.8588588588588588,0.9998917214107088,0.00010128534586275886
0.8598598598598598,0.9998924893439661,0.00010056701007649683
0.8608608608608609,0.9998932572772236,9.984867429024469e-05
0.8618618618618619,0.999894025210481,9.913033850399254e-05
0.8628628628628628,0.9998947931437382,9.84120027177305e-05
0.8638638638638638,0.9998955610769956,9.769366693142891e-05
0.8648648648648649,0.999896329010253,9.697533114517678e-05
0.8658658658658659,0.9998970969435105,9.625699535892463e-05
0.8668668668668669,0.9998978648767678,9.553865957266259e-05
0.8678678678678678,0.9998986328100252,9.482032378641045e-05
0.8688688688688688,0.9998994007432827,9.41019880001583e-05
0.8698698698698699,0.99990016867654,9.338365221389628e-05
0.8708708708708709,0.9999009366097974,9.266531642764412e-05
0.8718718718718719,0.9999017045430548,9.194698064134253e-05
0.8728728728728729,0.9999024724763123,9.122864485509039e-05
0.8738738738738738,0.9999032404095695,9.051030906882836e-05
0.8748748748748749,0.9999040083428269,8.979197328257622e-05
0.8758758758758759,0.9999047762760843,8.907363749632407e-05
0.8768768768768769,0.9999055442093416,8.835530171006203e-05
0.8778778778778779,0.9999063121425991,8.763696592380989e-05
0.8788788788788788,0.9999070800758565,8.691863013755774e-05
0.8798798798798799,0.9999078480091138,8.620029435129572e-05
0.8808808808808809,0.9999086159423712,8.548195856499412e-05
0.8818818818818819,0.9999093838756287,8.476362277874198e-05
0.8828828828828829,0.9999101518088861,8.404528699248983e-05
0.8838838838838838,0.9999109197421433,8.33269512062278e-05
0.8848848848848849,0.9999116876754007,8.260861541997566e-05
0.8858858858858859,0.9999124556086582,8.189027963372352e-05
0.8868868868868869,0.9999132235419155,8.117194384746148e-05
0.8878878878878879,0.9999139914751729,8.045360806120933e-05
0.8888888888888888,0.9999147594084303,7.973527227495719e-05
0.8898898898898899,0.9999155273416878,7.901693648865559e-05
0.8908908908908909,0.9999162952749451,7.829860070239356e-05
0.8918918918918919,0.9999170632082025,7.758026491614142e-05
0.8928928928928929,0.9999178311414599,7.686192912988927e-05
0.8938938938938938,0.9999185990747171,7.614359334362723e-05
0.8948948948948949,0.9999193670079746,7.542525755737509e-05
0.8958958958958959,0.999920134941232,7.470692177112296e-05
0.8968968968968969,0.9999209028744893,7.398858598486092e-05
0.8978978978978979,0.9999216708077467,7.327025019860877e-05
0.8988988988988988,0.9999224387410042,7.255191441230718e-05
0.8998998998998999,0.9999232066742616,7.183357862605503e-05
0.9009009009009009,0.9999239746075189,7.1115242839793e-05
0.9019019019019019,0.9999247425407763,7.039690705354086e-05
0.9029029029029029,0.9999255104740338,6.967857126728872e-05
0.9039039039039038,0.999926278407291,6.896023548102668e-05
0.9049049049049049,0.9999270463405484,6.824189969477453e-05
0.9059059059059059,0.9999278142738058,6.75235639085224e-05
0.9069069069069069,0.9999285822070632,6.680522812226036e-05
0.9079079079079079,0.9999293501403206,6.608689233595876e-05
0.9089089089089089,0.999930118073578,6.536855654970662e-05
0.9099099099099099,0.9999308860068354,6.465022076345447e-05
0.9109109109109109,0.9999316539400928,6.393188497719245e-05
0.9119119119119119,0.9999324218733502,6.32135491909403e-05
0.9129129129129129,0.9999331898066076,6.249521340468816e-05
0.9139139139139139,0.9999339577398648,6.177687761842612e-05
0.914914914914915,0.9999347256731222,6.105854183217397e-05
0.9159159159159159,0.9999354936063797,6.0340206045921835e-05
0.9169169169169169,0.9999362615396371,5.962187025962024e-05
0.9179179179179179,0.9999370294728944,5.8903534473358205e-05
0.9189189189189189,0.9999377974061519,5.818519868710606e-05
0.91991991991992,0.9999385653394093,5.746686290085392e-05
0.9209209209209209,0.9999393332726666,5.674852711459188e-05
0.9219219219219219,0.999940101205924,5.6030191328339745e-05
0.9229229229229229,0.9999408691391815,5.53118555420876e-05
0.9239239239239239,0.9999416370724387,5.459351975582557e-05
0.924924924924925,0.9999424050056961,5.387518396952396e-05
0.9259259259259259,0.9999431729389535,5.315684818327183e-05
0.9269269269269269,0.999943940872211,5.243851239701968e-05
0.9279279279279279,0.9999447088054683,5.172017661075765e-05
0.9289289289289289,0.9999454767387257,5.1001840824505496e-05
0.92992992992993,0.9999462446719831,5.0283505038253364e-05
0.9309309309309309,0.9999470126052404,4.9565169251991326e-05
0.9319319319319319,0.9999477805384979,4.884683346573919e-05
0.9329329329329329,0.9999485484717553,4.8128497679487035e-05
0.933933933933934,0.9999493164050127,4.7410161893185444e-05
0.934934934934935,0.9999500843382699,4.669182610692341e-05
0.9359359359359359,0.9999508522715274,4.597349032067127e-05
0.9369369369369369,0.9999516202047848,4.525515453441912e-05
0.9379379379379379,0.9999523881380421,4.453681874815709e-05
0.938938938938939,0.9999531560712995,4.3818482961904945e-05
0.93993993993994,0.999953924004557,4.31001471756528e-05
0.9409409409409409,0.9999546919378143,4.238181138939077e-05
0.9419419419419419,0.9999554598710717,4.166347560313862e-05
0.9429429429429429,0.9999562278043291,4.0945139816837024e-05
0.943943943943944,0.9999569957375866,4.0226804030584886e-05
0.944944944944945,0.9999577636708438,3.950846824432285e-05
0.9459459459459459,0.9999585316041012,3.879013245807071e-05
0.9469469469469469,0.9999592995373586,3.8071796671818564e-05
0.9479479479479479,0.9999600674706159,3.735346088555653e-05
0.948948948948949,0.9999608354038734,3.663512509930439e-05
0.94994994994995,0.9999616033371308,3.591678931305224e-05
0.950950950950951,0.9999623712703881,3.519845352679021e-05
0.9519519519519519,0.9999631392036455,3.448011774048861e-05
0.9529529529529529,0.999963907136903,3.3761781954236473e-05
0.953953953953954,0.9999646750701604,3.304344616798433e-05
0.954954954954955,0.9999654430034176,3.2325110381722297e-05
0.955955955955956,0.999966210936675,3.160677459547015e-05
0.9569569569569569,0.9999669788699325,3.0888438809218006e-05
0.9579579579579579,0.9999677468031898,3.0170103022955974e-05
0.958958958958959,0.9999685147364472,2.9451767236703826e-05
0.95995995995996,0.9999692826697046,2.8733431450451684e-05
0.960960960960961,0.9999700506029621,2.801509566415009e-05
0.9619619619619619,0.9999708185362194,2.7296759877888057e-05
0.9629629629629629,0.9999715864694768,2.657842409163591e-05
0.963963963963964,0.9999723544027342,2.586008830538377e-05
0.964964964964965,0.9999731223359914,2.5141752519121735e-05
0.965965965965966,0.9999738902692489,2.4423416732869594e-05
0.9669669669669669,0.9999746582025063,2.370508094661745e-05
0.9679679679679679,0.9999754261357636,2.2986745160355413e-05
0.968968968968969,0.999976194069021,2.226840937410327e-05
0.96996996996997,0.9999769620022785,2.1550073587801677e-05
0.970970970970971,0.9999777299355359,2.083173780154953e-05
0.9719719719719719,0.9999784978687932,2.0113402015287496e-05
0.9729729729729729,0.9999792658020507,1.9395066229035355e-05
0.973973973973974,0.9999800337353081,1.8676730442783213e-05
0.974974974974975,0.9999808016685653,1.7958394656521178e-05
0.975975975975976,0.9999815696018227,1.7240058870269036e-05
0.9769769769769769,0.9999823375350801,1.652172308401689e-05
0.9779779779779779,0.9999831054683376,1.5803387297715292e-05
0.978978978978979,0.9999838734015949,1.508505151145326e-05
0.97997997997998,0.9999846413348523,1.4366715725201117e-05
0.980980980980981,0.9999854092681097,1.3648379938948972e-05
0.9819819819819819,0.9999861772013671,1.2930044152686939e-05
0.9829829829829829,0.9999869451346245,1.2211708366434797e-05
0.983983983983984,0.9999877130678819,1.1493372580182653e-05
0.984984984984985,0.9999884810011391,1.0775036793920618e-05
0.985985985985986,0.9999892489343966,1.0056701007668475e-05
0.986986986986987,0.999990016867654,9.338365221366878e-06
0.9879879879879879,0.9999907848009114,8.620029435114735e-06
0.988988988988989,0.9999915527341687,7.901693648852701e-06
0.98998998998999,0.9999923206674262,7.183357862600559e-06
0.990990990990991,0.9999930886006836,6.465022076348414e-06
0.991991991991992,0.9999938565339409,5.746686290086382e-06
0.992992992992993,0.9999946244671983,5.028350503834237e-06
0.993993993993994,0.9999953924004558,4.310014717582094e-06
0.994994994994995,0.999996160333713,3.5916789313200605e-06
0.995995995995996,0.9999969282669704,2.873343145018464e-06
0.996996996996997,0.9999976962002278,2.1550073587663204e-06
0.997997997997998,0.9999984641334853,1.4366715725141773e-06
0.998998998998999,0.9999992320667426,7.183357862521433e-07
1.0,1.0,0.0


==> plots/ResNext/RocLoss_ResNext.csv <==
Loss FPR,Loss TPR,Loss TPR STD
0.0,0.0,0.0
0.001001001001001001,0.00024650118283077086,1.2644421165765074e-05
0.002002002002002002,0.0004930023656615417,2.5288842331530148e-05
0.003003003003003003,0.0007395035484923125,3.79332634972952e-05
0.004004004004004004,0.0009860047313230834,5.0577684663060296e-05
0.005005005005005005,0.0012325059141538542,6.32221058288254e-05
0.006006006006006006,0.001479007096984625,7.58665269945904e-05
0.007007007007007007,0.001725508279815396,8.851094816035545e-05
0.008008008008008008,0.001972009462646167,0.00010115536932612059
0.009009009009009009,0.002218510645476938,0.00011379979049188556
0.01001001001001001,0.0024650118283077085,0.0001264442116576508
0.011011011011011011,0.0027115130111384795,0.00013908863282341573
0.012012012012012012,0.00295801419396925,0.0001517330539891808
0.013013013013013013,0.003204515376800021,0.00016437747515494596
0.014014014014014014,0.003451016559630792,0.0001770218963207109
0.015015015015015015,0.003697517742461563,0.00018966631748647584
0.016016016016016016,0.003944018925292334,0.00020231073865224119
0.017017017017017015,0.004190520108123105,0.00021495515981800593
0.018018018018018018,0.004437021290953876,0.00022759958098377112
0.01901901901901902,0.004683522473784646,0.00024024400214953624
0.02002002002002002,0.004930023656615417,0.0002528884233153016
0.02102102102102102,0.005176524839446188,0.00026553284448106653
0.022022022022022022,0.005423026022276959,0.00027817726564683147
0.023023023023023025,0.00566952720510773,0.00029082168681259646
0.024024024024024024,0.0059160283879385,0.0003034661079783616
0.025025025025025023,0.006162529570769271,0.00031611052914412655
0.026026026026026026,0.006409030753600042,0.0003287549503098919
0.02702702702702703,0.006655531936430814,0.00034139937147565686
0.028028028028028028,0.006902033119261584,0.0003540437926414218
0.029029029029029027,0.007148534302092355,0.00036668821380718674
0.03003003003003003,0.007395035484923126,0.0003793326349729517
0.031031031031031032,0.007641536667753897,0.00039197705613871743
0.03203203203203203,0.007888037850584667,0.00040462147730448237
0.03303303303303303,0.008134539033415438,0.00041726589847024715
0.03403403403403403,0.00838104021624621,0.00042991031963601187
0.035035035035035036,0.00862754139907698,0.0004425547408017773
0.036036036036036036,0.009030441552663774,0.00043918866103242186
0.037037037037037035,0.009635985368084134,0.00041648030829139295
0.03803803803803804,0.010241529183504494,0.00039599516930679857
0.03903903903903904,0.010847072998924852,0.00037809477745524465
0.04004004004004004,0.01145261681434521,0.00036316154403836094
0.04104104104104104,0.01205816062976557,0.0003515737662319343
0.04204204204204204,0.012663704445185928,0.0003436700144636869
0.043043043043043044,0.01326924826060629,0.0003397075275663174
0.044044044044044044,0.013874792076026645,0.0003398242037197371
0.04504504504504504,0.014480335891447003,0.00034401589249200687
0.04604604604604605,0.015085879706867365,0.0003521371023410838
0.04704704704704705,0.01566905646387128,0.00037513732301324457
0.04804804804804805,0.016239997775553332,0.0004131261833616302
0.04904904904904905,0.016810939087235383,0.00045887883062365066
0.050050050050050046,0.017381880398917436,0.0005103113016231252
0.05105105105105105,0.017952821710599493,0.0005658769950159021
0.05205205205205205,0.01852376302228154,0.0006244735606623751
0.05305305305305305,0.019094704333963593,0.0006853240022052646
0.05405405405405406,0.019665645645645647,0.000747878368175679
0.055055055055055056,0.0202365869573277,0.000811742831644216
0.056056056056056056,0.020982476550624702,0.0007568977239053667
0.057057057057057055,0.02182035146257368,0.0006402723423310272
0.058058058058058054,0.022658226374522666,0.000525597109430661
0.05905905905905906,0.023496101286471657,0.0004144938017830152
0.06006006006006006,0.024319155822489155,0.000332116014567358
0.06106106106106106,0.025064345456567678,0.0003695206319579418
0.062062062062062065,0.025809535090646204,0.0004109153774281829
0.06306306306306306,0.026554724724724716,0.00045521302378683296
0.06406406406406406,0.027299914358803246,0.0005016451398122163
0.06506506506506507,0.028045103992881775,0.000549671079121995
0.06606606606606606,0.028800903403403397,0.0005765373957772303
0.06706706706706707,0.029610045879212548,0.0005515494768259726
0.06806806806806806,0.030419188355021682,0.0006310364345261471
0.06906906906906907,0.03122833083083083,0.0007838340625840373
0.07007007007007007,0.03204430187763521,0.0009465708298497942
0.07107107107107107,0.03289363606030272,0.0009762489053448309
0.07207207207207207,0.03374297024297024,0.0010068803137696055
0.07307307307307308,0.03459230442563776,0.001038380690850867
0.07407407407407407,0.035441638608305265,0.0010706733413195692
0.07507507507507508,0.03627922922922922,0.0010677811872682127
0.07607607607607608,0.0371133967300634,0.0010590838701924345
0.07707707707707707,0.037947564230897554,0.001055666617817158
0.07807807807807808,0.03878173173173173,0.0010575806141846203
0.07907907907907907,0.03961289066844622,0.0010904965359746358
0.08008008008008008,0.04043911371689149,0.0011782926079393018
0.08108108108108109,0.04126533676533676,0.0012794709354665057
0.08208208208208208,0.042091559813782035,0.0013911146283861965
0.08308308308308308,0.04295565565565566,0.001453204714673132
0.08408408408408408,0.04398894701152765,0.0012676892558640962
0.08508508508508508,0.04502223836739966,0.0010990564501326039
0.08608608608608609,0.04605374224799513,0.0009654067864433716
0.08708708708708708,0.04706624900762832,0.0009553211899169981
0.08808808808808809,0.04807875576726151,0.0009661838142586848
0.0890890890890891,0.04907228117005894,0.00098154942506438
0.09009009009009009,0.049984304304304304,0.0009402159420203635
0.09109109109109109,0.05089632743854966,0.0009046698943625453
0.0920920920920921,0.0517961542494876,0.0008861589416663534
0.09309309309309309,0.052644621764621764,0.0009158365185897906
0.0940940940940941,0.053493089279755955,0.0009470804549948351
0.09509509509509509,0.05434155679489013,0.000979740908733978
0.0960960960960961,0.05547012012012012,0.0008504357790004262
0.0970970970970971,0.05672137137137138,0.0006710885758690623
0.0980980980980981,0.05788705742779817,0.0006031494771493968
0.0990990990990991,0.058850984317650984,0.0007098628260047416
0.10010010010010009,0.05981491120750378,0.0008172182451075744
0.1011011011011011,0.06096139472806139,0.0009303221304773221
0.1021021021021021,0.06222932932932934,0.0010613102013585258
0.1031031031031031,0.06351444778111445,0.0011867631844055613
0.1041041041041041,0.06494921588254922,0.0011653480874181308
0.10510510510510511,0.066368903686295,0.001145644772870183
0.1061061061061061,0.06766004990497743,0.0010312154496830254
0.10710710710710711,0.0689511961236599,0.0009358221851857534
0.10810810810810811,0.07021761761761762,0.0007499411483845631
0.1091091091091091,0.07148002669336002,0.0005451408941266382
0.11011011011011011,0.07294816149482816,0.0007210488916865876
0.1111111111111111,0.07441127946127944,0.0009098046518506129
0.11211211211211211,0.0754274471441138,0.0009633811065037728
0.11311311311311312,0.07644361482694817,0.001017301626297341
0.11411411411411411,0.07777912356801246,0.001090757796419554
0.11511511511511512,0.07918948752674243,0.001195544987885283
0.11611611611611611,0.08070080276354785,0.0015876086515800927
0.11711711711711711,0.08214954954954955,0.0019337996801179864
0.11811811811811812,0.08346336336336335,0.0022026669998168715
0.11911911911911911,0.08492000222444666,0.0021138496889582387
0.12012012012012012,0.08640121700648014,0.001911522860482783
0.12112112112112113,0.08777100784995522,0.0018272663460782612
0.12212212212212212,0.0891926573632456,0.0016234211068967188
0.12312312312312312,0.0907236000706589,0.0011627026884304247
0.12412412412412413,0.09187211378044713,0.0010109631382298175
0.12512512512512514,0.09278969803136472,0.0010973873715023246
0.12612612612612611,0.09586584584584584,0.0013464502624643351
0.12712712712712712,0.09711153598042488,0.0013112496966229648
0.12812812812812813,0.0987722601389268,0.0013647617575028189
0.12912912912912913,0.10074391057724391,0.001601326615575806
0.13013013013013014,0.10264631297964634,0.0018786539900978146
0.13113113113113112,0.10448503405366148,0.0018063345788806705
0.13213213213213212,0.10564305481952536,0.0018251598323182213
0.13313313313313313,0.10752721054387719,0.0018489285716144018
0.13413413413413414,0.10950025303080861,0.001901662343474388
0.13513513513513514,0.11084099099099103,0.0018870055963826813
0.13613613613613612,0.1120088254921588,0.0017246797026357213
0.13713713713713713,0.11317665999332664,0.001639866973793394
0.13813813813813813,0.11449993839993837,0.0015539623929123844
0.13913913913913914,0.11715729062395734,0.0015680689026791026
0.14014014014014015,0.11882464686909133,0.0018091072866515932
0.14114114114114115,0.12089844844844849,0.001764057638458633
0.14214214214214213,0.12302717846051175,0.0015001042163239127
0.14314314314314314,0.1244645132311799,0.0013107239523774137
0.14414414414414414,0.12773748748748748,0.0012000815874085623
0.14514514514514515,0.12976580283987693,0.0013568139677833894
0.14614614614614616,0.13150575575575577,0.0014185682393809615
0.14714714714714713,0.13294896714896717,0.00163394847415351
0.14814814814814814,0.13513888888888886,0.0021874538338586525
0.14914914914914915,0.13656564564564563,0.0021730726547174303
0.15015015015015015,0.1381099099099099,0.002224393077043222
0.15115115115115116,0.14016483891298706,0.002085345329822977
0.15215215215215216,0.14203763763763766,0.0017462961625689776
0.15315315315315314,0.14419654654654654,0.0015358359549016481
0.15415415415415415,0.14640845178511844,0.0016401547329273234
0.15515515515515516,0.1482536584203251,0.0016540658031862475
0.15615615615615616,0.15153103103103102,0.0021336125545100603
0.15715715715715717,0.15415954621287956,0.002285285188902333
0.15815815815815815,0.15588298298298295,0.002324712004701361
0.15915915915915915,0.15826399256399254,0.00234748597394327
0.16016016016016016,0.16074094835576316,0.00230876702011694
0.16116116116116116,0.16230937604270942,0.0026526663373013385
0.16216216216216217,0.16392268632268633,0.0028264919162530318
0.16316316316316315,0.16574942720498267,0.002559693734360404
0.16416416416416416,0.16791490379268156,0.002643589125483288
0.16516516516516516,0.17024530530530527,0.003089481881690882
0.16616616616616617,0.17255087865643423,0.003553138341033433
0.16716716716716717,0.1773431320209099,0.0036773368495237207
0.16816816816816815,0.17956966966966967,0.003472241119766684
0.16916916916916916,0.18153267267267262,0.003464407305688531
0.17017017017017017,0.18329233779233778,0.0037005282139936663
0.17117117117117117,0.18564684684684685,0.00377581434078773
0.17217217217217218,0.1883850898517565,0.0033851070599377866
0.17317317317317318,0.19033811311311313,0.002905482808867557
0.17417417417417416,0.19214790790790784,0.003146768370153672
0.17517517517517517,0.19390070070070065,0.003104214326313085
0.17617617617617617,0.19706961961961963,0.0034032907133594013
0.17717717717717718,0.2005022308022308,0.003602410921060634
0.1781781781781782,0.20254019575130688,0.0035709751412950747
0.17917917917917917,0.2059071643071643,0.003421757141167587
0.18018018018018017,0.20776036036036036,0.0031421355553637024
0.18118118118118118,0.21084932432432427,0.0037296506714281303
0.18218218218218218,0.21340651127317792,0.0035896812000084507
0.1831831831831832,0.21527322322322326,0.0032216841400341547
0.1841841841841842,0.21803673673673682,0.0037234370058272298
0.18518518518518517,0.2205851851851851,0.003987994099349027
0.18618618618618618,0.22217727727727724,0.003895549089681386
0.1871871871871872,0.22315438772105436,0.0035646081971218886
0.1881881881881882,0.2260816557298039,0.003486515580398101
0.1891891891891892,0.22721171171171173,0.0036379264097307785
0.19019019019019018,0.22966861861861862,0.003988315989163416
0.19119119119119118,0.23244904904904903,0.0035884688140459145
0.1921921921921922,0.23515608942275612,0.0035106159050129586
0.1931931931931932,0.23798638638638636,0.0037837301337318055
0.1941941941941942,0.24002951701701705,0.0038700385821388555
0.19519519519519518,0.24153135135135131,0.003650918640868019
0.1961961961961962,0.2430780502724947,0.0034110490365780698
0.1971971971971972,0.24456012679346015,0.0035752904197638054
0.1981981981981982,0.2470493693693694,0.004100292663243529
0.1991991991991992,0.25013013013013025,0.004309320305450811
0.20020020020020018,0.25426740073406734,0.004618914128640484
0.2012012012012012,0.25556886886886887,0.004434411606242795
0.2022022022022022,0.258004649093538,0.0040994891612404095
0.2032032032032032,0.2603933600266934,0.004094576956279681
0.2042042042042042,0.26305115115115124,0.0039742516449766
0.20520520520520522,0.2645956890223557,0.004259542557017472
0.2062062062062062,0.26634678011344676,0.004383986078036703
0.2072072072072072,0.2689298798798799,0.004016592859424336
0.2082082082082082,0.2709365031698365,0.004046577872604771
0.2092092092092092,0.2734679790902013,0.004174917955258055
0.21021021021021022,0.27761771771771776,0.004805869576714959
0.2112112112112112,0.2822214881548215,0.0043998732283467065
0.2122122122122122,0.2847019463908353,0.004402432228274869
0.2132132132132132,0.28837532532532534,0.003830088676383183
0.21421421421421422,0.2929284284284284,0.0034597321221207073
0.21521521521521522,0.29550561394728064,0.0037141504046061327
0.21621621621621623,0.2976324324324324,0.004027057863114299
0.2172172172172172,0.3000865309754198,0.00391747116933102
0.2182182182182182,0.30318064731398064,0.0038943782233110597
0.21921921921921922,0.30596786786786784,0.0040302338427030664
0.22022022022022023,0.3117093537982427,0.004561945504190873
0.22122122122122123,0.31363236569903236,0.004823730835379116
0.2222222222222222,0.31632962962962957,0.004850271158966348
0.22322322322322322,0.3203378378378378,0.005032678447592426
0.22422422422422422,0.3243221554888221,0.004804632463461364
0.22522522522522523,0.32875855855855857,0.0046626995857428225
0.22622622622622623,0.33140764097430764,0.004652544462549943
0.2272272272272272,0.33429529529529517,0.0046769824090694264
0.22822822822822822,0.33706331331331324,0.004528445295216321
0.22922922922922923,0.34176170615059503,0.004276489706255086
0.23023023023023023,0.3457193749304861,0.004698421134806693
0.23123123123123124,0.34897077077077077,0.004931322886698912
0.23223223223223222,0.35180206873540204,0.005038842370739938
0.23323323323323322,0.3556420754087421,0.0055413378540646145
0.23423423423423423,0.3603689189189188,0.005694447019860408
0.23523523523523523,0.3641076076076076,0.005366259739997426
0.23623623623623624,0.3678478478478478,0.005422074270969599
0.23723723723723725,0.37094686114686115,0.005409887934850374
0.23823823823823823,0.37280050050050045,0.005289524326705059
0.23923923923923923,0.3760285507729952,0.00548242020487056
0.24024024024024024,0.3773871871871872,0.0056303223370165745
0.24124124124124124,0.3807883216549883,0.0056523460784515915
0.24224224224224225,0.3841764431097765,0.005401097660251183
0.24324324324324323,0.3866693693693694,0.005591649280562195
0.24424424424424424,0.3894256589923257,0.005995641571191938
0.24524524524524524,0.3917814926037148,0.005857033214457886
0.24624624624624625,0.3960491491491491,0.005441453011129806
0.24724724724724725,0.39958570236903573,0.005144107604967287
0.24824824824824826,0.40225732399065733,0.004996316495455062
0.24924924924924924,0.40446583249916584,0.004994788696486894
0.2502502502502503,0.4071341675008342,0.004884832439626539
0.25125125125125125,0.41070250250250245,0.00551557651507709
0.25225225225225223,0.41388128128128127,0.005585994336025736
0.25325325325325326,0.41838204871538204,0.005868022742828442
0.25425425425425424,0.42272281170058945,0.005193553689704533
0.2552552552552553,0.4262394394394395,0.005122368927380441
0.25625625625625625,0.43098125903681467,0.0053004785762584125
0.25725725725725723,0.4338692192192192,0.005917058878499042
0.25825825825825827,0.437211011011011,0.005788416086964619
0.25925925925925924,0.4402086419753086,0.005612291635854577
0.2602602602602603,0.4428805638972307,0.006008934731976428
0.26126126126126126,0.4468735735735736,0.005796509921929101
0.26226226226226224,0.44974087420754083,0.005551757277169929
0.26326326326326327,0.4541775442108776,0.005538272569661956
0.26426426426426425,0.4574856856856857,0.005395856766558969
0.2652652652652653,0.46130245801356917,0.005293882510331639
0.26626626626626626,0.465530930930931,0.005095242850402351
0.26726726726726724,0.469146046046046,0.005365941941309293
0.2682682682682683,0.4710084918251585,0.005275070594194276
0.26926926926926925,0.4739205538872205,0.005617992478280961
0.2702702702702703,0.47703063063063067,0.005976389440478098
0.27127127127127126,0.4796375709042376,0.005699816568288634
0.27227227227227224,0.48322969636302965,0.005611550285878904
0.2732732732732733,0.4892465465465466,0.005140366599200832
0.27427427427427425,0.49257427427427425,0.005097665675585265
0.2752752752752753,0.49541721721721727,0.005095313751107182
0.27627627627627627,0.49805255255255254,0.004787577700630979
0.2772772772772773,0.50045000333667,0.004737813456667494
0.2782782782782783,0.504160927594261,0.005346299048220348
0.27927927927927926,0.5081585585585585,0.005093787065304851
0.2802802802802803,0.5118206539873208,0.004784873062858364
0.28128128128128127,0.5160354688021355,0.004585483619963487
0.2822822822822823,0.5213527527527528,0.004359617531823448
0.2832832832832833,0.523311044377711,0.004089379460007763
0.28428428428428426,0.5259861861861861,0.004686497044970468
0.2852852852852853,0.5293779279279279,0.004569183942605152
0.2862862862862863,0.5324862862862862,0.0041214884042863375
0.2872872872872873,0.5362745745745746,0.0038456664074971955
0.2882882882882883,0.5407315315315315,0.0038341246541048484
0.28928928928928926,0.5438785785785785,0.0036000421349075247
0.2902902902902903,0.5478935268601935,0.0033707653371421774
0.2912912912912913,0.5509731731731732,0.0036217659117411876
0.2922922922922923,0.5531914358803248,0.002927260905716582
0.2932932932932933,0.5578577243910577,0.0031909889021261633
0.29429429429429427,0.56161001001001,0.002677623136600369
0.2952952952952953,0.564442942942943,0.003177466755189157
0.2962962962962963,0.5672623456790123,0.0033060302710388595
0.2972972972972973,0.5700626126126127,0.003447059938878634
0.2982982982982983,0.5736643977310644,0.0039804062163993495
0.29929929929929927,0.5753309976643308,0.004089614643599185
0.3003003003003003,0.5784170170170171,0.004059272852924876
0.3013013013013013,0.5799688355021688,0.004268290421644171
0.3023023023023023,0.5818030697364031,0.004665416131293924
0.3033033033033033,0.5851716216216215,0.0043482916597298105
0.30430430430430433,0.5888202535869203,0.004237362799426844
0.3053053053053053,0.5925561895228562,0.004760167202240272
0.3063063063063063,0.5956021021021021,0.005042239759710659
0.3073073073073073,0.599173973973974,0.004833448274495356
0.3083083083083083,0.6033193860527193,0.0049055043196573
0.30930930930930933,0.6055410910910911,0.0049973624818416
0.3103103103103103,0.6084085919252586,0.004957298162395717
0.3113113113113113,0.6111223223223222,0.004706260330174191
0.3123123123123123,0.6145123123123124,0.004879806630696866
0.3133133133133133,0.6187755422088755,0.005353638475969485
0.31431431431431434,0.6220428762095429,0.005361560296392328
0.3153153153153153,0.6268204204204204,0.006165108015690642
0.3163163163163163,0.6303659659659658,0.005910568506100857
0.3173173173173173,0.6333404070737404,0.006173596952148561
0.3183183183183183,0.6358758258258258,0.006893194615189209
0.31931931931931934,0.6380064397731066,0.006735044038420934
0.3203203203203203,0.6400203203203203,0.00637704215656967
0.3213213213213213,0.6451808808808809,0.005281729286118266
0.32232232232232233,0.6495815482148816,0.005125623941216849
0.3233233233233233,0.6556566566566566,0.005213593499638049
0.32432432432432434,0.6574617117117117,0.005498779811672285
0.3253253253253253,0.660371104437771,0.005317995393424979
0.3263263263263263,0.666092992992993,0.005258661640821687
0.32732732732732733,0.6685939939939939,0.0056623512980229825
0.3283283283283283,0.6709044377711044,0.005621587991816612
0.32932932932932935,0.6762097764431099,0.005757116940833727
0.3303303303303303,0.6786202202202203,0.005870119464436031
0.3313313313313313,0.6828771104437771,0.006120407901050897
0.33233233233233234,0.688544110777444,0.006676021536819584
0.3333333333333333,0.6917888888888889,0.006212552009370649
0.33433433433433435,0.6944171671671672,0.0062545983084447586
0.3353353353353353,0.6966784451117785,0.006313206121725159
0.3363363363363363,0.7003893893893894,0.005487279396943898
0.33733733733733734,0.7037582248915583,0.0057743000367875275
0.3383383383383383,0.7063588922255589,0.005441664186817363
0.33933933933933935,0.7092262262262263,0.004995812416941689
0.34034034034034033,0.712787120453787,0.0048172417626136535
0.34134134134134136,0.717708008008008,0.004285531944692577
0.34234234234234234,0.7217231231231231,0.004501419864755663
0.3433433433433433,0.7233477811144478,0.004642853029619524
0.34434434434434436,0.7265257924591259,0.004886033938775197
0.34534534534534533,0.7295453453453452,0.005151904451446457
0.34634634634634637,0.7311642308975642,0.005091040276707982
0.34734734734734735,0.7345157824491158,0.004888062072442677
0.3483483483483483,0.736416116116116,0.004807130895491152
0.34934934934934936,0.7393246746746747,0.004488510764463323
0.35035035035035034,0.7413002335669002,0.004298878774669297
0.35135135135135137,0.7449504504504505,0.004368256754413325
0.35235235235235235,0.7470856856856858,0.003887431561176098
0.3533533533533533,0.7501355689022356,0.004054657262911727
0.35435435435435436,0.7549181181181183,0.004615313314702368
0.35535535535535534,0.7576553553553552,0.004373404470966207
0.3563563563563564,0.7606187854521188,0.004469744627045294
0.35735735735735735,0.7628715715715716,0.004513845199180621
0.35835835835835833,0.7666625125125125,0.004533007670475404
0.35935935935935936,0.7704062395729062,0.004472834749615305
0.36036036036036034,0.7718666666666666,0.004351500379817927
0.3613613613613614,0.7746742409075743,0.003677102915726206
0.36236236236236236,0.777229029029029,0.004162341741430649
0.36336336336336333,0.7790877877877879,0.0037957299091902473
0.36436436436436437,0.7834429095762429,0.0033749156290451216
0.36536536536536535,0.7858769102435769,0.0033873037648429233
0.3663663663663664,0.7894887887887888,0.0030156069067680267
0.36736736736736736,0.7929557891224558,0.0034739699328881954
0.3683683683683684,0.7941666666666666,0.0036307330144507125
0.36936936936936937,0.7954231231231231,0.0037823503886804354
0.37037037037037035,0.7987333333333333,0.003627977704206856
0.3713713713713714,0.8023237904571238,0.0036797143644852937
0.37237237237237236,0.8056861861861861,0.0041763847136444855
0.3733733733733734,0.8073644978311645,0.004505180544185613
0.3743743743743744,0.8105666666666668,0.0038784303812524437
0.37537537537537535,0.8121835835835837,0.0038354511207828717
0.3763763763763764,0.8157333333333333,0.004823783669370848
0.37737737737737737,0.8197666666666668,0.004830688931773143
0.3783783783783784,0.8212261261261261,0.005104803895017993
0.3793793793793794,0.8240264597931265,0.0050053183767984595
0.38038038038038036,0.8254967300633967,0.004755571836671777
0.3813813813813814,0.8302666666666667,0.004413111776916091
0.38238238238238237,0.8328666666666665,0.004475364665464566
0.3833833833833834,0.8349333333333334,0.004252319628417182
0.3843843843843844,0.836951051051051,0.004170560631183864
0.38538538538538536,0.8375617951284617,0.004032667278271026
0.3863863863863864,0.8388,0.003785058343892007
0.38738738738738737,0.8412666666666667,0.003750851755120295
0.3883883883883884,0.8432294627961294,0.0035134853003185407
0.3893893893893894,0.8445893893893893,0.003530311329008868
0.39039039039039036,0.8483935935935936,0.0032916371877648354
0.3913913913913914,0.8512,0.003225936556516063
0.3923923923923924,0.8522666666666666,0.0030269162892657157
0.3933933933933934,0.8546311311311311,0.003114198868240007
0.3943943943943944,0.8558629295962629,0.003355301695791136
0.39539539539539537,0.8587000000000001,0.00335062183283441
0.3963963963963964,0.8611309309309311,0.003319590722581402
0.3973973973973974,0.8625333333333334,0.00322937902527544
0.3983983983983984,0.8654999999999999,0.0028612351645166613
0.3993993993993994,0.8684998998998998,0.0026546765014493737
0.40040040040040037,0.8704334000667334,0.0022939611640730765
0.4014014014014014,0.8715,0.0023366642891095553
0.4024024024024024,0.8738,0.002535087112244198
0.4034034034034034,0.8765678011344678,0.0031422048912498114
0.4044044044044044,0.8781696029362696,0.0030622928500690055
0.40540540540540543,0.8802666666666666,0.0026537185649993323
0.4064064064064064,0.8824,0.0027580186124583203
0.4074074074074074,0.8852230452674897,0.003284430227877237
0.4084084084084084,0.8872666666666666,0.0030302181806302975
0.4094094094094094,0.8891364698031365,0.0031578330136869124
0.41041041041041043,0.8906666666666667,0.0029488227406128564
0.4114114114114114,0.8922666666666667,0.0028335294049804663
0.4124124124124124,0.8955333333333334,0.0026386023236217595
0.4134134134134134,0.8984666666666667,0.003002591473303608
0.4144144144144144,0.9008048048048048,0.002843176001569759
0.41541541541541543,0.9020333333333334,0.0028122746823325967
0.4164164164164164,0.9033666666666665,0.0027812866726670943
0.4174174174174174,0.9059724724724725,0.0029411365657364902
0.4184184184184184,0.9075000000000001,0.0029131884021920884
0.4194194194194194,0.9094731398064732,0.002555004803635257
0.42042042042042044,0.9113666666666665,0.0022528993664954317
0.4214214214214214,0.9133333333333332,0.002322833518691229
0.4224224224224224,0.9144816149482816,0.002458524933282685
0.42342342342342343,0.9165666666666666,0.0028755675768252676
0.4244244244244244,0.9184414748081414,0.0026578577376378974
0.42542542542542544,0.9196418084751419,0.002534328686229731
0.4264264264264264,0.9202666666666666,0.0024308206204672646
0.4274274274274274,0.9228333333333333,0.0028755675768252905
0.42842842842842843,0.9241999999999999,0.002578113005022557
0.4294294294294294,0.9251666666666667,0.0026411277052720253
0.43043043043043044,0.9265,0.00231516738055803
0.4314314314314314,0.9276333333333334,0.002289589968143228
0.43243243243243246,0.9292000000000001,0.002060744202143176
0.43343343343343343,0.9303111444778112,0.002153056076256904
0.4344344344344344,0.9318333333333334,0.0019871811414385264
0.43543543543543545,0.9338666666666665,0.0015520595635763414
0.4364364364364364,0.9349999999999999,0.0018384776310850484
0.43743743743743746,0.9367333333333333,0.0015520595635763858
0.43843843843843844,0.9379794794794795,0.0015833408696964222
0.4394394394394394,0.9387333333333333,0.0017249798710580718
0.44044044044044045,0.9403134801468135,0.0015247211241602484
0.44144144144144143,0.9417333333333334,0.0015434449203720487
0.44244244244244246,0.9428666666666666,0.001755625877635154
0.44344344344344344,0.9439666666666667,0.0019430788855719701
0.4444444444444444,0.9452999999999999,0.0019815818596935876
0.44544544544544545,0.9464666666666667,0.0022171052197754357
0.44644644644644643,0.9482333333333334,0.0024944382578492965
0.44744744744744747,0.9491999999999999,0.002485960578931214
0.44844844844844844,0.9502333333333333,0.002468917891618832
0.4494494494494494,0.9509333333333334,0.0024944382578492965
0.45045045045045046,0.9527666666666667,0.0022171052197754782
0.45145145145145144,0.9536666666666668,0.0021853044537444998
0.45245245245245247,0.9546508174841509,0.001854169431174979
0.45345345345345345,0.9561000000000001,0.0017146428199482234
0.4544544544544544,0.9575333333333332,0.0015839472494022116
0.45545545545545546,0.9583666666666666,0.001604853748961462
0.45645645645645644,0.9587,0.0016990193249832575
0.4574574574574575,0.9595666666666668,0.0016739839372652686
0.45845845845845845,0.9602333333333334,0.0016579773487261442
0.45945945945945943,0.9612666666666666,0.0019770910168449116
0.46046046046046046,0.9618333333333333,0.0018979521127315472
0.46146146146146144,0.9625,0.0017907168024751151
0.4624624624624625,0.9629333333333333,0.0016819301082057186
0.46346346346346345,0.9644,0.001235583532856711
0.46446446446446443,0.9652666666666668,0.0013597385369580643
0.46546546546546547,0.9661333333333334,0.001665999866613311
0.46646646646646645,0.9669,0.0013638181696986145
0.4674674674674675,0.9677333333333333,0.001239175353029409
0.46846846846846846,0.9687666666666667,0.001281492185782751
0.4694694694694695,0.9693999999999999,0.0009201449161228206
0.47047047047047047,0.9697901568234902,0.0006617488148575173
0.47147147147147145,0.9702333333333333,0.0007318166133366955
0.4724724724724725,0.9710666666666666,0.0007586537784494233
0.47347347347347346,0.9716333333333332,0.0005185449728701301
0.4744744744744745,0.9719581581581581,0.00047080743156367727
0.4754754754754755,0.9723333333333334,0.0005436502143433264
0.47647647647647645,0.9733666666666667,0.0004109609335312619
0.4774774774774775,0.9744333333333334,0.0003299831645537382
0.47847847847847846,0.9746333333333332,0.00047842333648022493
0.4794794794794795,0.9754333333333333,0.0005792715732327441
0.4804804804804805,0.9755333333333334,0.0006599663291074613
0.48148148148148145,0.9764271604938272,0.0007420317967035039
0.4824824824824825,0.9771333333333333,0.0006599663291074202
0.48348348348348347,0.9775333333333333,0.0006944222218666819
0.4844844844844845,0.9779333333333334,0.0005792715732327845
0.4854854854854855,0.9784666666666667,0.00032998316455372693
0.48648648648648646,0.9786999999999999,0.0005099019513593095
0.4874874874874875,0.9791666666666666,0.0004496912521077373
0.48848848848848847,0.9798666666666668,0.0005185449728701301
0.4894894894894895,0.9801333333333333,0.00047140452079103207
0.4904904904904905,0.9805634968301634,0.0003726407908595484
0.49149149149149146,0.9809,0.0004966554808583754
0.4924924924924925,0.9812,0.0003741657386774024
0.4934934934934935,0.9815666666666667,0.00032998316455372693
0.4944944944944945,0.9820333333333333,0.00044969125210771535
0.4954954954954955,0.9827333333333333,0.0007363574011458267
0.4964964964964965,0.9829,0.0006531972647421995
0.4974974974974975,0.9836,0.0006976149845485583
0.4984984984984985,0.9840333333333332,0.0007363574011458267
0.4994994994994995,0.9846,0.0009416297927883556
0.5005005005005005,0.9851333333333333,0.0007586537784494201
0.5015015015015015,0.9858333333333333,0.0006236095644623438
0.5025025025025025,0.9861,0.0006480740698408175
0.5035035035035035,0.9864333333333334,0.0006649979114419788
0.5045045045045045,0.9868333333333333,0.0006649979114420104
0.5055055055055055,0.9871666666666666,0.0007930251502247002
0.5065065065065065,0.9876355021688354,0.0007378455370508465
0.5075075075075075,0.9880333333333334,0.000758653778449407
0.5085085085085085,0.9883333333333333,0.00061282587702832
0.5095095095095095,0.9887,0.000489897948556627
0.5105105105105106,0.9888666666666667,0.0004921607686744827
0.5115115115115115,0.9893333333333333,0.0006236095644623044
0.5125125125125125,0.9897333333333332,0.00046427960923947
0.5135135135135135,0.9901333333333332,0.00044969125210771535
0.5145145145145145,0.9903000000000001,0.00042426406871193413
0.5155155155155156,0.9904666666666667,0.00033993463423953233
0.5165165165165165,0.9907333333333334,0.00037712361663283614
0.5175175175175175,0.9908666666666667,0.00033993463423953233
0.5185185185185185,0.9911333333333333,0.00044969125210771535
0.5195195195195195,0.9918999999999999,0.00032659863237105444
0.5205205205205206,0.9919666666666668,0.00036817870057286815
0.5215215215215215,0.9921000000000001,0.0003741657386773925
0.5225225225225225,0.9923333333333333,0.00033993463423953233
0.5235235235235235,0.9925333333333333,0.00040276819911982676
0.5245245245245245,0.9929666666666667,0.00032998316455368584
0.5255255255255256,0.993,0.00032659863237105444
0.5265265265265265,0.993,0.00032659863237105444
0.5275275275275275,0.9932333333333334,0.0003858612300930002
0.5285285285285285,0.9933666666666667,0.0002624669291337498
0.5295295295295295,0.9937,0.0002828427124746402
0.5305305305305306,0.9937999999999999,0.00029439202887761274
0.5315315315315315,0.9940666666666668,0.0004988876515698929
0.5325325325325325,0.9941333333333334,0.0004109609335312619
0.5335335335335335,0.9943000000000001,0.00042426406871193413
0.5345345345345345,0.9944000000000001,0.0003559026084010565
0.5355355355355356,0.9945666666666666,0.0002624669291337498
0.5365365365365365,0.9948,0.00032659863237109976
0.5375375375375375,0.9951,0.00024494897427829084
0.5385385385385385,0.9952333333333333,0.00012472191289245098
0.5395395395395395,0.9953,0.00014142135623729395
0.5405405405405406,0.9953333333333334,0.00016996731711977706
0.5415415415415415,0.9954333333333333,9.428090415824828e-05
0.5425425425425425,0.9956999999999999,0.00024494897427833616
0.5435435435435435,0.9957333333333334,0.00020548046676560993
0.5445445445445445,0.9958666666666667,0.00026246692913369814
0.5455455455455456,0.996,0.0002943920288775625
0.5465465465465466,0.9963000000000001,0.0003559026084010565
0.5475475475475475,0.9963333333333333,0.00037712361663283614
0.5485485485485485,0.9964,0.00043204937989386116
0.5495495495495496,0.9964333333333334,0.0004496912521077373
0.5505505505505506,0.9965666666666667,0.0005436502143433287
0.5515515515515516,0.9966333333333334,0.000524933858267448
0.5525525525525525,0.9967666666666667,0.00041899350299922175
0.5535535535535535,0.9968333333333333,0.0003858612300930162
0.5545545545545546,0.9968333333333333,0.0003858612300930162
0.5555555555555556,0.9969,0.0002943920288775625
0.5565565565565566,0.9971333333333333,0.00024944382578490196
0.5575575575575575,0.9971333333333333,0.00024944382578490196
0.5585585585585585,0.9972,0.00024494897427833616
0.5595595595595596,0.9973000000000001,0.0002943920288776002
0.5605605605605606,0.9974,0.00016329931618557254
0.5615615615615616,0.9974666666666666,0.0001699673171197916
0.5625625625625625,0.9976333333333334,0.00012472191289245098
0.5635635635635635,0.9976333333333334,0.00012472191289245098
0.5645645645645646,0.9978000000000001,0.00021602468994690488
0.5655655655655656,0.9978333333333333,0.00024944382578490196
0.5665665665665666,0.9978333333333333,0.00024944382578490196
0.5675675675675675,0.9978333333333333,0.00024944382578490196
0.5685685685685685,0.9978333333333333,0.00024944382578490196
0.5695695695695696,0.9978666666666666,0.000286744175568056
0.5705705705705706,0.9979,0.00024494897427829084
0.5715715715715716,0.9979666666666667,0.00024944382578490196
0.5725725725725725,0.9980333333333333,0.00020548046676560993
0.5735735735735735,0.9980333333333333,0.00020548046676560993
0.5745745745745746,0.9981333333333332,0.00012472191289245098
0.5755755755755756,0.9981666666666666,0.00016996731711974077
0.5765765765765766,0.9982000000000001,0.00021602468994695627
0.5775775775775776,0.9982666666666667,0.0001699673171197916
0.5785785785785785,0.9983,0.00014142135623734626
0.5795795795795796,0.9983,0.00014142135623734626
0.5805805805805806,0.9983333333333334,0.00018856180831644425
0.5815815815815816,0.9983666666666666,0.00023570226039554222
0.5825825825825826,0.9983666666666666,0.00023570226039554222
0.5835835835835835,0.9984000000000001,0.00021602468994695627
0.5845845845845846,0.9984333333333333,0.00020548046676565794
0.5855855855855856,0.9984666666666667,0.00020548046676565794
0.5865865865865866,0.9984999999999999,0.00021602468994695627
0.5875875875875876,0.9985666666666667,0.00020548046676565794
0.5885885885885885,0.9986,0.00016329931618557254
0.5895895895895896,0.9986333333333334,0.0001699673171197916
0.5905905905905906,0.9986333333333334,0.0001699673171197916
0.5915915915915916,0.9986333333333334,0.0001699673171197916
0.5925925925925926,0.9986666666666667,0.00012472191289245098
0.5935935935935935,0.9987,0.00016329931618552722
0.5945945945945946,0.9987,0.00016329931618552722
0.5955955955955956,0.9988333333333334,0.00012472191289245098
0.5965965965965966,0.9988666666666667,9.428090415819596e-05
0.5975975975975976,0.9989,0.00014142135623729392
0.5985985985985985,0.9989,0.00014142135623729392
0.5995995995995996,0.9989,0.00014142135623729392
0.6006006006006006,0.9989333333333333,0.00012472191289245098
0.6016016016016016,0.9989333333333333,0.00012472191289245098
0.6026026026026026,0.999,0.00014142135623729395
0.6036036036036035,0.999,0.00014142135623729395
0.6046046046046046,0.999,0.00014142135623729395
0.6056056056056056,0.999,0.00014142135623729395
0.6066066066066066,0.9990333333333333,0.00016996731711974077
0.6076076076076076,0.9990333333333333,0.00016996731711974077
0.6086086086086087,0.9990666666666667,0.00012472191289245098
0.6096096096096096,0.9990666666666667,0.00012472191289245098
0.6106106106106106,0.9991,0.00016329931618552722
0.6116116116116116,0.9991333333333333,0.00016996731711974077
0.6126126126126126,0.9991333333333333,0.00016996731711974077
0.6136136136136137,0.9991333333333333,0.00016996731711974077
0.6146146146146146,0.9991333333333333,0.00016996731711974077
0.6156156156156156,0.9991666666666666,0.00020548046676560993
0.6166166166166166,0.9991666666666666,0.00020548046676560993
0.6176176176176176,0.9991666666666666,0.00020548046676560993
0.6186186186186187,0.9991666666666666,0.00020548046676560993
0.6196196196196196,0.9991666666666666,0.00020548046676560993
0.6206206206206206,0.9992000000000001,0.00024494897427833616
0.6216216216216216,0.9992000000000001,0.00024494897427833616
0.6226226226226226,0.9992333333333333,0.00024944382578494153
0.6236236236236237,0.9992333333333333,0.00024944382578494153
0.6246246246246246,0.9992333333333333,0.00024944382578494153
0.6256256256256256,0.9992333333333333,0.00024944382578494153
0.6266266266266266,0.9992333333333333,0.00024944382578494153
0.6276276276276276,0.9992666666666667,0.000262466929133731
0.6286286286286287,0.9993,0.00029439202887760016
0.6296296296296297,0.9993,0.00029439202887760016
0.6306306306306306,0.9993,0.00029439202887760016
0.6316316316316316,0.9993,0.00029439202887760016
0.6326326326326326,0.9993,0.00029439202887760016
0.6336336336336337,0.9993,0.00029439202887760016
0.6346346346346347,0.9993,0.00029439202887760016
0.6356356356356356,0.9993,0.00029439202887760016
0.6366366366366366,0.9993,0.00029439202887760016
0.6376376376376376,0.9993,0.00029439202887760016
0.6386386386386387,0.9993,0.00029439202887760016
0.6396396396396397,0.9993,0.00029439202887760016
0.6406406406406406,0.9993333333333334,0.0003091206165165413
0.6416416416416416,0.9993333333333334,0.0003091206165165413
0.6426426426426426,0.9993666666666666,0.0002624669291337498
0.6436436436436437,0.9993666666666666,0.0002624669291337498
0.6446446446446447,0.9993666666666666,0.0002624669291337498
0.6456456456456456,0.9993666666666666,0.0002624669291337498
0.6466466466466466,0.9994,0.00021602468994695627
0.6476476476476476,0.9994,0.00021602468994695627
0.6486486486486487,0.9994,0.00021602468994695627
0.6496496496496497,0.9994,0.00021602468994695627
0.6506506506506506,0.9994,0.00021602468994695627
0.6516516516516516,0.9994,0.00021602468994695627
0.6526526526526526,0.9994,0.00021602468994695627
0.6536536536536537,0.9994,0.00021602468994695627
0.6546546546546547,0.9994,0.00021602468994695627
0.6556556556556556,0.9994333333333335,0.0001699673171197916
0.6566566566566566,0.9994333333333335,0.0001699673171197916
0.6576576576576576,0.9994333333333335,0.0001699673171197916
0.6586586586586587,0.9994666666666667,0.00012472191289250042
0.6596596596596597,0.9994666666666667,0.00012472191289250042
0.6606606606606606,0.9994666666666667,0.00012472191289250042
0.6616616616616616,0.9994666666666667,0.00012472191289250042
0.6626626626626626,0.9994666666666667,0.00012472191289250042
0.6636636636636637,0.9994666666666667,0.00012472191289250042
0.6646646646646647,0.9994666666666667,0.00012472191289250042
0.6656656656656657,0.9994999999999999,0.00016329931618557254
0.6666666666666666,0.9994999999999999,0.00016329931618557254
0.6676676676676676,0.9994999999999999,0.00016329931618557254
0.6686686686686687,0.9994999999999999,0.00016329931618557254
0.6696696696696697,0.9994999999999999,0.00016329931618557254
0.6706706706706707,0.9995333333333333,0.00012472191289249055
0.6716716716716716,0.9995333333333333,0.00012472191289249055
0.6726726726726726,0.9995333333333333,0.00012472191289249055
0.6736736736736737,0.9995333333333333,0.00012472191289249055
0.6746746746746747,0.9995333333333333,0.00012472191289249055
0.6756756756756757,0.9995333333333333,0.00012472191289249055
0.6766766766766766,0.9995333333333333,0.00012472191289249055
0.6776776776776777,0.9995333333333333,0.00012472191289249055
0.6786786786786787,0.9995333333333333,0.00012472191289249055
0.6796796796796797,0.9995333333333333,0.00012472191289249055
0.6806806806806807,0.9995333333333333,0.00012472191289249055
0.6816816816816816,0.9995333333333333,0.00012472191289249055
0.6826826826826827,0.9995333333333333,0.00012472191289249055
0.6836836836836837,0.9995333333333333,0.00012472191289249055
0.6846846846846847,0.9995333333333333,0.00012472191289249055
0.6856856856856857,0.9995333333333333,0.00012472191289249055
0.6866866866866866,0.9995333333333333,0.00012472191289249055
0.6876876876876877,0.9995666666666668,0.00016996731711977706
0.6886886886886887,0.9995666666666668,0.00016996731711977706
0.6896896896896897,0.9996,0.00021602468994693914
0.6906906906906907,0.9996,0.00021602468994693914
0.6916916916916916,0.9996,0.00021602468994693914
0.6926926926926927,0.9996,0.00021602468994693914
0.6936936936936937,0.9996,0.00021602468994693914
0.6946946946946947,0.9996333333333333,0.0001885618083163919
0.6956956956956957,0.9996333333333333,0.0001885618083163919
0.6966966966966966,0.9996333333333333,0.0001885618083163919
0.6976976976976977,0.9996333333333333,0.0001885618083163919
0.6986986986986987,0.9996333333333333,0.0001885618083163919
0.6996996996996997,0.9996333333333333,0.0001885618083163919
0.7007007007007007,0.9996333333333333,0.0001885618083163919
0.7017017017017017,0.9996333333333333,0.0001885618083163919
0.7027027027027027,0.9996333333333333,0.0001885618083163919
0.7037037037037037,0.9996333333333333,0.0001885618083163919
0.7047047047047047,0.9996333333333333,0.0001885618083163919
0.7057057057057057,0.9996333333333333,0.0001885618083163919
0.7067067067067067,0.9996333333333333,0.0001885618083163919
0.7077077077077077,0.9996333333333333,0.0001885618083163919
0.7087087087087087,0.9996333333333333,0.0001885618083163919
0.7097097097097097,0.9996333333333333,0.0001885618083163919
0.7107107107107107,0.9996333333333333,0.0001885618083163919
0.7117117117117117,0.9996333333333333,0.0001885618083163919
0.7127127127127127,0.9996666666666667,0.00016996731711974077
0.7137137137137137,0.9996666666666667,0.00016996731711974077
0.7147147147147147,0.9996666666666667,0.00016996731711974077
0.7157157157157157,0.9996666666666667,0.00016996731711974077
0.7167167167167167,0.9996666666666667,0.00016996731711974077
0.7177177177177178,0.9996666666666667,0.00016996731711974077
0.7187187187187187,0.9996666666666667,0.00016996731711974077
0.7197197197197197,0.9997000000000001,0.00014142135623729395
0.7207207207207207,0.9997000000000001,0.00014142135623729395
0.7217217217217217,0.9997000000000001,0.00014142135623729395
0.7227227227227228,0.9997000000000001,0.00014142135623729395
0.7237237237237237,0.9997000000000001,0.00014142135623729395
0.7247247247247247,0.9997000000000001,0.00014142135623729395
0.7257257257257257,0.9997000000000001,0.00014142135623729395
0.7267267267267267,0.9997000000000001,0.00014142135623729395
0.7277277277277278,0.9997000000000001,0.00014142135623729395
0.7287287287287287,0.9997000000000001,0.00014142135623729395
0.7297297297297297,0.9997000000000001,0.00014142135623729395
0.7307307307307307,0.9997000000000001,0.00014142135623729395
0.7317317317317317,0.9997000000000001,0.00014142135623729395
0.7327327327327328,0.9997000000000001,0.00014142135623729395
0.7337337337337337,0.9997000000000001,0.00014142135623729395
0.7347347347347347,0.9997000000000001,0.00014142135623729395
0.7357357357357357,0.9997000000000001,0.00014142135623729395
0.7367367367367368,0.9997000000000001,0.00014142135623729395
0.7377377377377378,0.9997000000000001,0.00014142135623729395
0.7387387387387387,0.9997000000000001,0.00014142135623729395
0.7397397397397397,0.9997000000000001,0.00014142135623729395
0.7407407407407407,0.9997000000000001,0.00014142135623729395
0.7417417417417418,0.9997000000000001,0.00014142135623729395
0.7427427427427428,0.9997000000000001,0.00014142135623729395
0.7437437437437437,0.9997000000000001,0.00014142135623729395
0.7447447447447447,0.9997000000000001,0.00014142135623729395
0.7457457457457457,0.9997000000000001,0.00014142135623729395
0.7467467467467468,0.9997000000000001,0.00014142135623729395
0.7477477477477478,0.9997000000000001,0.00014142135623729395
0.7487487487487487,0.9997000000000001,0.00014142135623729395
0.7497497497497497,0.9997000000000001,0.00014142135623729395
0.7507507507507507,0.9997000000000001,0.00014142135623729395
0.7517517517517518,0.9997000000000001,0.00014142135623729395
0.7527527527527528,0.9997000000000001,0.00014142135623729395
0.7537537537537538,0.9997000000000001,0.00014142135623729395
0.7547547547547547,0.9997000000000001,0.00014142135623729395
0.7557557557557557,0.9997333333333334,0.00012472191289245098
0.7567567567567568,0.9997333333333334,0.00012472191289245098
0.7577577577577578,0.9997333333333334,0.00012472191289245098
0.7587587587587588,0.9997333333333334,0.00012472191289245098
0.7597597597597597,0.9997333333333334,0.00012472191289245098
0.7607607607607607,0.9997333333333334,0.00012472191289245098
0.7617617617617618,0.9997333333333334,0.00012472191289245098
0.7627627627627628,0.9997333333333334,0.00012472191289245098
0.7637637637637638,0.9997333333333334,0.00012472191289245098
0.7647647647647647,0.9997333333333334,0.00012472191289245098
0.7657657657657657,0.9997333333333334,0.00012472191289245098
0.7667667667667668,0.9997333333333334,0.00012472191289245098
0.7677677677677678,0.9997333333333334,0.00012472191289245098
0.7687687687687688,0.9997333333333334,0.00012472191289245098
0.7697697697697697,0.9997333333333334,0.00012472191289245098
0.7707707707707707,0.9997333333333334,0.00012472191289245098
0.7717717717717718,0.9997666666666666,0.00012472191289245098
0.7727727727727728,0.9997666666666666,0.00012472191289245098
0.7737737737737738,0.9998,0.00014142135623729395
0.7747747747747747,0.9998,0.00014142135623729395
0.7757757757757757,0.9998,0.00014142135623729395
0.7767767767767768,0.9998,0.00014142135623729395
0.7777777777777778,0.9998,0.00014142135623729395
0.7787787787787788,0.9998,0.00014142135623729395
0.7797797797797797,0.9998,0.00014142135623729395
0.7807807807807807,0.9998,0.00014142135623729395
0.7817817817817818,0.9998,0.00014142135623729395
0.7827827827827828,0.9998,0.00014142135623729395
0.7837837837837838,0.9998,0.00014142135623729395
0.7847847847847848,0.9998,0.00014142135623729395
0.7857857857857857,0.9998,0.00014142135623729395
0.7867867867867868,0.9998333333333335,0.00016996731711974077
0.7877877877877878,0.9998666666666667,0.00012472191289245098
0.7887887887887888,0.9998666666666667,0.00012472191289245098
0.7897897897897898,0.9998666666666667,0.00012472191289245098
0.7907907907907907,0.9998666666666667,0.00012472191289245098
0.7917917917917918,0.9998666666666667,0.00012472191289245098
0.7927927927927928,0.9998666666666667,0.00012472191289245098
0.7937937937937938,0.9998666666666667,0.00012472191289245098
0.7947947947947948,0.9998666666666667,0.00012472191289245098
0.7957957957957957,0.9998666666666667,0.00012472191289245098
0.7967967967967968,0.9998666666666667,0.00012472191289245098
0.7977977977977978,0.9998666666666667,0.00012472191289245098
0.7987987987987988,0.9998666666666667,0.00012472191289245098
0.7997997997997998,0.9998666666666667,0.00012472191289245098
0.8008008008008007,0.9998666666666667,0.00012472191289245098
0.8018018018018018,0.9998666666666667,0.00012472191289245098
0.8028028028028028,0.9998666666666667,0.00012472191289245098
0.8038038038038038,0.9998666666666667,0.00012472191289245098
0.8048048048048048,0.9998666666666667,0.00012472191289245098
0.8058058058058059,0.9998666666666667,0.00012472191289245098
0.8068068068068068,0.9998666666666667,0.00012472191289245098
0.8078078078078078,0.9998666666666667,0.00012472191289245098
0.8088088088088088,0.9998666666666667,0.00012472191289245098
0.8098098098098098,0.9998666666666667,0.00012472191289245098
0.8108108108108109,0.9998666666666667,0.00012472191289245098
0.8118118118118118,0.9998666666666667,0.00012472191289245098
0.8128128128128128,0.9998666666666667,0.00012472191289245098
0.8138138138138138,0.9998666666666667,0.00012472191289245098
0.8148148148148148,0.9998666666666667,0.00012472191289245098
0.8158158158158159,0.9998999999999999,0.00014142135623729395
0.8168168168168168,0.9998999999999999,0.00014142135623729395
0.8178178178178178,0.9998999999999999,0.00014142135623729395
0.8188188188188188,0.9999333333333333,9.428090415819597e-05
0.8198198198198198,0.9999333333333333,9.428090415819597e-05
0.8208208208208209,0.9999333333333333,9.428090415819597e-05
0.8218218218218218,0.9999333333333333,9.428090415819597e-05
0.8228228228228228,0.9999333333333333,9.428090415819597e-05
0.8238238238238238,0.9999333333333333,9.428090415819597e-05
0.8248248248248248,0.9999666666666668,4.714045207909797e-05
0.8258258258258259,1.0,0.0
0.8268268268268268,1.0,0.0
0.8278278278278278,1.0,0.0
0.8288288288288288,1.0,0.0
0.8298298298298298,1.0,0.0
0.8308308308308309,1.0,0.0
0.8318318318318318,1.0,0.0
0.8328328328328328,1.0,0.0
0.8338338338338338,1.0,0.0
0.8348348348348348,1.0,0.0
0.8358358358358359,1.0,0.0
0.8368368368368369,1.0,0.0
0.8378378378378378,1.0,0.0
0.8388388388388388,1.0,0.0
0.8398398398398398,1.0,0.0
0.8408408408408409,1.0,0.0
0.8418418418418419,1.0,0.0
0.8428428428428428,1.0,0.0
0.8438438438438438,1.0,0.0
0.8448448448448448,1.0,0.0
0.8458458458458459,1.0,0.0
0.8468468468468469,1.0,0.0
0.8478478478478478,1.0,0.0
0.8488488488488488,1.0,0.0
0.8498498498498498,1.0,0.0
0.8508508508508509,1.0,0.0
0.8518518518518519,1.0,0.0
0.8528528528528528,1.0,0.0
0.8538538538538538,1.0,0.0
0.8548548548548548,1.0,0.0
0.8558558558558559,1.0,0.0
0.8568568568568569,1.0,0.0
0.8578578578578578,1.0,0.0
0.8588588588588588,1.0,0.0
0.8598598598598598,1.0,0.0
0.8608608608608609,1.0,0.0
0.8618618618618619,1.0,0.0
0.8628628628628628,1.0,0.0
0.8638638638638638,1.0,0.0
0.8648648648648649,1.0,0.0
0.8658658658658659,1.0,0.0
0.8668668668668669,1.0,0.0
0.8678678678678678,1.0,0.0
0.8688688688688688,1.0,0.0
0.8698698698698699,1.0,0.0
0.8708708708708709,1.0,0.0
0.8718718718718719,1.0,0.0
0.8728728728728729,1.0,0.0
0.8738738738738738,1.0,0.0
0.8748748748748749,1.0,0.0
0.8758758758758759,1.0,0.0
0.8768768768768769,1.0,0.0
0.8778778778778779,1.0,0.0
0.8788788788788788,1.0,0.0
0.8798798798798799,1.0,0.0
0.8808808808808809,1.0,0.0
0.8818818818818819,1.0,0.0
0.8828828828828829,1.0,0.0
0.8838838838838838,1.0,0.0
0.8848848848848849,1.0,0.0
0.8858858858858859,1.0,0.0
0.8868868868868869,1.0,0.0
0.8878878878878879,1.0,0.0
0.8888888888888888,1.0,0.0
0.8898898898898899,1.0,0.0
0.8908908908908909,1.0,0.0
0.8918918918918919,1.0,0.0
0.8928928928928929,1.0,0.0
0.8938938938938938,1.0,0.0
0.8948948948948949,1.0,0.0
0.8958958958958959,1.0,0.0
0.8968968968968969,1.0,0.0
0.8978978978978979,1.0,0.0
0.8988988988988988,1.0,0.0
0.8998998998998999,1.0,0.0
0.9009009009009009,1.0,0.0
0.9019019019019019,1.0,0.0
0.9029029029029029,1.0,0.0
0.9039039039039038,1.0,0.0
0.9049049049049049,1.0,0.0
0.9059059059059059,1.0,0.0
0.9069069069069069,1.0,0.0
0.9079079079079079,1.0,0.0
0.9089089089089089,1.0,0.0
0.9099099099099099,1.0,0.0
0.9109109109109109,1.0,0.0
0.9119119119119119,1.0,0.0
0.9129129129129129,1.0,0.0
0.9139139139139139,1.0,0.0
0.914914914914915,1.0,0.0
0.9159159159159159,1.0,0.0
0.9169169169169169,1.0,0.0
0.9179179179179179,1.0,0.0
0.9189189189189189,1.0,0.0
0.91991991991992,1.0,0.0
0.9209209209209209,1.0,0.0
0.9219219219219219,1.0,0.0
0.9229229229229229,1.0,0.0
0.9239239239239239,1.0,0.0
0.924924924924925,1.0,0.0
0.9259259259259259,1.0,0.0
0.9269269269269269,1.0,0.0
0.9279279279279279,1.0,0.0
0.9289289289289289,1.0,0.0
0.92992992992993,1.0,0.0
0.9309309309309309,1.0,0.0
0.9319319319319319,1.0,0.0
0.9329329329329329,1.0,0.0
0.933933933933934,1.0,0.0
0.934934934934935,1.0,0.0
0.9359359359359359,1.0,0.0
0.9369369369369369,1.0,0.0
0.9379379379379379,1.0,0.0
0.938938938938939,1.0,0.0
0.93993993993994,1.0,0.0
0.9409409409409409,1.0,0.0
0.9419419419419419,1.0,0.0
0.9429429429429429,1.0,0.0
0.943943943943944,1.0,0.0
0.944944944944945,1.0,0.0
0.9459459459459459,1.0,0.0
0.9469469469469469,1.0,0.0
0.9479479479479479,1.0,0.0
0.948948948948949,1.0,0.0
0.94994994994995,1.0,0.0
0.950950950950951,1.0,0.0
0.9519519519519519,1.0,0.0
0.9529529529529529,1.0,0.0
0.953953953953954,1.0,0.0
0.954954954954955,1.0,0.0
0.955955955955956,1.0,0.0
0.9569569569569569,1.0,0.0
0.9579579579579579,1.0,0.0
0.958958958958959,1.0,0.0
0.95995995995996,1.0,0.0
0.960960960960961,1.0,0.0
0.9619619619619619,1.0,0.0
0.9629629629629629,1.0,0.0
0.963963963963964,1.0,0.0
0.964964964964965,1.0,0.0
0.965965965965966,1.0,0.0
0.9669669669669669,1.0,0.0
0.9679679679679679,1.0,0.0
0.968968968968969,1.0,0.0
0.96996996996997,1.0,0.0
0.970970970970971,1.0,0.0
0.9719719719719719,1.0,0.0
0.9729729729729729,1.0,0.0
0.973973973973974,1.0,0.0
0.974974974974975,1.0,0.0
0.975975975975976,1.0,0.0
0.9769769769769769,1.0,0.0
0.9779779779779779,1.0,0.0
0.978978978978979,1.0,0.0
0.97997997997998,1.0,0.0
0.980980980980981,1.0,0.0
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/ResNext/RocSft_ResNext.csv <==
Softmax Response FPR,Softmax Response TPR,Softmax Response TPR STD
0.0,0.0,0.0
0.001001001001001001,0.00022280000980746451,1.3399773671410001e-05
0.002002002002002002,0.00044560001961492903,2.6799547342820002e-05
0.003003003003003003,0.0006684000294223937,4.019932101423002e-05
0.004004004004004004,0.0008912000392298581,5.3599094685640004e-05
0.005005005005005005,0.0011140000490373226,6.699886835704995e-05
0.006006006006006006,0.0013368000588447873,8.039864202846004e-05
0.007007007007007007,0.0015596000686522518,9.379841569986998e-05
0.008008008008008008,0.0017824000784597161,0.00010719818937128001
0.009009009009009009,0.002005200088267181,0.00012059796304268996
0.01001001001001001,0.002228000098074645,0.0001339977367140999
0.011011011011011011,0.00245080010788211,0.00014739751038551013
0.012012012012012012,0.0026736001176895746,0.0001607972840569201
0.013013013013013013,0.002896400127497039,0.00017419705772833002
0.014014014014014014,0.0031192001373045036,0.00018759683139973996
0.015015015015015015,0.003342000147111968,0.00020099660507114987
0.016016016016016016,0.0035648001569194322,0.00021439637874256002
0.017017017017017015,0.0037876001667268965,0.0002277961524139701
0.018018018018018018,0.004010400176534362,0.00024119592608537992
0.01901901901901902,0.004233200186341827,0.0002545956997567902
0.02002002002002002,0.00445600019614929,0.0002679954734281998
0.02102102102102102,0.0046788002059567554,0.00028139524709960986
0.022022022022022022,0.00490160021576422,0.00029479502077102025
0.023023023023023025,0.005124400225571684,0.00030819479444243005
0.024024024024024024,0.005347200235379149,0.0003215945681138402
0.025025025025025023,0.005570000245186613,0.0003349943417852499
0.026026026026026026,0.005792800254994078,0.00034839411545666005
0.02702702702702703,0.006015600264801544,0.00036179388912806985
0.028028028028028028,0.006238400274609007,0.0003751936627994799
0.029029029029029027,0.006461200284416472,0.00038859343647089004
0.03003003003003003,0.006684000294223936,0.00040199321014229973
0.031031031031031032,0.006906800304031401,0.00041539298381371024
0.03203203203203203,0.007355276263918239,0.00041946653151750813
0.03303303303303303,0.007886671857042225,0.0004463557220627998
0.03403403403403403,0.008418067450166213,0.0004987812304847934
0.035035035035035036,0.008949463043290203,0.0005697368049024842
0.036036036036036036,0.009480858636414189,0.0006532115764037754
0.037037037037037035,0.010004972565157748,0.0007090943439267795
0.03803803803803804,0.010514741593445296,0.0006967934326776347
0.03903903903903904,0.011024510621732842,0.0006850869725456936
0.04004004004004004,0.011534279650020388,0.0006740059383836146
0.04104104104104104,0.012044048678307934,0.0006635816625678707
0.04204204204204204,0.01255381770659548,0.0006538455579964673
0.043043043043043044,0.013063586734883031,0.0006448287969860646
0.044044044044044044,0.013572982315648982,0.0006354863963488787
0.04504504504504504,0.014080156156156154,0.0006223975033994142
0.04604604604604605,0.014587329996663331,0.0006135442073884326
0.04704704704704705,0.015094503837170503,0.0006091112266989643
0.04804804804804805,0.015601677677677677,0.0006091950660094611
0.04904904904904905,0.016124795249795248,0.0006190679754365196
0.050050050050050046,0.01673904586404586,0.0006687128556783219
0.05105105105105105,0.01735329647829648,0.0007297268219042017
0.05205205205205205,0.017967547092547095,0.0007995112331805744
0.05305305305305305,0.018581797706797704,0.0008759724969860643
0.05405405405405406,0.019400381150381153,0.000896919846169509
0.055055055055055056,0.02028588203588204,0.0009024261656971947
0.056056056056056056,0.021148207930152374,0.0009043698432423255
0.057057057057057055,0.021885055889222557,0.0008678188586823788
0.058058058058058054,0.022621903848292737,0.0008356944930189017
0.05905905905905906,0.023276272350782154,0.0007614479567055237
0.06006006006006006,0.023904351410233764,0.0006733802593221198
0.06106106106106106,0.02453243046968537,0.0005862117138238724
0.062062062062062065,0.025213500405167077,0.0005097339133700317
0.06306306306306306,0.02598808451308451,0.0004517793394669346
0.06406406406406406,0.02676266862100195,0.00039682356699192117
0.06506506506506507,0.027548464337353227,0.00034603017561792644
0.06606606606606606,0.028342909576242904,0.00031440424631206277
0.06706706706706707,0.029257087087087085,0.0003387079444302535
0.06806806806806806,0.030308138138138135,0.0005435147296204266
0.06906906906906907,0.03147254754754755,0.0008223213716982958
0.07007007007007007,0.03276550717384052,0.0011317559361612812
0.07107107107107107,0.03361504112808461,0.0012897822602935694
0.07207207207207207,0.034398433215824524,0.0014255745356889387
0.07307307307307308,0.03521592118434225,0.0013479080072825763
0.07407407407407407,0.036058869395711506,0.0011108242963949221
0.07507507507507508,0.0368373893893894,0.0010327766071542533
0.07607607607607608,0.03758480347013681,0.0010452294312977848
0.07707707707707707,0.038288538538538544,0.0010817501345115653
0.07807807807807808,0.03878903903903904,0.0011614422077220383
0.07907907907907907,0.039289539539539536,0.0012415905167335714
0.08008008008008008,0.0399543960627294,0.0012678791758274706
0.08108108108108109,0.04073851351351351,0.0012551305714546377
0.08208208208208208,0.042069141363585805,0.0013102274260977302
0.08308308308308308,0.043373398732065395,0.0013540868016682184
0.08408408408408408,0.04400069269269269,0.0012964922518372392
0.08508508508508508,0.04462798665331998,0.0012416808871915104
0.08608608608608609,0.04550732287843399,0.001089067794742731
0.08708708708708708,0.04650536536536536,0.0010234370053817028
0.08808808808808809,0.047639833166499834,0.0011160748455431681
0.0890890890890891,0.048507574240907576,0.001157439745008313
0.09009009009009009,0.04935444675444675,0.0011832997207136117
0.09109109109109109,0.05032978106311439,0.0011114431256157389
0.0920920920920921,0.05116940728607395,0.0011233759853779062
0.09309309309309309,0.05197324142324142,0.0011611189849374546
0.0940940940940941,0.05287994899661567,0.00117292401981086
0.09509509509509509,0.05386176176176175,0.0011072071202878411
0.0960960960960961,0.05486276276276277,0.0008028548435966423
0.0970970970970971,0.056342215548882225,0.0005888513057330805
0.0980980980980981,0.057098732065398734,0.0007212780099116324
0.0990990990990991,0.05783917917917918,0.0008791178794927594
0.10010010010010009,0.05875120231342453,0.0011223890069765082
0.1011011011011011,0.05948145513934988,0.001027237376346891
0.1021021021021021,0.060166350561087406,0.000835606712300988
0.1031031031031031,0.061967940162384605,0.0009951991834260747
0.1041041041041041,0.06327480258035813,0.0007488928228668994
0.10510510510510511,0.06460680680680682,0.0011897802843689389
0.1061061061061061,0.0659179790902013,0.0009380646939821383
0.10710710710710711,0.06811900789678567,0.0005368556257984549
0.10810810810810811,0.06923123123123123,0.0004083245541896406
0.1091091091091091,0.07073832013832014,0.0006399804275508492
0.11011011011011011,0.07198048381715048,0.0008341933208816777
0.1111111111111111,0.07334506172839506,0.0009016935031381653
0.11211211211211211,0.07440167389611835,0.001111979851164147
0.11311311311311312,0.07599289289289289,0.0012529119093404888
0.11411411411411411,0.07774949393838283,0.001206328926757564
0.11511511511511512,0.07897706595484373,0.0012995345821623112
0.11611611611611611,0.0800161161161161,0.0014500954727387112
0.11711711711711711,0.08108404118404117,0.0013911676804731622
0.11811811811811812,0.0825574908241575,0.0016876031063368295
0.11911911911911911,0.08394983872761651,0.0019663094608840786
0.12012012012012012,0.08562682682682683,0.001652429855892636
0.12112112112112113,0.08702467229133898,0.0016876049915591994
0.12212212212212212,0.08852102578769244,0.001414259726592179
0.12312312312312312,0.09016769076769077,0.0013778093859098102
0.12412412412412413,0.09098902492235826,0.0012631533140196696
0.12512512512512514,0.09278180847514182,0.0014794891763420092
0.12612612612612611,0.09421456456456452,0.0013192708066901196
0.12712712712712712,0.09703482148815479,0.00157807795615328
0.12812812812812813,0.09848304018304017,0.0016153332667916027
0.12912912912912913,0.10038188188188191,0.001664643995297387
0.13013013013013014,0.10208165784832453,0.0016446261797437125
0.13113113113113112,0.10364496718941163,0.0016204675269270417
0.13213213213213212,0.10504001501501499,0.0015561706811788752
0.13313313313313313,0.1072219457552791,0.0013158367101511219
0.13413413413413414,0.10895648982315648,0.001720248437195107
0.13513513513513514,0.11015585585585586,0.0018769569232179935
0.13613613613613612,0.11184930115300484,0.002022094915534522
0.13713713713713713,0.1126897097097097,0.001953201103395666
0.13813813813813813,0.11355401401401401,0.001836367018493146
0.13913913913913914,0.11504639083527972,0.0016540874575118475
0.14014014014014015,0.11798943387832278,0.0018740194047716765
0.14114114114114115,0.12028808808808818,0.0017108301530793612
0.14214214214214213,0.12199654654654653,0.001414857027352746
0.14314314314314314,0.12425373373373372,0.001610158189510505
0.14414414414414414,0.12688828828828833,0.00106364645263765
0.14514514514514515,0.1290571838505172,0.0014642118600284358
0.14614614614614616,0.13045255255255256,0.0012498888839501782
0.14714714714714713,0.13241381381381379,0.0014792081287556612
0.14814814814814814,0.13437880658436213,0.0019295846284159482
0.14914914914914915,0.13580648982315643,0.00230572929690351
0.15015015015015015,0.13734065494065495,0.002218454313437044
0.15115115115115116,0.13908470375137044,0.002084951134580023
0.15215215215215216,0.14066663329996668,0.0019212042063251394
0.15315315315315314,0.14271837837837834,0.0016308247557535289
0.15415415415415415,0.14507984651317984,0.0018461070936860555
0.15515515515515516,0.14707697697697697,0.0016382100370584088
0.15615615615615616,0.15084984984984987,0.0022720191239794995
0.15715715715715717,0.15275145145145147,0.0021124067954214807
0.15815815815815815,0.15526359693026356,0.00198871004094438
0.15915915915915915,0.1572441441441441,0.002395399214506063
0.16016016016016016,0.1589655789122456,0.002539828796143422
0.16116116116116116,0.16118467356245134,0.0026388286168350784
0.16216216216216217,0.16331621621621625,0.0025754786256076503
0.16316316316316315,0.16519302635969288,0.0025184884887515515
0.16416416416416416,0.16722453564675788,0.00268912880731401
0.16516516516516516,0.16982732732732733,0.002981686407422929
0.16616616616616617,0.17170463797130464,0.003316345966856002
0.16716716716716717,0.17431494828161506,0.0034353376228803993
0.16816816816816815,0.17778253253253248,0.0035982132782052018
0.16916916916916916,0.18011785118451784,0.0037144886237905016
0.17017017017017017,0.18260774107440772,0.003510541077331935
0.17117117117117117,0.18433415915915918,0.0035152115147633793
0.17217217217217218,0.18659993993993995,0.003949773975262839
0.17317317317317318,0.18895285285285288,0.00326731489113753
0.17417417417417416,0.1910064064064064,0.003002615510535483
0.17517517517517517,0.19288770437103767,0.0033868425796374775
0.17617617617617617,0.19586928039150261,0.0035111590758992272
0.17717717717717718,0.1985058058058058,0.0037411250436423155
0.1781781781781782,0.20081433655878098,0.0038350984628969255
0.17917917917917917,0.20309794794794792,0.00356656429818276
0.18018018018018017,0.2063248248248248,0.0036275020141903437
0.18118118118118118,0.20833825492158822,0.003217824314834148
0.18218218218218218,0.2109937381826271,0.003781027797635007
0.1831831831831832,0.21384984984984987,0.0035217830679571335
0.1841841841841842,0.2155911578244912,0.003322037332275322
0.18518518518518517,0.21857366255144028,0.003894001516581614
0.18618618618618618,0.2209123373373373,0.004067696836688156
0.1871871871871872,0.22198393727060395,0.0037288363067683877
0.1881881881881882,0.22325583917250583,0.003562601992599135
0.1891891891891892,0.22643397683397684,0.0034012920610468804
0.19019019019019018,0.2275814703592481,0.0035381448992149326
0.19119119119119118,0.23005051718385047,0.003974765039307399
0.1921921921921922,0.2334367367367367,0.0033543712318280412
0.1931931931931932,0.23599703036369699,0.003341536918991303
0.1941941941941942,0.23892752752752755,0.003617228346307373
0.19519519519519518,0.24017772772772772,0.003839956213575967
0.1961961961961962,0.24162667667667662,0.003929861033592108
0.1971971971971972,0.24323076409743075,0.0034764375654151723
0.1981981981981982,0.2450606606606607,0.003715340534435394
0.1991991991991992,0.2477123723723724,0.00425893115865947
0.20020020020020018,0.2511673340006673,0.004637742248108312
0.2012012012012012,0.2539509009009009,0.004762756440231745
0.2022022022022022,0.2560362696029362,0.004228098638268419
0.2032032032032032,0.2581136024913803,0.004070984967276979
0.2042042042042042,0.261307941274608,0.00404770638496911
0.20520520520520522,0.2634835613391169,0.00418285436488586
0.2062062062062062,0.2652728728728729,0.0042695302890234715
0.2072072072072072,0.2665393393393393,0.004437827982254706
0.2082082082082082,0.2690344511177844,0.0040258278124816575
0.2092092092092092,0.27084561227894555,0.004218685515442509
0.21021021021021022,0.27484764764764774,0.004492456235055074
0.2112112112112112,0.2771816149482816,0.004820271311683949
0.2122122122122122,0.2820772661550439,0.004512610023964807
0.2132132132132132,0.284794994994995,0.0044297412172605
0.21421421421421422,0.288818952285619,0.0035850519453968625
0.21521521521521522,0.2929376710043377,0.0035332283259544256
0.21621621621621623,0.2954423423423423,0.0037802108828268936
0.2172172172172172,0.29735915915915917,0.004057864092811708
0.2182182182182182,0.2993500667334001,0.0039059470715629937
0.21921921921921922,0.3027852352352352,0.00381458602826932
0.22022022022022023,0.30566366366366365,0.004046839711807373
0.22122122122122123,0.3110212212212212,0.004319818377253926
0.2222222222222222,0.31305925925925926,0.004992424988944091
0.22322322322322322,0.31637977977977977,0.00484725823280596
0.22422422422422422,0.3199565231898565,0.005003982758691049
0.22522522522522523,0.32305075075075074,0.005027818634505703
0.22622622622622623,0.3284701256812368,0.004840130872625792
0.2272272272272272,0.33031815148481813,0.004448525741876064
0.22822822822822822,0.33333763763763763,0.004448178976966427
0.22922922922922923,0.3363958958958959,0.004622649552895938
0.23023023023023023,0.34141549883216543,0.004247818341759759
0.23123123123123124,0.34500410410410415,0.004703571852619792
0.23223223223223222,0.3482085418752085,0.004774135955831611
0.23323323323323322,0.3517258147035925,0.00500292637556429
0.23423423423423423,0.3554761261261261,0.0054183535235583806
0.23523523523523523,0.3591272939606273,0.005608645866477783
0.23623623623623624,0.36287665443220996,0.005511933114643981
0.23723723723723725,0.3663117117117117,0.005580936956081679
0.23823823823823823,0.3707323656990323,0.0054085678414105
0.23923923923923923,0.3724641307974641,0.005402151872666561
0.24024024024024024,0.3758337337337337,0.005256182416901638
0.24124124124124124,0.3768340229118006,0.005510650946621354
0.24224224224224225,0.380215949282616,0.0056722067481489915
0.24324324324324323,0.38318198198198195,0.005334795613087959
0.24424424424424424,0.3861808141474808,0.005446587782012829
0.24524524524524524,0.3892904904904905,0.0060620853619574805
0.24624624624624625,0.39170790790790794,0.005884366519252224
0.24724724724724725,0.39443735958180404,0.005588994704506283
0.24824824824824826,0.3981597486375264,0.005189919845046925
0.24924924924924924,0.4011820820820821,0.0049105430501791
0.2502502502502503,0.40441691691691695,0.004994886273869386
0.25125125125125125,0.40646750083416755,0.004886872458490293
0.25225225225225223,0.40950900900900883,0.005485754178261107
0.25325325325325326,0.4134597597597598,0.005525094267672418
0.25425425425425424,0.41755709042375705,0.005632181854957343
0.2552552552552553,0.4218622622622623,0.005566061944507502
0.25625625625625625,0.4245416750083417,0.0054225219237151
0.25725725725725723,0.4295575241908575,0.005375093609716691
0.25825825825825827,0.43328975642308976,0.005742643442848575
0.25925925925925924,0.4364197530864198,0.005812880336654177
0.2602602602602603,0.43909039039039044,0.0058675652664448045
0.26126126126126126,0.4416421921921922,0.005763134186585423
0.26226226226226224,0.443966032699366,0.006009037034266624
0.26326326326326327,0.4481632632632633,0.0057346897620243285
0.26426426426426425,0.452338038038038,0.005646682716992953
0.2652652652652653,0.4557435101768435,0.005286838788315627
0.26626626626626626,0.459455021688355,0.005101973529908618
0.26726726726726724,0.46262362362362364,0.004902006479532967
0.2682682682682683,0.46711378044711377,0.005058986854254903
0.26926926926926925,0.469974363252141,0.005479785386832971
0.2702702702702703,0.471736936936937,0.005383518451679012
0.27127127127127126,0.4741927260593927,0.0055473981054253284
0.27227227227227224,0.4775148481815148,0.005793447059323612
0.2732732732732733,0.48042872872872877,0.005607186000942306
0.27427427427427425,0.4860614114114114,0.004909200251123487
0.2752752752752753,0.48985879212545885,0.00536557735322759
0.27627627627627627,0.4930762762762763,0.005119244735961217
0.2772772772772773,0.4958515181848515,0.004921339690708287
0.2782782782782783,0.4983637971304638,0.004844276372761283
0.27927927927927926,0.500739039039039,0.004918402789658085
0.2802802802802803,0.5041802802802803,0.005230607633265043
0.28128128128128127,0.5082937604270937,0.005080770809502685
0.2822822822822823,0.5120312312312313,0.0047202107430206475
0.2832832832832833,0.5151276609943277,0.004665067333471255
0.28428428428428426,0.5211019019019019,0.004361847108893072
0.2852852852852853,0.5231544044044044,0.0039944487693950315
0.2862862862862863,0.5253634300967635,0.004618618694068477
0.2872872872872873,0.5287894060727394,0.0046545290069424285
0.2882882882882883,0.5319804804804805,0.004075154320831825
0.28928928928928926,0.5355523857190523,0.003818984026619479
0.2902902902902903,0.5391171504838171,0.0036429772610124984
0.2912912912912913,0.542626076076076,0.0036406176529117677
0.2922922922922923,0.5472974307640975,0.0033105850180755176
0.2932932932932933,0.5499599599599599,0.0037940767399019426
0.29429429429429427,0.5528609609609609,0.0030436368717520848
0.2952952952952953,0.5556937270603938,0.002985365202774701
0.2962962962962963,0.5604308641975309,0.0028732360578782733
0.2972972972972973,0.5636315315315316,0.0030886380640171556
0.2982982982982983,0.5661994327660994,0.003115333925309194
0.29929929929929927,0.569499065732399,0.0034757889087500874
0.3003003003003003,0.572566966966967,0.0038421637422450207
0.3013013013013013,0.5745684017350684,0.004248757607351422
0.3023023023023023,0.5774341007674342,0.004036122770593936
0.3033033033033033,0.5792011011011011,0.0041729888879172596
0.30430430430430433,0.5811347681014348,0.004433132213081972
0.3053053053053053,0.5841675508842176,0.004431694224338815
0.3063063063063063,0.5876708708708708,0.004159939172962953
0.3073073073073073,0.5914097430764097,0.004900325448515558
0.3083083083083083,0.5946666666666666,0.004704843839656676
0.30930930930930933,0.5971821821821822,0.004835958960913967
0.3103103103103103,0.6021804137470804,0.004991511562214333
0.3113113113113113,0.6047075408742075,0.004968834644228076
0.3123123123123123,0.6075123123123123,0.0049011592836066785
0.3133133133133133,0.6104221888555221,0.004723657662522359
0.31431431431431434,0.6133333333333333,0.004644949467492156
0.3153153153153153,0.6179768768768769,0.005346924151900213
0.3163163163163163,0.6211108775442109,0.005248608478723005
0.3173173173173173,0.6247724391057724,0.00611209036816189
0.3183183183183183,0.6278788788788788,0.006124945941852762
0.31931931931931934,0.631873106439773,0.006031853916968238
0.3203203203203203,0.6347802135468802,0.006748056274681203
0.3213213213213213,0.6371404404404404,0.006535626744707965
0.32232232232232233,0.6388111611611612,0.006792339963528384
0.3233233233233233,0.6434566566566566,0.005415101625507151
0.32432432432432434,0.6476072072072073,0.004865581695603113
0.3253253253253253,0.6539042208875542,0.0048995242218422205
0.3263263263263263,0.6564666666666666,0.005174510175422937
0.32732732732732733,0.6586091091091091,0.005325749655699297
0.3283283283283283,0.6625427761094428,0.005259876636739749
0.32932932932932935,0.6674097764431098,0.00560510256890958
0.3303303303303303,0.66921011011011,0.005564220050374796
0.3313313313313313,0.6723666666666667,0.005781772123569821
0.33233233233233234,0.6770882215548882,0.005714127423798002
0.3333333333333333,0.6797111111111112,0.005805765546441481
0.33433433433433435,0.6842,0.0063754738385994845
0.3353353353353353,0.6890020020020019,0.00667399597109724
0.3363363363363363,0.6928151151151152,0.0063071721238586835
0.33733733733733734,0.6945228895562229,0.006230481981470318
0.3383383383383383,0.6973063897230564,0.006092693368942231
0.33933933933933935,0.7008393393393394,0.005535943159631153
0.34034034034034033,0.7044801134467802,0.005702547606838242
0.34134134134134136,0.7069333333333333,0.005344363593752018
0.34234234234234234,0.7098807807807809,0.005127487605754404
0.3433433433433433,0.7153333333333333,0.0047639852597962315
0.34434434434434436,0.7191628962295629,0.004417612393451219
0.34534534534534533,0.7223484484484484,0.0046425599805476345
0.34634634634634637,0.7240487821154488,0.004599279799221161
0.34734734734734735,0.7273315648982316,0.004874259891970078
0.3483483483483483,0.7298816816816815,0.0049356293675752285
0.34934934934934936,0.7315657991324658,0.0050277572425146905
0.35035035035035034,0.7346002335669003,0.004837797473374754
0.35135135135135137,0.7364,0.004839421453025165
0.35235235235235235,0.7393666666666666,0.004457453184149998
0.3533533533533533,0.7422177844511179,0.0041991679674806435
0.35435435435435436,0.745,0.00436882898116491
0.35535535535535534,0.7471333333333333,0.003926264835127066
0.3563563563563564,0.7504187854521188,0.004196905100951883
0.35735735735735735,0.7553333333333333,0.004669284979761042
0.35835835835835833,0.7577263930597263,0.004406629495528333
0.35935935935935936,0.7608531197864532,0.004615849923598687
0.36036036036036034,0.7637867867867868,0.004451276523821084
0.3613613613613614,0.7666871204537872,0.00458074244000078
0.36236236236236236,0.7705541207874541,0.004373714093245314
0.36336336336336333,0.7719211211211211,0.004327504894268902
0.36436436436436437,0.7747214547881214,0.003671815435245645
0.36536536536536535,0.7771769102435769,0.004114792560953388
0.3663663663663664,0.7788554554554555,0.0037986252800826566
0.36736736736736736,0.7825000000000001,0.003353605025441553
0.3683683683683684,0.7850894561227895,0.0034113280820862422
0.36936936936936937,0.7884666666666668,0.0030739045022395756
0.37037037037037035,0.7914135802469137,0.003395498961744427
0.3713713713713714,0.7937047047047048,0.003653949077785433
0.37237237237237236,0.7945574574574575,0.003777764897891333
0.3733733733733734,0.7968999999999999,0.003753220839048337
0.3743743743743744,0.8010666666666667,0.003727674282385123
0.37537537537537535,0.8036251251251251,0.0037339260149025577
0.3763763763763764,0.8067921254587921,0.004324206592594399
0.37737737737737737,0.8098333333333333,0.0039718453589679984
0.3783783783783784,0.8112,0.003785058343892039
0.3793793793793794,0.8127666666666666,0.004061472092179824
0.38038038038038036,0.8167666666666668,0.004817560470703912
0.3813813813813814,0.8200209209209209,0.0048818097628907445
0.38238238238238237,0.8218333333333333,0.0051149019758175126
0.3833833833833834,0.8243666666666667,0.005076963221804509
0.3843843843843844,0.8263614614614614,0.004744254991343749
0.38538538538538536,0.8302999999999999,0.004459446901429208
0.3863863863863864,0.8325333333333335,0.004491720778894813
0.38738738738738737,0.8345291291291291,0.004396246387273256
0.3883883883883884,0.8364294627961294,0.004312339347412974
0.3893893893893894,0.8374964631297965,0.00406721697410695
0.39039039039039036,0.8384967967967968,0.0039687291809611
0.3913913913913914,0.8403,0.003888444419044716
0.3923923923923924,0.8430974641307974,0.0035149909449499516
0.3933933933933934,0.8439666666666668,0.0034101156708957686
0.3943943943943944,0.8468333333333332,0.00360123435628522
0.39539539539539537,0.8500984651317984,0.0032339351225154295
0.3963963963963964,0.8518666666666667,0.0029397656747132393
0.3973973973973974,0.8536657991324658,0.003071709479275877
0.3983983983983984,0.8551666666666667,0.0031457201966410453
0.3993993993993994,0.8569666666666667,0.0032714251057027475
0.40040040040040037,0.8590167334000668,0.003449800077383618
0.4014014014014014,0.8621338004671338,0.0033108918228895124
0.4024024024024024,0.8644666666666666,0.0032355662392986096
0.4034034034034034,0.8671000000000001,0.002779688231918597
0.4044044044044044,0.8696,0.0023280893453645787
0.40540540540540543,0.8706999999999999,0.0023537204591879326
0.4064064064064064,0.872,0.00257293606605371
0.4074074074074074,0.8752666666666666,0.0028986586936412865
0.4084084084084084,0.8769666666666667,0.003184685576665662
0.4094094094094094,0.8786333333333333,0.0029847761874031405
0.41041041041041043,0.8807666666666666,0.0027353650985238354
0.4114114114114114,0.8825,0.0027580186124583615
0.4124124124124124,0.8854666666666667,0.0031116269413640134
0.4134134134134134,0.8872666666666666,0.0030302181806302975
0.4144144144144144,0.8893666666666666,0.003229379025275437
0.41541541541541543,0.8906666666666667,0.0029488227406128564
0.4164164164164164,0.8920721388054721,0.00300647132193847
0.4174174174174174,0.8945,0.0026981475126464293
0.4184184184184184,0.8979666666666667,0.0029227080289044014
0.4194194194194194,0.8997999999999999,0.00259229627936315
0.42042042042042044,0.9014333333333333,0.0028075295585660797
0.4214214214214214,0.9027666666666668,0.002923848301278471
0.4224224224224224,0.9049,0.0027580186124583576
0.42342342342342343,0.9067156156156156,0.0030517166933675868
0.4244244244244244,0.9081666666666667,0.0028003967972810998
0.42542542542542544,0.9103333333333333,0.002456736769691738
0.4264264264264264,0.9124333333333334,0.002322833518691229
0.4274274274274274,0.9137666666666666,0.0023795424396766624
0.42842842842842843,0.9146666666666666,0.002407396011369064
0.4294294294294294,0.9165666666666666,0.0028755675768252676
0.43043043043043044,0.9184333333333333,0.00266374840320096
0.4314314314314314,0.9196333333333334,0.002522344588319026
0.43243243243243246,0.9202666666666666,0.0024308206204672646
0.43343343343343343,0.9224,0.002760434748368462
0.4344344344344344,0.9237448114781448,0.0024890562177657736
0.43543543543543545,0.9249,0.002687005768508875
0.4364364364364364,0.9259,0.002531139400875963
0.43743743743743746,0.9274666666666667,0.002254378455854779
0.43843843843843844,0.9287333333333333,0.002185304453744489
0.4394394394394394,0.9301666666666666,0.0022005049925465686
0.44044044044044045,0.9315333333333333,0.002017148702720975
0.44144144144144143,0.9334000000000001,0.0016329931618554536
0.44244244244244246,0.9345666666666667,0.0018445113776342338
0.44344344344344344,0.9361666666666667,0.0015412837362262211
0.4444444444444444,0.9372666666666666,0.0015923427883328307
0.44544544544544545,0.9383333333333334,0.0015326085243429896
0.44644644644644643,0.9400666666666666,0.0015456030825826347
0.44744744744744747,0.9407666666666668,0.0014613540144522257
0.44844844844844844,0.9422666666666667,0.0018354533197248522
0.4494494494494494,0.9431666666666666,0.0018116904322268148
0.45045045045045046,0.9445,0.0019510680835549323
0.45145145145145144,0.9454666666666668,0.0019482185594936858
0.45245245245245247,0.9472,0.0023252240035460097
0.45345345345345345,0.9486,0.0025935818218569126
0.4544544544544544,0.9494000000000001,0.0024055491403557915
0.45545545545545546,0.9502666666666667,0.002423954528359722
0.45645645645645644,0.9511,0.002485960578931214
0.4574574574574575,0.9528666666666666,0.0022661764175711647
0.45845845845845845,0.9537666666666667,0.002106075866524182
0.45945945945945943,0.9551333333333334,0.0018372685039360756
0.46046046046046046,0.9563666666666667,0.00167796172648712
0.46146146146146144,0.9576666666666668,0.0015369522511197876
0.4624624624624625,0.9584333333333334,0.0016519348924485427
0.46346346346346345,0.9589333333333334,0.0016499158227685862
0.46446446446446443,0.9596333333333332,0.0017211107524567123
0.46546546546546547,0.9602666666666666,0.001611072796479307
0.46646646646646645,0.9612666666666666,0.0019770910168449116
0.4674674674674675,0.9618333333333333,0.0018979521127315472
0.46846846846846846,0.9625666666666666,0.0018263503375737034
0.4694694694694695,0.9630000000000001,0.0016673332000533118
0.47047047047047047,0.9644,0.001235583532856711
0.47147147147147145,0.9654333333333334,0.0014522013940527763
0.4724724724724725,0.9661333333333334,0.001665999866613311
0.47347347347347346,0.9672000000000001,0.0014764823060233153
0.4744744744744745,0.9677666666666666,0.0012762793146051075
0.4754754754754755,0.9687666666666667,0.001281492185782751
0.47647647647647645,0.9695333333333332,0.0008730533902472092
0.4774774774774775,0.9698000000000001,0.0006480740698408002
0.47847847847847846,0.9703,0.0007071067811865219
0.4794794794794795,0.9711333333333334,0.0007408703590297839
0.4804804804804805,0.9716333333333332,0.0005185449728701301
0.48148148148148145,0.9719666666666668,0.00047842333648022493
0.4824824824824825,0.9723333333333334,0.0005436502143433264
0.48348348348348347,0.9733666666666667,0.0004109609335312619
0.4844844844844845,0.9744333333333334,0.0003299831645537382
0.4854854854854855,0.9746333333333332,0.00047842333648022493
0.48648648648648646,0.9752333333333333,0.000694422221866625
0.4874874874874875,0.9755333333333334,0.0006599663291074613
0.48848848848848847,0.9763666666666667,0.0007039570693980673
0.4894894894894895,0.9766666666666667,0.0007363574011458267
0.4904904904904905,0.9773000000000001,0.0008286535263104106
0.49149149149149146,0.9777999999999999,0.0005887840577552129
0.4924924924924925,0.9782666666666667,0.0003858612300930162
0.4934934934934935,0.9786333333333334,0.00047842333648022493
0.4944944944944945,0.979,0.00042426406871193413
0.4954954954954955,0.9796333333333332,0.0005436502143433808
0.4964964964964965,0.9801333333333333,0.00047140452079103207
0.4974974974974975,0.9803000000000001,0.0003559026084010565
0.4984984984984985,0.9806666666666667,0.0003771236166327839
0.4994994994994995,0.9809666666666667,0.00046427960923946997
0.5005005005005005,0.9813666666666667,0.0004109609335312679
0.5015015015015015,0.9817,0.00029439202887761274
0.5025025025025025,0.9823666666666666,0.0005792715732327441
0.5035035035035035,0.9828,0.0006531972647421995
0.5045045045045045,0.9830666666666666,0.0006128258770283642
0.5055055055055055,0.9837000000000001,0.000778888096369866
0.5065065065065065,0.9841000000000001,0.0006976149845485583
0.5075075075075075,0.9848666666666667,0.0010077477638553755
0.5085085085085085,0.9851333333333333,0.0007586537784494201
0.5095095095095095,0.9858333333333333,0.0006236095644623438
0.5105105105105106,0.9861,0.0006480740698408175
0.5115115115115115,0.9864,0.0006377042156569484
0.5125125125125125,0.9866999999999999,0.0006377042156569484
0.5135135135135135,0.9870333333333333,0.0007408703590297839
0.5145145145145145,0.9875000000000002,0.000711805216802061
0.5155155155155156,0.9879000000000001,0.0007118052168020922
0.5165165165165165,0.9880666666666666,0.0007133644853010995
0.5175175175175175,0.9884333333333334,0.0005312459150169621
0.5185185185185185,0.9887333333333334,0.00044969125210772906
0.5195195195195195,0.9889,0.0005354126134736645
0.5205205205205206,0.9893333333333333,0.0006236095644623044
0.5215215215215215,0.9897666666666667,0.00041899350299922175
0.5225225225225225,0.9902000000000001,0.00042426406871193413
0.5235235235235235,0.9903666666666667,0.0003299831645537382
0.5245245245245245,0.9904999999999999,0.0003559026084010565
0.5255255255255256,0.9907333333333334,0.00037712361663283614
0.5265265265265265,0.9908666666666667,0.00033993463423953233
0.5275275275275275,0.9909666666666667,0.00041899350299922175
0.5285285285285285,0.9918999999999999,0.00032659863237105444
0.5295295295295295,0.9919333333333333,0.00036817870057286815
0.5305305305305306,0.9920333333333332,0.00032998316455368584
0.5315315315315315,0.9923000000000001,0.00029439202887761274
0.5325325325325325,0.9924666666666666,0.0003858612300930162
0.5335335335335335,0.9928666666666667,0.00037712361663278383
0.5345345345345345,0.9929666666666667,0.00032998316455368584
0.5355355355355356,0.993,0.00032659863237105444
0.5365365365365365,0.9931333333333333,0.0003858612300930002
0.5375375375375375,0.9933333333333333,0.00024944382578494153
0.5385385385385385,0.9935999999999999,0.0003559026084010565
0.5395395395395395,0.9937333333333332,0.00023570226039554222
0.5405405405405406,0.9939,0.0003559026084010565
0.5415415415415415,0.9941,0.0004546060565661858
0.5425425425425425,0.9942000000000001,0.00043204937989384397
0.5435435435435435,0.9943000000000001,0.00042426406871193413
0.5445445445445445,0.9944999999999999,0.0002828427124746402
0.5455455455455456,0.9946,0.00029439202887761274
0.5465465465465466,0.9947666666666667,0.0003681787005729151
0.5475475475475475,0.9950333333333333,0.000286744175568056
0.5485485485485485,0.9952333333333333,0.00012472191289245098
0.5495495495495496,0.9953,0.00014142135623729395
0.5505505505505506,0.9953,0.00014142135623729395
0.5515515515515516,0.9953666666666668,0.00018856180831644423
0.5525525525525525,0.9955666666666666,0.00016996731711977706
0.5535535535535535,0.9956999999999999,0.00024494897427833616
0.5545545545545546,0.9957333333333334,0.00020548046676560993
0.5555555555555556,0.9958,0.00021602468994690488
0.5565565565565566,0.9959666666666666,0.00033993463423948153
0.5575575575575575,0.9963000000000001,0.0003559026084010565
0.5585585585585585,0.9963333333333333,0.00037712361663283614
0.5595595595595596,0.9963666666666667,0.00040276819911982676
0.5605605605605606,0.9964,0.00043204937989386116
0.5615615615615616,0.9964666666666666,0.00047140452079103207
0.5625625625625625,0.9965666666666667,0.0005436502143433287
0.5635635635635635,0.9966333333333334,0.000524933858267448
0.5645645645645646,0.9967333333333332,0.00046427960923947
0.5655655655655656,0.9968333333333333,0.0003858612300930162
0.5665665665665666,0.9968333333333333,0.0003858612300930162
0.5675675675675675,0.9969,0.0002943920288775625
0.5685685685685685,0.9971,0.00024494897427829084
0.5695695695695696,0.9971333333333333,0.00024944382578490196
0.5705705705705706,0.9971333333333333,0.00024944382578490196
0.5715715715715716,0.9972666666666666,0.00028674417556809903
0.5725725725725725,0.9973333333333333,0.00024944382578494153
0.5735735735735735,0.9974333333333334,0.00020548046676565794
0.5745745745745746,0.9974666666666666,0.0001699673171197916
0.5755755755755756,0.9976333333333334,0.00012472191289245098
0.5765765765765766,0.9976333333333334,0.00012472191289245098
0.5775775775775776,0.9977,0.00014142135623729395
0.5785785785785785,0.9978333333333333,0.00024944382578490196
0.5795795795795796,0.9978333333333333,0.00024944382578490196
0.5805805805805806,0.9978333333333333,0.00024944382578490196
0.5815815815815816,0.9978333333333333,0.00024944382578490196
0.5825825825825826,0.9978333333333333,0.00024944382578490196
0.5835835835835835,0.9978666666666666,0.000286744175568056
0.5845845845845846,0.9979,0.00024494897427829084
0.5855855855855856,0.9979666666666667,0.00024944382578490196
0.5865865865865866,0.9980333333333333,0.00020548046676560993
0.5875875875875876,0.9980333333333333,0.00020548046676560993
0.5885885885885885,0.9981333333333332,0.00012472191289245098
0.5895895895895896,0.9981333333333332,0.00012472191289245098
0.5905905905905906,0.9982000000000001,0.00021602468994695627
0.5915915915915916,0.9982000000000001,0.00021602468994695627
0.5925925925925926,0.9982666666666667,0.0001699673171197916
0.5935935935935935,0.9983,0.00014142135623734626
0.5945945945945946,0.9983,0.00014142135623734626
0.5955955955955956,0.9983333333333334,0.00018856180831644425
0.5965965965965966,0.9983333333333334,0.00018856180831644425
0.5975975975975976,0.9983666666666666,0.00023570226039554222
0.5985985985985985,0.9984000000000001,0.00021602468994695627
0.5995995995995996,0.9984000000000001,0.00021602468994695627
0.6006006006006006,0.9984666666666667,0.00020548046676565794
0.6016016016016016,0.9984666666666667,0.00020548046676565794
0.6026026026026026,0.9984999999999999,0.00021602468994695627
0.6036036036036035,0.9985666666666667,0.00020548046676565794
0.6046046046046046,0.9986,0.00016329931618557254
0.6056056056056056,0.9986333333333334,0.0001699673171197916
0.6066066066066066,0.9986333333333334,0.0001699673171197916
0.6076076076076076,0.9986333333333334,0.0001699673171197916
0.6086086086086087,0.9986333333333334,0.0001699673171197916
0.6096096096096096,0.9986666666666667,0.00012472191289245098
0.6106106106106106,0.9987,0.00016329931618552722
0.6116116116116116,0.9987,0.00016329931618552722
0.6126126126126126,0.9988,0.00014142135623729392
0.6136136136136137,0.9988333333333334,0.00012472191289245098
0.6146146146146146,0.9988666666666667,9.428090415819596e-05
0.6156156156156156,0.9989,0.00014142135623729392
0.6166166166166166,0.9989,0.00014142135623729392
0.6176176176176176,0.9989,0.00014142135623729392
0.6186186186186187,0.9989,0.00014142135623729392
0.6196196196196196,0.9989333333333333,0.00012472191289245098
0.6206206206206206,0.9989333333333333,0.00012472191289245098
0.6216216216216216,0.999,0.00014142135623729395
0.6226226226226226,0.999,0.00014142135623729395
0.6236236236236237,0.999,0.00014142135623729395
0.6246246246246246,0.999,0.00014142135623729395
0.6256256256256256,0.999,0.00014142135623729395
0.6266266266266266,0.9990333333333333,0.00016996731711974077
0.6276276276276276,0.9990666666666667,0.00012472191289245098
0.6286286286286287,0.9990666666666667,0.00012472191289245098
0.6296296296296297,0.9990666666666667,0.00012472191289245098
0.6306306306306306,0.9991,0.00016329931618552722
0.6316316316316316,0.9991333333333333,0.00016996731711974077
0.6326326326326326,0.9991333333333333,0.00016996731711974077
0.6336336336336337,0.9991333333333333,0.00016996731711974077
0.6346346346346347,0.9991333333333333,0.00016996731711974077
0.6356356356356356,0.9991333333333333,0.00016996731711974077
0.6366366366366366,0.9991666666666666,0.00020548046676560993
0.6376376376376376,0.9991666666666666,0.00020548046676560993
0.6386386386386387,0.9991666666666666,0.00020548046676560993
0.6396396396396397,0.9991666666666666,0.00020548046676560993
0.6406406406406406,0.9991666666666666,0.00020548046676560993
0.6416416416416416,0.9991666666666666,0.00020548046676560993
0.6426426426426426,0.9992000000000001,0.00024494897427833616
0.6436436436436437,0.9992000000000001,0.00024494897427833616
0.6446446446446447,0.9992333333333333,0.00024944382578494153
0.6456456456456456,0.9992333333333333,0.00024944382578494153
0.6466466466466466,0.9992333333333333,0.00024944382578494153
0.6476476476476476,0.9992333333333333,0.00024944382578494153
0.6486486486486487,0.9992333333333333,0.00024944382578494153
0.6496496496496497,0.9992333333333333,0.00024944382578494153
0.6506506506506506,0.9992333333333333,0.00024944382578494153
0.6516516516516516,0.9993,0.00029439202887760016
0.6526526526526526,0.9993,0.00029439202887760016
0.6536536536536537,0.9993,0.00029439202887760016
0.6546546546546547,0.9993,0.00029439202887760016
0.6556556556556556,0.9993,0.00029439202887760016
0.6566566566566566,0.9993,0.00029439202887760016
0.6576576576576576,0.9993,0.00029439202887760016
0.6586586586586587,0.9993,0.00029439202887760016
0.6596596596596597,0.9993,0.00029439202887760016
0.6606606606606606,0.9993,0.00029439202887760016
0.6616616616616616,0.9993,0.00029439202887760016
0.6626626626626626,0.9993,0.00029439202887760016
0.6636636636636637,0.9993,0.00029439202887760016
0.6646646646646647,0.9993333333333334,0.0003091206165165413
0.6656656656656657,0.9993333333333334,0.0003091206165165413
0.6666666666666666,0.9993333333333334,0.0003091206165165413
0.6676676676676676,0.9993666666666666,0.0002624669291337498
0.6686686686686687,0.9993666666666666,0.0002624669291337498
0.6696696696696697,0.9993666666666666,0.0002624669291337498
0.6706706706706707,0.9993666666666666,0.0002624669291337498
0.6716716716716716,0.9993666666666666,0.0002624669291337498
0.6726726726726726,0.9994,0.00021602468994695627
0.6736736736736737,0.9994,0.00021602468994695627
0.6746746746746747,0.9994,0.00021602468994695627
0.6756756756756757,0.9994,0.00021602468994695627
0.6766766766766766,0.9994,0.00021602468994695627
0.6776776776776777,0.9994,0.00021602468994695627
0.6786786786786787,0.9994,0.00021602468994695627
0.6796796796796797,0.9994,0.00021602468994695627
0.6806806806806807,0.9994,0.00021602468994695627
0.6816816816816816,0.9994,0.00021602468994695627
0.6826826826826827,0.9994,0.00021602468994695627
0.6836836836836837,0.9994333333333335,0.0001699673171197916
0.6846846846846847,0.9994333333333335,0.0001699673171197916
0.6856856856856857,0.9994333333333335,0.0001699673171197916
0.6866866866866866,0.9994333333333335,0.0001699673171197916
0.6876876876876877,0.9994666666666667,0.00012472191289250042
0.6886886886886887,0.9994666666666667,0.00012472191289250042
0.6896896896896897,0.9994666666666667,0.00012472191289250042
0.6906906906906907,0.9994666666666667,0.00012472191289250042
0.6916916916916916,0.9994666666666667,0.00012472191289250042
0.6926926926926927,0.9994666666666667,0.00012472191289250042
0.6936936936936937,0.9994666666666667,0.00012472191289250042
0.6946946946946947,0.9994999999999999,0.00016329931618557254
0.6956956956956957,0.9994999999999999,0.00016329931618557254
0.6966966966966966,0.9994999999999999,0.00016329931618557254
0.6976976976976977,0.9994999999999999,0.00016329931618557254
0.6986986986986987,0.9994999999999999,0.00016329931618557254
0.6996996996996997,0.9995333333333333,0.00012472191289249055
0.7007007007007007,0.9995333333333333,0.00012472191289249055
0.7017017017017017,0.9995333333333333,0.00012472191289249055
0.7027027027027027,0.9995333333333333,0.00012472191289249055
0.7037037037037037,0.9995333333333333,0.00012472191289249055
0.7047047047047047,0.9995333333333333,0.00012472191289249055
0.7057057057057057,0.9995333333333333,0.00012472191289249055
0.7067067067067067,0.9995333333333333,0.00012472191289249055
0.7077077077077077,0.9995333333333333,0.00012472191289249055
0.7087087087087087,0.9995333333333333,0.00012472191289249055
0.7097097097097097,0.9995333333333333,0.00012472191289249055
0.7107107107107107,0.9995333333333333,0.00012472191289249055
0.7117117117117117,0.9995333333333333,0.00012472191289249055
0.7127127127127127,0.9995333333333333,0.00012472191289249055
0.7137137137137137,0.9995333333333333,0.00012472191289249055
0.7147147147147147,0.9995333333333333,0.00012472191289249055
0.7157157157157157,0.9995333333333333,0.00012472191289249055
0.7167167167167167,0.9995333333333333,0.00012472191289249055
0.7177177177177178,0.9995333333333333,0.00012472191289249055
0.7187187187187187,0.9995333333333333,0.00012472191289249055
0.7197197197197197,0.9995333333333333,0.00012472191289249055
0.7207207207207207,0.9995333333333333,0.00012472191289249055
0.7217217217217217,0.9995666666666668,0.00016996731711977706
0.7227227227227228,0.9995666666666668,0.00016996731711977706
0.7237237237237237,0.9995666666666668,0.00016996731711977706
0.7247247247247247,0.9996,0.00021602468994693914
0.7257257257257257,0.9996,0.00021602468994693914
0.7267267267267267,0.9996,0.00021602468994693914
0.7277277277277278,0.9996,0.00021602468994693914
0.7287287287287287,0.9996,0.00021602468994693914
0.7297297297297297,0.9996,0.00021602468994693914
0.7307307307307307,0.9996333333333333,0.0001885618083163919
0.7317317317317317,0.9996333333333333,0.0001885618083163919
0.7327327327327328,0.9996333333333333,0.0001885618083163919
0.7337337337337337,0.9996333333333333,0.0001885618083163919
0.7347347347347347,0.9996333333333333,0.0001885618083163919
0.7357357357357357,0.9996333333333333,0.0001885618083163919
0.7367367367367368,0.9996333333333333,0.0001885618083163919
0.7377377377377378,0.9996333333333333,0.0001885618083163919
0.7387387387387387,0.9996333333333333,0.0001885618083163919
0.7397397397397397,0.9996333333333333,0.0001885618083163919
0.7407407407407407,0.9996333333333333,0.0001885618083163919
0.7417417417417418,0.9996333333333333,0.0001885618083163919
0.7427427427427428,0.9996333333333333,0.0001885618083163919
0.7437437437437437,0.9996333333333333,0.0001885618083163919
0.7447447447447447,0.9996333333333333,0.0001885618083163919
0.7457457457457457,0.9996333333333333,0.0001885618083163919
0.7467467467467468,0.9996333333333333,0.0001885618083163919
0.7477477477477478,0.9996333333333333,0.0001885618083163919
0.7487487487487487,0.9996333333333333,0.0001885618083163919
0.7497497497497497,0.9996333333333333,0.0001885618083163919
0.7507507507507507,0.9996333333333333,0.0001885618083163919
0.7517517517517518,0.9996333333333333,0.0001885618083163919
0.7527527527527528,0.9996333333333333,0.0001885618083163919
0.7537537537537538,0.9996333333333333,0.0001885618083163919
0.7547547547547547,0.9996333333333333,0.0001885618083163919
0.7557557557557557,0.9996333333333333,0.0001885618083163919
0.7567567567567568,0.9996666666666667,0.00016996731711974077
0.7577577577577578,0.9996666666666667,0.00016996731711974077
0.7587587587587588,0.9996666666666667,0.00016996731711974077
0.7597597597597597,0.9996666666666667,0.00016996731711974077
0.7607607607607607,0.9996666666666667,0.00016996731711974077
0.7617617617617618,0.9996666666666667,0.00016996731711974077
0.7627627627627628,0.9996666666666667,0.00016996731711974077
0.7637637637637638,0.9996666666666667,0.00016996731711974077
0.7647647647647647,0.9996666666666667,0.00016996731711974077
0.7657657657657657,0.9996666666666667,0.00016996731711974077
0.7667667667667668,0.9996666666666667,0.00016996731711974077
0.7677677677677678,0.9997000000000001,0.00014142135623729395
0.7687687687687688,0.9997000000000001,0.00014142135623729395
0.7697697697697697,0.9997000000000001,0.00014142135623729395
0.7707707707707707,0.9997000000000001,0.00014142135623729395
0.7717717717717718,0.9997000000000001,0.00014142135623729395
0.7727727727727728,0.9997000000000001,0.00014142135623729395
0.7737737737737738,0.9997000000000001,0.00014142135623729395
0.7747747747747747,0.9997000000000001,0.00014142135623729395
0.7757757757757757,0.9997000000000001,0.00014142135623729395
0.7767767767767768,0.9997000000000001,0.00014142135623729395
0.7777777777777778,0.9997000000000001,0.00014142135623729395
0.7787787787787788,0.9997000000000001,0.00014142135623729395
0.7797797797797797,0.9997000000000001,0.00014142135623729395
0.7807807807807807,0.9997000000000001,0.00014142135623729395
0.7817817817817818,0.9997000000000001,0.00014142135623729395
0.7827827827827828,0.9997000000000001,0.00014142135623729395
0.7837837837837838,0.9997000000000001,0.00014142135623729395
0.7847847847847848,0.9997000000000001,0.00014142135623729395
0.7857857857857857,0.9997000000000001,0.00014142135623729395
0.7867867867867868,0.9997000000000001,0.00014142135623729395
0.7877877877877878,0.9997000000000001,0.00014142135623729395
0.7887887887887888,0.9997000000000001,0.00014142135623729395
0.7897897897897898,0.9997000000000001,0.00014142135623729395
0.7907907907907907,0.9997000000000001,0.00014142135623729395
0.7917917917917918,0.9997000000000001,0.00014142135623729395
0.7927927927927928,0.9997000000000001,0.00014142135623729395
0.7937937937937938,0.9997000000000001,0.00014142135623729395
0.7947947947947948,0.9997000000000001,0.00014142135623729395
0.7957957957957957,0.9997000000000001,0.00014142135623729395
0.7967967967967968,0.9997000000000001,0.00014142135623729395
0.7977977977977978,0.9997000000000001,0.00014142135623729395
0.7987987987987988,0.9997000000000001,0.00014142135623729395
0.7997997997997998,0.9997000000000001,0.00014142135623729395
0.8008008008008007,0.9997000000000001,0.00014142135623729395
0.8018018018018018,0.9997000000000001,0.00014142135623729395
0.8028028028028028,0.9997000000000001,0.00014142135623729395
0.8038038038038038,0.9997000000000001,0.00014142135623729395
0.8048048048048048,0.9997000000000001,0.00014142135623729395
0.8058058058058059,0.9997000000000001,0.00014142135623729395
0.8068068068068068,0.9997000000000001,0.00014142135623729395
0.8078078078078078,0.9997000000000001,0.00014142135623729395
0.8088088088088088,0.9997000000000001,0.00014142135623729395
0.8098098098098098,0.9997000000000001,0.00014142135623729395
0.8108108108108109,0.9997000000000001,0.00014142135623729395
0.8118118118118118,0.9997000000000001,0.00014142135623729395
0.8128128128128128,0.9997000000000001,0.00014142135623729395
0.8138138138138138,0.9997000000000001,0.00014142135623729395
0.8148148148148148,0.9997000000000001,0.00014142135623729395
0.8158158158158159,0.9997000000000001,0.00014142135623729395
0.8168168168168168,0.9997333333333334,0.00012472191289245098
0.8178178178178178,0.9997666666666666,0.00012472191289245098
0.8188188188188188,0.9997666666666666,0.00012472191289245098
0.8198198198198198,0.9997666666666666,0.00012472191289245098
0.8208208208208209,0.9997666666666666,0.00012472191289245098
0.8218218218218218,0.9997666666666666,0.00012472191289245098
0.8228228228228228,0.9997666666666666,0.00012472191289245098
0.8238238238238238,0.9998,8.164965809276361e-05
0.8248248248248248,0.9998,8.164965809276361e-05
0.8258258258258259,0.9998,8.164965809276361e-05
0.8268268268268268,0.9998,8.164965809276361e-05
0.8278278278278278,0.9998,8.164965809276361e-05
0.8288288288288288,0.9998,8.164965809276361e-05
0.8298298298298298,0.9998,8.164965809276361e-05
0.8308308308308309,0.9998,8.164965809276361e-05
0.8318318318318318,0.9998,8.164965809276361e-05
0.8328328328328328,0.9998,8.164965809276361e-05
0.8338338338338338,0.9998333333333335,4.714045207909797e-05
0.8348348348348348,0.9998333333333335,4.714045207909797e-05
0.8358358358358359,0.9998333333333335,4.714045207909797e-05
0.8368368368368369,0.9998333333333335,4.714045207909797e-05
0.8378378378378378,0.9998666666666667,4.714045207909798e-05
0.8388388388388388,0.9998666666666667,4.714045207909798e-05
0.8398398398398398,0.9998666666666667,4.714045207909798e-05
0.8408408408408409,0.9998666666666667,4.714045207909798e-05
0.8418418418418419,0.9998666666666667,4.714045207909798e-05
0.8428428428428428,0.9998666666666667,4.714045207909798e-05
0.8438438438438438,0.9998666666666667,4.714045207909798e-05
0.8448448448448448,0.9998666666666667,4.714045207909798e-05
0.8458458458458459,0.9998666666666667,4.714045207909798e-05
0.8468468468468469,0.9998666666666667,4.714045207909798e-05
0.8478478478478478,0.9998666666666667,4.714045207909798e-05
0.8488488488488488,0.9998666666666667,4.714045207909798e-05
0.8498498498498498,0.9998666666666667,4.714045207909798e-05
0.8508508508508509,0.9998666666666667,4.714045207909798e-05
0.8518518518518519,0.9998666666666667,4.714045207909798e-05
0.8528528528528528,0.9998999999999999,1.1102230246251565e-16
0.8538538538538538,0.9998999999999999,1.1102230246251565e-16
0.8548548548548548,0.9998999999999999,1.1102230246251565e-16
0.8558558558558559,0.9999333333333333,4.714045207909798e-05
0.8568568568568569,0.9999333333333333,4.714045207909798e-05
0.8578578578578578,0.9999333333333333,4.714045207909798e-05
0.8588588588588588,0.9999333333333333,4.714045207909798e-05
0.8598598598598598,0.9999333333333333,4.714045207909798e-05
0.8608608608608609,0.9999333333333333,4.714045207909798e-05
0.8618618618618619,0.9999333333333333,4.714045207909798e-05
0.8628628628628628,0.9999333333333333,4.714045207909798e-05
0.8638638638638638,0.9999333333333333,4.714045207909798e-05
0.8648648648648649,0.9999333333333333,4.714045207909798e-05
0.8658658658658659,0.9999333333333333,4.714045207909798e-05
0.8668668668668669,0.9999333333333333,4.714045207909798e-05
0.8678678678678678,0.9999333333333333,4.714045207909798e-05
0.8688688688688688,0.9999333333333333,4.714045207909798e-05
0.8698698698698699,0.9999333333333333,4.714045207909798e-05
0.8708708708708709,0.9999333333333333,4.714045207909798e-05
0.8718718718718719,0.9999333333333333,4.714045207909798e-05
0.8728728728728729,0.9999333333333333,4.714045207909798e-05
0.8738738738738738,0.9999333333333333,4.714045207909798e-05
0.8748748748748749,0.9999333333333333,4.714045207909798e-05
0.8758758758758759,0.9999333333333333,4.714045207909798e-05
0.8768768768768769,0.9999333333333333,4.714045207909798e-05
0.8778778778778779,0.9999333333333333,4.714045207909798e-05
0.8788788788788788,0.9999333333333333,4.714045207909798e-05
0.8798798798798799,0.9999333333333333,4.714045207909798e-05
0.8808808808808809,0.9999666666666668,4.714045207909797e-05
0.8818818818818819,0.9999666666666668,4.714045207909797e-05
0.8828828828828829,0.9999666666666668,4.714045207909797e-05
0.8838838838838838,1.0,0.0
0.8848848848848849,1.0,0.0
0.8858858858858859,1.0,0.0
0.8868868868868869,1.0,0.0
0.8878878878878879,1.0,0.0
0.8888888888888888,1.0,0.0
0.8898898898898899,1.0,0.0
0.8908908908908909,1.0,0.0
0.8918918918918919,1.0,0.0
0.8928928928928929,1.0,0.0
0.8938938938938938,1.0,0.0
0.8948948948948949,1.0,0.0
0.8958958958958959,1.0,0.0
0.8968968968968969,1.0,0.0
0.8978978978978979,1.0,0.0
0.8988988988988988,1.0,0.0
0.8998998998998999,1.0,0.0
0.9009009009009009,1.0,0.0
0.9019019019019019,1.0,0.0
0.9029029029029029,1.0,0.0
0.9039039039039038,1.0,0.0
0.9049049049049049,1.0,0.0
0.9059059059059059,1.0,0.0
0.9069069069069069,1.0,0.0
0.9079079079079079,1.0,0.0
0.9089089089089089,1.0,0.0
0.9099099099099099,1.0,0.0
0.9109109109109109,1.0,0.0
0.9119119119119119,1.0,0.0
0.9129129129129129,1.0,0.0
0.9139139139139139,1.0,0.0
0.914914914914915,1.0,0.0
0.9159159159159159,1.0,0.0
0.9169169169169169,1.0,0.0
0.9179179179179179,1.0,0.0
0.9189189189189189,1.0,0.0
0.91991991991992,1.0,0.0
0.9209209209209209,1.0,0.0
0.9219219219219219,1.0,0.0
0.9229229229229229,1.0,0.0
0.9239239239239239,1.0,0.0
0.924924924924925,1.0,0.0
0.9259259259259259,1.0,0.0
0.9269269269269269,1.0,0.0
0.9279279279279279,1.0,0.0
0.9289289289289289,1.0,0.0
0.92992992992993,1.0,0.0
0.9309309309309309,1.0,0.0
0.9319319319319319,1.0,0.0
0.9329329329329329,1.0,0.0
0.933933933933934,1.0,0.0
0.934934934934935,1.0,0.0
0.9359359359359359,1.0,0.0
0.9369369369369369,1.0,0.0
0.9379379379379379,1.0,0.0
0.938938938938939,1.0,0.0
0.93993993993994,1.0,0.0
0.9409409409409409,1.0,0.0
0.9419419419419419,1.0,0.0
0.9429429429429429,1.0,0.0
0.943943943943944,1.0,0.0
0.944944944944945,1.0,0.0
0.9459459459459459,1.0,0.0
0.9469469469469469,1.0,0.0
0.9479479479479479,1.0,0.0
0.948948948948949,1.0,0.0
0.94994994994995,1.0,0.0
0.950950950950951,1.0,0.0
0.9519519519519519,1.0,0.0
0.9529529529529529,1.0,0.0
0.953953953953954,1.0,0.0
0.954954954954955,1.0,0.0
0.955955955955956,1.0,0.0
0.9569569569569569,1.0,0.0
0.9579579579579579,1.0,0.0
0.958958958958959,1.0,0.0
0.95995995995996,1.0,0.0
0.960960960960961,1.0,0.0
0.9619619619619619,1.0,0.0
0.9629629629629629,1.0,0.0
0.963963963963964,1.0,0.0
0.964964964964965,1.0,0.0
0.965965965965966,1.0,0.0
0.9669669669669669,1.0,0.0
0.9679679679679679,1.0,0.0
0.968968968968969,1.0,0.0
0.96996996996997,1.0,0.0
0.970970970970971,1.0,0.0
0.9719719719719719,1.0,0.0
0.9729729729729729,1.0,0.0
0.973973973973974,1.0,0.0
0.974974974974975,1.0,0.0
0.975975975975976,1.0,0.0
0.9769769769769769,1.0,0.0
0.9779779779779779,1.0,0.0
0.978978978978979,1.0,0.0
0.97997997997998,1.0,0.0
0.980980980980981,1.0,0.0
0.9819819819819819,1.0,0.0
0.9829829829829829,1.0,0.0
0.983983983983984,1.0,0.0
0.984984984984985,1.0,0.0
0.985985985985986,1.0,0.0
0.986986986986987,1.0,0.0
0.9879879879879879,1.0,0.0
0.988988988988989,1.0,0.0
0.98998998998999,1.0,0.0
0.990990990990991,1.0,0.0
0.991991991991992,1.0,0.0
0.992992992992993,1.0,0.0
0.993993993993994,1.0,0.0
0.994994994994995,1.0,0.0
0.995995995995996,1.0,0.0
0.996996996996997,1.0,0.0
0.997997997997998,1.0,0.0
0.998998998998999,1.0,0.0
1.0,1.0,0.0


==> plots/ResNext/Std_ResNext.csv <==
Attack Strategy,tOpt,AccOpt,t@TPR95,Acc@TPR95,FPR@TPR95,AUROC
Softmax Response,6.538803305397914e-05,0.0008640987597877223,5.890366900477161e-05,0.0010118739491107296,0.0020237478982214107,0.0013679842435922241
Adversarial Distance Linf,0.00027782301444545374,0.00030641293851418113,0.0,0.0,0.0,0.00033279396494764
Gradient Norm,0.08076474421606268,0.0007626707459098425,0.023005544322396636,0.0006956212251569873,0.001391242450313973,0.0012237899870030534
Loss,6.538964872110021e-05,0.0008640987597877223,5.8969362940485145e-05,0.0009715394427859607,0.0019430788855719905,0.001335515830433609
ML attacker,0.04768307726918921,0.0010082128027135583,0.03238932274605338,0.0008074092656281388,0.0015380123675934466,0.00030818151925016704

